Liquid crystalline order and its impact on shape evolution of fluid lipid membranes

We consider extensions of the classical curvature-elasticity free energy for a fluid lipid membrane, explicitly treating the liquid crystal structure of the membrane, which results from the lipid molecules that are, on average, oriented normal to the surface. Locally varying liquid crystal order leads to local variations in bending rigidities and surface viscosity and thus influences the shape evolution. This provides a multiscale coupling between the local membrane mechanics on the level of the lipids and the mesoscopic length and time scales of biological functions. Numerical simulations in the one-constant approximation demonstrate the impact of local membrane mechanics on the emerging equilibrium shapes. These shapes not only depend on the specified conserved surface area and enclosed volume, as for the classical curvature-elasticity free energy, but also the elastic parameter and are characterized by a reduced liquid crystal order at highly curved regions. The modified shapes and their varying liquid crystal order, as function of curvature, provide experimentally testable properties. Exploring the dynamic evolution demonstrate a tight coupling of tangential flow, shape evolution and liquid crystalline order. We further point to model extensions towards lipid phase separation and asymmetric lipid bilayers and biological implications.

==> images/data/Oblate_F_tot-000.dat <==
0.001 1.07422771771282
0.002 1.01652693771282
0.003 0.979281997712816
0.004 0.951907157712817
0.005 0.930364167712817
0.006 0.912679327712816
0.007 0.897734807712817
0.008 0.884830287712816
0.009 0.873494657712817
0.01 0.863395397712816
0.011 0.854290817712817
0.012 0.846003367712816
0.013 0.838404897712817
0.014 0.831409157712816
0.015 0.824968587712817
0.016 0.819069137712816
0.017 0.813712957712816
0.018 0.808887537712817
0.019 0.804547897712817
0.02 0.800630447712816
0.021 0.797074327712817
0.022 0.793829457712816
0.023 0.790855477712817
0.024 0.788119327712817
0.025 0.785593397712816
0.026 0.783254297712817
0.027 0.781082017712816
0.028 0.779059307712817
0.029 0.777171237712816
0.03 0.775404747712816
0.031 0.773748457712816
0.032 0.772192317712816
0.033 0.770727477712816
0.034 0.769346097712816
0.035 0.768041207712816
0.036 0.766806577712817
0.037 0.765636667712817
0.038 0.764526467712816
0.039 0.763471507712817
0.04 0.762467737712816
0.041 0.761511497712817
0.042 0.760599477712816
0.043 0.759728657712817
0.044 0.758896297712816
0.045 0.758099897712816
0.046 0.757337167712816
0.047 0.756606017712816
0.048 0.755904507712817
0.049 0.755230887712816
0.05 0.754583517712817
0.051 0.753960907712816
0.052 0.753361647712817
0.053 0.752784457712817
0.054 0.752228157712816
0.055 0.751691627712816
0.056 0.751173847712817
0.057 0.750673847712816
0.058 0.750190747712816
0.059 0.749723707712816
0.06 0.749271957712816
0.061 0.748834747712817
0.062 0.748411417712816
0.063 0.748001315712816
0.064 0.747603844712817
0.065 0.747218440712816
0.066 0.746844570712817
0.067 0.746481736712816
0.068 0.746129465712816
0.069 0.745787315712816
0.07 0.745454865712816
0.071 0.745131720712816
0.072 0.744817503712817
0.073 0.744511862712816
0.074 0.744214458712817
0.075 0.743924975712817
0.076 0.743643109712817
0.077 0.743368575712816
0.078 0.743101099712817
0.079 0.742840423712817
0.08 0.742586299712816
0.081 0.742338494712817
0.082 0.742096785712816
0.083 0.741860957712817
0.084 0.741630809712817
0.085 0.741406146712816
0.086 0.741186783712816
0.087 0.740972544712816
0.088 0.740763259712816
0.089 0.740558768712816
0.09 0.740358916712816
0.091 0.740163554712817
0.092 0.739972541712817
0.093 0.739785741712817
0.094 0.739603024712817
0.095 0.739424265712817
0.096 0.739249344712817
0.097 0.739078147712817
0.098 0.738910562712817
0.099 0.738746483712816
0.1 0.738585810712816
0.105 0.737830202712816
0.11 0.737146449712817
0.115 0.736525417712816
0.12 0.735959448712816
0.125 0.735442070712816
0.13 0.734967781712816
0.135 0.734531865712816
0.14 0.734130264712817
0.145 0.733759459712816
0.15 0.733416390712817
0.155 0.733098378712816
0.16 0.732803071712816
0.165 0.732528395712816
0.17 0.732272512712816
0.175 0.732033791712816
0.18 0.731810776712816
0.185 0.731602165712816
0.19 0.731406793712816
0.195 0.731223609712817
0.2 0.731051667712816
0.205 0.730890112712817
0.21 0.730738167712817
0.215 0.730595130712816
0.22 0.730460359712817
0.225 0.730333271712816
0.23 0.730213332712816
0.235 0.730100053712816
0.24 0.729992988712816
0.245 0.729891724712816
0.25 0.729795883712816
0.255 0.729705118712817
0.26 0.729619107712816
0.265 0.729537554712817
0.27 0.729460183712817
0.275 0.729386740712817
0.28 0.729316991712816
0.285 0.729250715712816
0.29 0.729187711712816
0.295 0.729127787712816
0.3 0.729070769712816
0.305 0.729016492712816
0.31 0.728964803712817
0.315 0.728915559712817
0.32 0.728868625712817
0.325 0.728823876712816
0.33 0.728781196712816
0.335 0.728740475712817
0.34 0.728701608712816
0.345 0.728664500712817
0.35 0.728629060712816
0.355 0.728595202712816
0.36 0.728562846712817
0.365 0.728531916712816
0.37 0.728502341712817
0.375 0.728474054712816
0.38 0.728446992712817
0.385 0.728421094712816
0.39 0.728396305712817
0.395 0.728372571712816
0.4 0.728349842712817
0.405 0.728328071712816
0.41 0.728307211712817
0.415 0.728287221712817
0.42 0.728268061712816
0.425 0.728249691712817
0.43 0.728232076712816
0.435 0.728215182712816
0.44 0.728198975712816
0.445 0.728183425712817
0.45 0.728168503712816
0.455 0.728154180712817
0.46 0.728140430712816
0.465 0.728127228712816
0.47 0.728114550712817
0.475 0.728102373712817
0.48 0.728090676712817
0.485 0.728079437712816
0.49 0.728068637712816
0.495 0.728058258712817
0.5 0.728048281712816
0.505 0.728038690712816
0.51 0.728029468712817
0.515 0.728020600712817
0.52 0.728012072712817
0.525 0.728003868712817
0.53 0.727995976712817
0.535 0.727988383712816
0.54 0.727981076712817
0.545 0.727974044712816
0.55 0.727967276712816
0.555 0.727960762712817
0.56 0.727954490712817
0.565 0.727948451712816
0.57 0.727942636712816
0.575 0.727937036712817
0.58 0.727931642712816
0.585 0.727926447712816
0.59 0.727921441712816
0.595 0.727916619712817
0.6 0.727911973712816
0.605 0.727907495712817
0.61 0.727903180712817
0.615 0.727899020712817
0.62 0.727895011712816
0.625 0.727891146712816
0.63 0.727887420712817
0.635 0.727883827712816
0.64 0.727880362712817
0.645 0.727877021712816
0.65 0.727873798712817
0.655 0.727870690712816
0.66 0.727867691712817
0.665 0.727864798712817
0.67 0.727862007712817
0.675 0.727859314712816
0.68 0.727856716712816
0.685 0.727854208712817
0.69 0.727851788712817
0.695 0.727849452712817
0.7 0.727847197712816
0.705 0.727845020712817
0.71 0.727842918712817
0.715 0.727840889712816
0.72 0.727838930712817
0.725 0.727837038712817
0.73 0.727835210712817
0.735 0.727833446712816
0.74 0.727831741712816
0.745 0.727830095712816
0.75 0.727828504712816
0.755 0.727826968712817
0.76 0.727825483712817
0.765 0.727824048712817
0.77 0.727822662712816
0.775 0.727821323712817
0.78 0.727820028712816
0.785 0.727818777712816
0.79 0.727817568712817
0.795 0.727816399712816
0.8 0.727815268712817
0.805 0.727814176712817
0.81 0.727813119712817
0.815 0.727812098712816
0.82 0.727811110712816
0.825 0.727810155712817
0.83 0.727809231712817
0.835 0.727808338712817
0.84 0.727807474712817
0.845 0.727806638712817
0.85 0.727805829712816
0.855 0.727805047712817
0.86 0.727804290712816
0.865 0.727803557712816
0.87 0.727802849712816
0.875 0.727802163712816
0.88 0.727801499712816
0.885 0.727800857712817
0.89 0.727800235712817
0.895 0.727799633712817
0.9 0.727799051712816
0.905 0.727798487712816
0.91 0.727797941712817
0.915 0.727797412712816
0.92 0.727796900712816
0.925 0.727796404712816
0.93 0.727795924712817
0.935 0.727795459712816
0.94 0.727795009712816
0.945 0.727794573712817
0.95 0.727794150712816
0.955 0.727793741712816
0.96 0.727793344712817
0.965 0.727792960712817
0.97 0.727792588712816
0.975 0.727792227712817
0.98 0.727791877712816
0.985 0.727791538712816
0.99 0.727791210712816
0.995 0.727790891712816
1 0.727790583712817
1.01 0.727789993712816
1.02 0.727789440712817
1.03 0.727788919712816
1.04 0.727788429712817
1.05 0.727787968712816
1.06 0.727787534712817
1.07 0.727787126712817
1.08 0.727786741712816
1.09 0.727786379712816
1.1 0.727786037712816
1.11 0.727785716712816
1.12 0.727785412712816
1.13 0.727785126712817
1.14 0.727784857712816
1.15 0.727784602712816
1.16 0.727784362712816
1.17 0.727784135712817
1.18 0.727783920712817
1.19 0.727783718712816
1.2 0.727783526712816
1.21 0.727783345712817
1.22 0.727783174712817
1.23 0.727783012712816
1.24 0.727782859712816
1.25 0.727782714712816
1.26 0.727782577712816
1.27 0.727782447712816
1.28 0.727782324712816
1.29 0.727782207712817
1.3 0.727782096712817
1.31 0.727781991712817
1.32 0.727781891712816
1.33 0.727781797712817
1.34 0.727781707712817
1.35 0.727781622712817
1.36 0.727781541712817
1.37 0.727781464712816
1.38 0.727781391712817
1.39 0.727781321712817
1.4 0.727781255712816
1.41 0.727781192712817
1.42 0.727781133712817
1.43 0.727781076712816
1.44 0.727781021712817
1.45 0.727780970712816
1.46 0.727780920712817
1.47 0.727780874712817
1.48 0.727780829712817
1.49 0.727780786712817
1.5 0.727780745712817
1.51 0.727780707712817
1.52 0.727780670712816
1.53 0.727780634712817
1.54 0.727780600712817
1.55 0.727780568712816
1.56 0.727780537712816
1.57 0.727780508712817
1.58 0.727780480712816
1.59 0.727780453712816
1.6 0.727780427712817
1.61 0.727780402712817
1.62 0.727780379712817
1.63 0.727780356712817
1.64 0.727780334712817
1.65 0.727780314712817
1.66 0.727780294712817
1.67 0.727780275712817
1.68 0.727780257712816
1.69 0.727780239712816
1.7 0.727780222712816
1.71 0.727780206712817
1.72 0.727780191712817
1.73 0.727780176712816
1.74 0.727780162712817
1.75 0.727780148712817
1.76 0.727780135712816
1.77 0.727780123712817
1.78 0.727780111712816
1.79 0.727780099712817
1.8 0.727780088712816
1.81 0.727780077712817
1.82 0.727780067712816
1.83 0.727780057712817
1.84 0.727780048712816
1.85 0.727780039712817
1.86 0.727780030712816
1.87 0.727780022712816
1.88 0.727780014712817
1.89 0.727780006712816
1.9 0.727779998712817
1.91 0.727779991712817
1.92 0.727779984712816
1.93 0.727779977712817
1.94 0.727779971712817
1.95 0.727779965712816
1.96 0.727779959712816
1.97 0.727779953712817
1.98 0.727779948712817
1.99 0.727779942712816
2 0.727779937712816
2.01 0.727779932712817
2.02 0.727779928712817
2.03 0.727779923712816
2.04 0.727779919712816
2.05 0.727779914712816
2.06 0.727779910712817
2.07 0.727779906712817
2.08 0.727779903712817
2.09 0.727779899712816
2.1 0.727779896712816
2.11 0.727779892712817
2.12 0.727779889712817
2.13 0.727779886712817
2.14 0.727779883712817
2.15 0.727779880712816
2.16 0.727779877712816
2.17 0.727779874712816
2.18 0.727779872712816
2.19 0.727779869712817
2.2 0.727779867712817
2.21 0.727779864712817
2.22 0.727779862712817
2.23 0.727779860712817
2.24 0.727779858712816
2.25 0.727779856712816
2.26 0.727779854712816
2.27 0.727779852712816
2.28 0.727779850712816
2.29 0.727779848712817
2.3 0.727779847712817
2.31 0.727779845712817
2.32 0.727779843712817
2.33 0.727779842712817
2.34 0.727779840712817
2.35 0.727779839712817
2.36 0.727779838712816
2.37 0.727779836712816
2.38 0.727779835712816
2.39 0.727779834712816
2.4 0.727779833712816
2.41 0.727779831712816
2.42 0.727779830712816
2.43 0.727779829712816
2.44 0.727779828712816
2.45 0.727779827712817
2.46 0.727779826712817
2.47 0.727779825712817
2.48 0.727779825712817
2.49 0.727779824712817
2.5 0.727779823712817
2.51 0.727779822712817
2.52 0.727779821712817
2.53 0.727779821712817
2.54 0.727779820712817
2.55 0.727779819712817
2.56 0.727779818712817
2.57 0.727779818712817
2.58 0.727779817712817
2.59 0.727779817712817
2.6 0.727779816712816
2.61 0.727779816712816
2.62 0.727779815712816
2.63 0.727779814712816
2.64 0.727779814712816
2.65 0.727779813712816
2.66 0.727779813712816
2.67 0.727779813712816
2.68 0.727779812712816
2.69 0.727779812712816
2.7 0.727779811712816
2.71 0.727779811712816
2.72 0.727779811712816
2.73 0.727779810712816
2.74 0.727779810712816
2.75 0.727779810712816
2.76 0.727779809712816
2.77 0.727779809712816
2.78 0.727779809712816
2.79 0.727779808712816
2.8 0.727779808712816
2.81 0.727779808712816
2.82 0.727779808712816
2.83 0.727779807712816
2.84 0.727779807712816
2.85 0.727779807712816
2.86 0.727779807712816
2.87 0.727779806712817
2.88 0.727779806712817
2.89 0.727779806712817
2.9 0.727779806712817
2.91 0.727779806712817
2.92 0.727779805712817
2.93 0.727779805712817
2.94 0.727779805712817
2.95 0.727779805712817
2.96 0.727779805712817
2.97 0.727779805712817
2.98 0.727779805712817
2.99 0.727779804712817
3 0.727779804712817
3 0.727779804712817
3.073 0.727779804712817
3.173 0.727779803712817
3.273 0.727779802712817
3.373 0.727779802712817
3.472 0.727779802712817
3.572 0.727779802712817
3.672 0.727779802712817
3.772 0.727779802712817
3.872 0.727779802712817
3.972 0.727779802712817
4.072 0.727779802712817
4.172 0.727779802712817
4.272 0.727779802712817
4.372 0.727779802712817
4.472 0.727779802712817
4.572 0.727779802712817
4.672 0.727779802712817
4.772 0.727779802712817
4.872 0.727779802712817
4.972 0.727779802712817
5.072 0.727779802712817
5.172 0.727779802712817
5.272 0.727779802712817
5.372 0.727779802712817
5.471 0.727779802712817
5.571 0.727779802712817
5.671 0.727779802712817
5.771 0.727779802712817
5.871 0.727779802712817
5.971 0.727779802712817
6.064 0.727779802712817
6.164 0.727779802712817
6.264 0.727779802712817
6.364 0.727779802712817
6.464 0.727779802712817
6.564 0.727779802712817
6.664 0.727779802712817
6.764 0.727779802712817
6.864 0.727779802712817
6.964 0.727779802712817
7.064 0.727779802712817
7.164 0.727779802712817
7.264 0.727779802712817
7.364 0.727779802712817
7.464 0.727779802712817
7.564 0.727779802712817
7.664 0.727779802712817
7.764 0.727779802712817
7.864 0.727779802712817
7.964 0.727779802712817
8.042 0.727779802712817
8.142 0.727779802712817
8.242 0.727779802712817
8.342 0.727779802712817
8.442 0.727779802712817
8.542 0.727779802712817
8.642 0.727779802712817
8.742 0.727779802712817
8.842 0.727779802712817
8.942 0.727779802712817
9.042 0.727779802712817
9.142 0.727779802712817
9.242 0.727779802712817
9.342 0.727779802712817
9.442 0.727779802712817
9.542 0.727779802712817
9.642 0.727779802712817
9.742 0.727779802712817
9.842 0.727779802712817
9.942 0.727779802712817
10.042 0.727779802712817
10.142 0.727779802712817
10.242 0.727779802712817
10.342 0.727779802712817
10.442 0.727779802712817
10.542 0.727779802712817
10.642 0.727779802712817
10.742 0.727779802712817
10.842 0.727779802712817
10.942 0.727779802712817
11.042 0.727779802712817
11.142 0.727779802712817
11.242 0.727779802712817
11.342 0.727779802712817
11.442 0.727779802712817
11.542 0.727779802712817
11.642 0.727779802712817
11.742 0.727779802712817
11.842 0.727779802712817
11.942 0.727779802712817
12.042 0.727779802712817
12.142 0.727779802712817
12.242 0.727779802712817
12.342 0.727779802712817
12.442 0.727779802712817
12.542 0.727779802712817
12.642 0.727779802712817
12.742 0.727779802712817
12.842 0.727779802712817
12.942 nan
13.042 nan
13.142 nan
13.242 nan
13.342 nan
13.442 nan
13.542 nan
13.642 nan
13.742 nan
13.842 nan
13.942 nan
14.042 nan
14.142 nan
14.242 nan
14.342 nan
14.442 nan
14.542 nan
14.642 nan
14.742 nan
14.842 nan
14.942 nan
15.042 nan
15.142 nan
15.242 nan
15.342 nan
15.442 nan
15.541 nan
15.641 nan
15.741 nan
15.84 nan
15.94 nan
16.04 nan
16.14 nan
16.24 nan
16.34 nan
16.44 nan
16.54 nan
16.64 nan
16.74 nan
16.84 nan
16.94 nan
17.04 nan
17.14 nan
17.24 nan
17.34 nan
17.44 nan
17.54 nan
17.64 nan
17.74 nan
17.84 nan
17.94 nan
18.03 nan
18.13 nan
18.23 nan
18.33 nan
18.43 nan
18.53 nan
18.63 nan
18.73 nan
18.83 nan
18.93 nan
19.03 nan
19.13 nan
19.23 nan
19.33 nan
19.43 nan
19.53 nan
19.63 nan
19.73 nan
19.83 nan


==> images/data/Oblate_F_tot-001.dat <==
0.001 1.06331467435917
0.002 0.995659934359173
0.003 0.954402127359172
0.004 0.924708776359171
0.005 0.901576929359173
0.006 0.882698778359172
0.007 0.866813480359172
0.008 0.853147373359173
0.009 0.841183908359172
0.01 0.830558541359173
0.011 0.821004648359173
0.012 0.812324225359173
0.013 0.804370088359173
0.014 0.797037103359171
0.015 0.790258410359172
0.016 0.784005053359172
0.017 0.778280946359173
0.018 0.773100743359173
0.019 0.768450237359172
0.02 0.764274125359174
0.021 0.760503554359172
0.022 0.757078457359173
0.023 0.753950298359172
0.024 0.751080417359173
0.025 0.748437086359173
0.026 0.745994210359171
0.027 0.743729379359173
0.028 0.741623819359171
0.029 0.739661424359173
0.03 0.737827831359171
0.031 0.736111084359173
0.032 0.734500364359171
0.033 0.732986077359172
0.034 0.731560071359171
0.035 0.730214893359172
0.036 0.728943863359172
0.037 0.727741176359173
0.038 0.726601512359172
0.039 0.725520160359173
0.04 0.724492762359173
0.041 0.723515551359172
0.042 0.722584913359173
0.043 0.721697740359174
0.044 0.720851100359173
0.045 0.720042403359173
0.046 0.719269179359172
0.047 0.718529154359173
0.048 0.717820328359172
0.049 0.717140858359173
0.05 0.716489044359172
0.051 0.715863214359173
0.052 0.715261912359171
0.053 0.714683788359173
0.054 0.714127588359172
0.055 0.713592143359174
0.056 0.713076267359172
0.057 0.712579044359174
0.058 0.712099525359173
0.059 0.711636823359173
0.06 0.711190007359173
0.061 0.710758397359172
0.062 0.710341259359174
0.063 0.709937907359173
0.064 0.709547690359173
0.065 0.709170000359173
0.066 0.708804260359173
0.067 0.708449926359172
0.068 0.708106584359173
0.069 0.707773648359172
0.07 0.707450758359172
0.071 0.707137478359174
0.072 0.706833394359172
0.073 0.706538113359173
0.074 0.706251263359173
0.075 0.705972488359173
0.076 0.705701551359173
0.077 0.705438131359172
0.078 0.705181922359172
0.079 0.704932632359172
0.08 0.704689981359172
0.081 0.704453706359173
0.082 0.704223650359173
0.083 0.703999572359173
0.084 0.703781238359172
0.085 0.703568428359173
0.086 0.703360927359173
0.087 0.703158532359174
0.088 0.702961147359172
0.089 0.702768584359173
0.09 0.702580664359171
0.091 0.702397214359172
0.092 0.702218067359173
0.093 0.702043164359173
0.094 0.701872251359172
0.095 0.701705281359173
0.096 0.701542212359172
0.097 0.701382707359173
0.098 0.701226734359171
0.099 0.701074266359171
0.1 0.700925181359171
0.105 0.700226212359173
0.11 0.699597155359173
0.115 0.699028491359172
0.12 0.698512496359172
0.125 0.698042529359171
0.13 0.697613087359173
0.135 0.697219512359172
0.14 0.696857839359172
0.145 0.696524470359172
0.15 0.696216574359172
0.155 0.695931601359172
0.16 0.695667220359173
0.165 0.695421455359172
0.17 0.695192742359172
0.175 0.694979286359173
0.18 0.694780028359173
0.185 0.694593515359173
0.19 0.694418876359173
0.195 0.694255001359172
0.2 0.694101220359173
0.205 0.693956589359171
0.21 0.693820477359171
0.215 0.693692250359174
0.22 0.693571263359173
0.225 0.693457153359173
0.23 0.693349324359172
0.235 0.693247447359171
0.24 0.693150948359172
0.245 0.693059604359172
0.25 0.692973142359172
0.255 0.692891127359173
0.26 0.692813263359174
0.265 0.692739389359172
0.27 0.692669174359173
0.275 0.692602416359172
0.28 0.692539036359173
0.285 0.692478582359172
0.29 0.692421120359171
0.295 0.692366435359173
0.3 0.692314232359173
0.305 0.692264529359171
0.31 0.692217060359171
0.315 0.692171872359173
0.32 0.692128625359173
0.325 0.692087387359171
0.33 0.692047939359172
0.335 0.692010271359171
0.34 0.691974279359172
0.345 0.691939770359172
0.35 0.691906855359173
0.355 0.691875254359173
0.36 0.691845093359174
0.365 0.691816100359173
0.37 0.691788413359173
0.375 0.691761771359172
0.38 0.691736319359173
0.385 0.691711905359172
0.39 0.691688482359172
0.395 0.691665904359173
0.4 0.691644331359173
0.405 0.691623623359172
0.41 0.691603646359173
0.415 0.691584564359173
0.42 0.691566148359172
0.425 0.691548468359173
0.43 0.691531497359172
0.435 0.691515109359173
0.44 0.691499380359172
0.445 0.691484189359173
0.45 0.691469614359173
0.455 0.691455637359173
0.46 0.691442138359172
0.465 0.691429102359173
0.47 0.691416511359172
0.475 0.691404450359173
0.48 0.691392707359173
0.485 0.691381467359172
0.49 0.691370618359173
0.495 0.691360149359173
0.5 0.691350048359173
0.505 0.691340305359171
0.51 0.691330911359172
0.515 0.691321856359172
0.52 0.691313032359172
0.525 0.691304531359172
0.53 0.691296345359172
0.535 0.691288366359172
0.54 0.691280689359171
0.545 0.691273307359172
0.55 0.691266114359173
0.555 0.691259203359174
0.56 0.691252471359173
0.565 0.691245911359172
0.57 0.691239620359172
0.575 0.691233492359173
0.58 0.691227623359174
0.585 0.691221809359172
0.59 0.691216247359172
0.595 0.691210833359172
0.6 0.691205664359172
0.605 0.691200536359172
0.61 0.691195646359171
0.615 0.691190891359174
0.62 0.691186270359172
0.625 0.691181679359174
0.63 0.691177315359173
0.635 0.691173077359172
0.64 0.691168963359173
0.645 0.691164970359173
0.65 0.691160996359173
0.655 0.691157241359173
0.66 0.691153501359173
0.665 0.691149875359171
0.67 0.691146363359172
0.675 0.691142961359173
0.68 0.691139670359172
0.685 0.691136488359172
0.69 0.691133313359172
0.695 0.691130244359172
0.7 0.691127181359173
0.705 0.691124322359173
0.71 0.691121467359173
0.715 0.691118613359173
0.72 0.691115962359172
0.725 0.691113311359173
0.73 0.691110661359172
0.735 0.691108209359172
0.74 0.691105757359171
0.745 0.691103302359172
0.75 0.691100945359173
0.755 0.691098685359172
0.76 0.691096421359171
0.765 0.691094153359172
0.77 0.691091981359172
0.775 0.691089904359174
0.78 0.691087822359172
0.785 0.691085833359173
0.79 0.691083839359173
0.795 0.691081839359171
0.8 0.691079932359173
0.805 0.691078118359172
0.81 0.691076297359171
0.815 0.691074469359172
0.82 0.691072733359173
0.825 0.691070989359174
0.83 0.691069338359172
0.835 0.691067678359172
0.84 0.691066010359172
0.845 0.691064434359173
0.85 0.691062850359172
0.855 0.691061257359173
0.86 0.691059755359172
0.865 0.691058245359173
0.87 0.691056726359172
0.875 0.691055298359172
0.88 0.691053861359173
0.885 0.691052515359173
0.89 0.691051160359171
0.895 0.691049797359172
0.9 0.691048424359174
0.905 0.691047143359171
0.91 0.691045752359173
0.915 0.691044553359172
0.92 0.691043245359172
0.925 0.691042028359172
0.93 0.691040802359172
0.935 0.691039567359173
0.94 0.691038423359172
0.945 0.691037171359172
0.95 0.691036009359173
0.955 0.691034940359172
0.96 0.691033761359172
0.965 0.691032674359171
0.97 0.691031579359173
0.975 0.691030475359172
0.98 0.691029363359172
0.985 0.691028342359171
0.99 0.691027313359172
0.995 0.691026276359173
1 0.691025232359173
1.01 0.691023218359174
1.02 0.691021173359173
1.03 0.691019297359173
1.04 0.691017392359173
1.05 0.691015557359172
1.06 0.691013694359173
1.07 0.691011904359172
1.08 0.691010186359172
1.09 0.691008442359172
1.1 0.691006772359172
1.11 0.691005078359172
1.12 0.691003460359171
1.13 0.691001818359172
1.14 0.691000254359173
1.15 0.690998668359173
1.16 0.690997160359172
1.17 0.690995633359174
1.18 0.690994185359173
1.19 0.690992719359173
1.2 0.690991233359172
1.21 0.690989831359174
1.22 0.690988411359172
1.23 0.690986974359173
1.24 0.690985622359173
1.25 0.690984254359172
1.26 0.690982872359173
1.27 0.690981576359173
1.28 0.690980266359173
1.29 0.690978943359173
1.3 0.690977608359173
1.31 0.690976360359171
1.32 0.690975102359172
1.33 0.690973832359173
1.34 0.690972552359172
1.35 0.690971362359171
1.36 0.690970162359172
1.37 0.690968954359173
1.38 0.690967736359173
1.39 0.690966611359173
1.4 0.690965377359172
1.41 0.690964236359173
1.42 0.690963089359172
1.43 0.690961934359173
1.44 0.690960873359174
1.45 0.690959706359173
1.46 0.690958633359173
1.47 0.690957456359172
1.48 0.690956373359173
1.49 0.690955285359172
1.5 0.690954293359173
1.51 0.690953197359173
1.52 0.690952097359173
1.53 0.690951093359171
1.54 0.690949986359172
1.55 0.690948976359172
1.56 0.690947963359173
1.57 0.690946947359173
1.58 0.690945929359172
1.59 0.690944909359173
1.6 0.690943987359173
1.61 0.690942963359172
1.62 0.690941938359172
1.63 0.690941011359172
1.64 0.690939983359172
1.65 0.690939053359173
1.66 0.690938123359173
1.67 0.690937192359172
1.68 0.690936161359172
1.69 0.690935229359173
1.7 0.690934297359172
1.71 0.690933365359172
1.72 0.690932533359172
1.73 0.690931601359171
1.74 0.690930669359172
1.75 0.690929737359173
1.76 0.690928906359174
1.77 0.690927976359173
1.78 0.690927146359174
1.79 0.690926217359173
1.8 0.690925389359172
1.81 0.690924462359172
1.82 0.690923635359173
1.83 0.690922810359172
1.84 0.690921887359172
1.85 0.690921064359172
1.86 0.690920243359173
1.87 0.690919423359171
1.88 0.690918505359173
1.89 0.690917688359171
1.9 0.690916873359173
1.91 0.690916060359173
1.92 0.690915248359172
1.93 0.690914438359172
1.94 0.690913630359173
1.95 0.690912824359172
1.96 0.690912120359172
1.97 0.690911318359172
1.98 0.690910518359173
1.99 0.690909720359173
2 0.690908924359173
2.01 0.690908130359173
2.02 0.690907438359172
2.03 0.690906649359173
2.04 0.690905862359173
2.05 0.690905177359172
2.06 0.690904394359173
2.07 0.690903614359172
2.08 0.690902936359173
2.09 0.690902160359173
2.1 0.690901387359173
2.11 0.690900716359174
2.12 0.690899947359172
2.13 0.690899281359172
2.14 0.690898518359173
2.15 0.690897857359172
2.16 0.690897098359173
2.17 0.690896442359174
2.18 0.690895688359172
2.19 0.690895037359173
2.2 0.690894289359173
2.21 0.690893643359173
2.22 0.690892899359174
2.23 0.690892258359174
2.24 0.690891520359171
2.25 0.690890884359172
2.26 0.690890251359171
2.27 0.690889520359173
2.28 0.690888892359173
2.29 0.690888167359173
2.3 0.690887544359173
2.31 0.690886924359173
2.32 0.690886206359172
2.33 0.690885591359173
2.34 0.690884978359172
2.35 0.690884268359174
2.36 0.690883661359173
2.37 0.690883056359173
2.38 0.690882354359173
2.39 0.690881754359173
2.4 0.690881157359174
2.41 0.690880562359173
2.42 0.690879870359172
2.43 0.690879281359173
2.44 0.690878694359172
2.45 0.690878010359173
2.46 0.690877428359173
2.47 0.690876849359173
2.48 0.690876272359173
2.49 0.690875598359172
2.5 0.690875027359171
2.51 0.690874457359172
2.52 0.690873891359171
2.53 0.690873227359173
2.54 0.690872665359173
2.55 0.690872106359173
2.56 0.690871550359173
2.57 0.690870996359171
2.58 0.690870344359173
2.59 0.690869795359173
2.6 0.690869248359173
2.61 0.690868704359172
2.62 0.690868162359173
2.63 0.690867523359172
2.64 0.690866986359172
2.65 0.690866451359172
2.66 0.690865919359172
2.67 0.690865389359171
2.68 0.690864762359173
2.69 0.690864237359172
2.7 0.690863715359173
2.71 0.690863194359173
2.72 0.690862676359172
2.73 0.690862161359172
2.74 0.690861548359173
2.75 0.690861037359173
2.76 0.690860528359172
2.77 0.690860022359173
2.78 0.690859518359172
2.79 0.690859016359173
2.8 0.690858417359172
2.81 0.690857920359171
2.82 0.690857425359171
2.83 0.690856932359171
2.84 0.690856442359172
2.85 0.690855953359172
2.86 0.690855468359171
2.87 0.690854884359172
2.88 0.690854402359172
2.89 0.690853923359173
2.9 0.690853446359172
2.91 0.690852971359172
2.92 0.690852498359172
2.93 0.690852027359172
2.94 0.690851458359173
2.95 0.690850992359174
2.96 0.690850527359173
2.97 0.690850065359173
2.98 0.690849605359173
2.99 0.690849147359174
3 0.690848691359173
3 0.690848693359174
3.073 0.690845325359172
3.173 0.690840922359172
3.273 0.690836709359173
3.373 0.690832678359172
3.472 0.690828856359172
3.572 0.690825161359173
3.672 0.690821622359172
3.772 0.690818232359172
3.872 0.690814984359173
3.972 0.690811972359173
4.072 0.690808989359171
4.172 0.690806128359172
4.272 0.690803485359172
4.372 0.690800853359173
4.472 0.690798429359173
4.572 0.690796006359172
4.672 0.690793780359172
4.772 0.690791546359172
4.872 0.690789501359173
4.972 0.690787441359173
5.072 0.690785561359172
5.172 0.690783658359171
5.272 0.690781929359172
5.372 0.690780170359172
5.471 0.690778594359173
5.571 0.690777066359173
5.671 0.690775499359173
5.771 0.690774091359174
5.871 0.690772739359174
5.971 0.690771441359173
6.064 0.690770180359172
6.164 0.690768978359172
6.264 0.690767824359172
6.364 0.690766715359173
6.464 0.690765548359172
6.564 0.690764523359173
6.664 0.690763538359173
6.764 0.690762590359173
6.864 0.690761578359174
6.964 0.690760701359173
7.064 0.690759857359174
7.164 0.690759044359174
7.264 0.690758262359173
7.364 0.690757510359173
7.464 0.690756685359172
7.564 0.690755986359171
7.664 0.690755313359173
7.764 0.690754665359172
7.864 0.690754041359172
7.964 0.690753438359172
8.042 0.690752984359172
8.142 0.690752419359171
8.242 0.690751875359172
8.342 0.690751250359172
8.442 0.690750744359173
8.542 0.690750255359173
8.642 0.690749783359173
8.742 0.690749327359173
8.842 0.690748888359172
8.942 0.690748463359173
9.042 0.690748052359172
9.142 0.690747656359173
9.242 0.690747273359172
9.342 0.690746903359173
9.442 0.690746545359172
9.542 0.690746199359173
9.642 0.690745864359172
9.742 0.690745540359172
9.842 0.690745127359174
9.942 0.690744824359173
10.042 0.690744530359174
10.142 0.690744246359174
10.242 0.690743971359174
10.342 0.690743705359173
10.442 0.690743447359173
10.542 0.690743197359174
10.642 0.690742955359173
10.742 0.690742720359173
10.842 0.690742493359174
10.942 0.690742272359174
11.042 0.690742058359174
11.142 0.690741851359173
11.242 0.690741650359174
11.342 0.690741454359173
11.442 0.690741265359174
11.542 0.690741081359173
11.642 0.690740903359174
11.742 0.690740729359174
11.842 0.690740561359174
11.942 0.690740398359173
12.042 0.690740239359172
12.142 0.690740084359174
12.242 0.690739935359174
12.342 0.690739789359172
12.442 0.690739647359173
12.542 0.690739509359172
12.642 0.690739376359174
12.742 0.690739245359174
12.842 0.690739119359174
12.942 0.690738995359172
13.042 0.690738875359173
13.142 0.690738759359173
13.242 0.690738645359174
13.342 0.690738535359174
13.442 0.690738427359173
13.542 0.690738322359174
13.642 0.690738220359174
13.742 0.690738120359173
13.842 0.690738023359174
13.942 0.690737929359173
14.042 0.690737837359173
14.142 0.690737747359174
14.242 0.690737660359174
14.342 0.690737574359174
14.442 0.690737491359172
14.542 0.690737410359173
14.642 0.690737331359173
14.742 0.690737254359174
14.842 0.690737178359173
14.942 0.690737105359172
15.042 0.690737033359174
15.142 0.690736963359173
15.242 0.690736895359173
15.342 0.690736828359173
15.442 0.690736763359173
15.541 0.690736700359173
15.641 0.690736638359173
15.741 0.690736577359173
15.84 0.690736518359174
15.94 0.690736460359172
16.04 0.690736404359173
16.14 0.690736348359174
16.24 0.690736294359173
16.34 0.690736241359174
16.44 0.690736189359173
16.54 0.690736139359174
16.64 0.690736089359174
16.74 0.690736041359173
16.84 0.690735994359173
16.94 0.690735947359173
17.04 0.690735902359172
17.14 0.690735858359174
17.24 0.690735814359174
17.34 0.690735772359174
17.44 0.690735730359172
17.54 0.690735689359173
17.64 0.690735649359173
17.74 0.690735610359173
17.84 0.690735572359173
17.94 0.690735535359174
18.03 0.690735502359173
18.13 0.690735466359174
18.23 0.690735430359172
18.33 0.690735396359173
18.43 0.690735362359174
18.53 0.690735329359173
18.63 0.690735296359174
18.73 0.690735264359173
18.83 0.690735233359174
18.93 0.690735202359173
19.03 0.690735172359172
19.13 0.690735143359174
19.23 0.690735114359173
19.33 0.690735085359174
19.43 0.690735058359174
19.53 0.690735030359173
19.63 0.690735003359173
19.73 0.690734977359174
19.83 0.690734951359174


==> images/data/Oblate_F_tot-002.dat <==
0.001 4.78266925856408
0.002 4.41800029856408
0.003 4.20986861856408
0.004 4.07658823856408
0.005 3.99167190856408
0.006 3.93537994856408
0.007 3.89494806856408
0.008 3.86440850856408
0.009 3.84048497856408
0.01 3.82121771856408
0.011 3.80535933856408
0.012 3.79207632856408
0.013 3.78078947856408
0.014 3.77108310856408
0.015 3.76265073856408
0.016 3.75526111856408
0.017 3.74873630856408
0.018 3.74293700856408
0.019 3.73775254856408
0.02 3.73309375856408
0.021 3.72888801856408
0.022 3.72507551856408
0.023 3.72160652856408
0.024 3.71843936856408
0.025 3.71553877856408
0.026 3.71287480856408
0.027 3.71042173856408
0.028 3.70815745856408
0.029 3.70606277856408
0.03 3.70412098856408
0.031 3.70231748856408
0.032 3.70063940856408
0.033 3.69907542856408
0.034 3.69761550856408
0.035 3.69625069856408
0.036 3.69497305856408
0.037 3.69377544856408
0.038 3.69265147856408
0.039 3.69159538856408
0.04 3.69060198856408
0.041 3.68966657856408
0.042 3.68878490856408
0.043 3.68795308856408
0.044 3.68716760856408
0.045 3.68642524856408
0.046 3.68572306856408
0.047 3.68505836856408
0.048 3.68442868856408
0.049 3.68383174856408
0.05 3.68326545856408
0.051 3.68272789856408
0.052 3.68221727856408
0.053 3.68173196856408
0.054 3.68127042856408
0.055 3.68083125856408
0.056 3.68041314856408
0.057 3.68001487856408
0.058 3.67963531856408
0.059 3.67927340856408
0.06 3.67892816856408
0.061 3.67859868856408
0.062 3.67828409856408
0.063 3.67798360856408
0.064 3.67769645856408
0.065 3.67742195856408
0.066 3.67715943856408
0.067 3.67690828856408
0.068 3.67666792856408
0.069 3.67643781856408
0.07 3.67621742856408
0.071 3.67600629856408
0.072 3.67580395856408
0.073 3.67560998856408
0.074 3.67542398856408
0.075 3.67524556856408
0.076 3.67507437856408
0.077 3.67491006856408
0.078 3.67475231856408
0.079 3.67460083856408
0.08 3.67445533856408
0.081 3.67431552856408
0.082 3.67418116856408
0.083 3.67405200856408
0.084 3.67392782856408
0.085 3.67380838856408
0.086 3.67369349856408
0.087 3.67358294856408
0.088 3.67347654856408
0.089 3.67337413856408
0.09 3.67327552856408
0.091 3.67318056856408
0.092 3.67308910856408
0.093 3.67300098856408
0.094 3.67291607856408
0.095 3.67283423856408
0.096 3.67275534856408
0.097 3.67267928856408
0.098 3.67260594856408
0.099 3.67253520856408
0.1 3.67246695856408
0.105 3.67215989856408
0.11 3.67190209856408
0.115 3.67168480856408
0.12 3.67150099856408
0.125 3.67134497856408
0.13 3.67121209856408
0.135 3.67109858856408
0.14 3.67100131856408
0.145 3.67091772856408
0.15 3.67084570856408
0.155 3.67078346856408
0.16 3.67072954856408
0.165 3.67068271856408
0.17 3.67064193856408
0.175 3.67060634856408
0.18 3.67057520856408
0.185 3.67054788856408
0.19 3.67052388856408
0.195 3.67050272856408
0.2 3.67048405856408
0.205 3.67046753856408
0.21 3.67045288856408
0.215 3.67043986856408
0.22 3.67042828856408
0.225 3.67041795856408
0.23 3.67040872856408
0.235 3.67040046856408
0.24 3.67039305856408
0.245 3.67038640856408
0.25 3.67038042856408
0.255 3.67037503856408
0.26 3.67037017856408
0.265 3.67036578856408
0.27 3.67036181856408
0.275 3.67035821856408
0.28 3.67035495856408
0.285 3.67035199856408
0.29 3.67034930856408
0.295 3.67034686856408
0.3 3.67034463856408
0.305 3.67034261856408
0.31 3.67034076856408
0.315 3.67033907856408
0.32 3.67033753856408
0.325 3.67033612856408
0.33 3.67033483856408
0.335 3.67033365856408
0.34 3.67033258856408
0.345 3.67033159856408
0.35 3.67033068856408
0.355 3.67032985856408
0.36 3.67032909856408
0.365 3.67032840856408
0.37 3.67032776856408
0.375 3.67032717856408
0.38 3.67032663856408
0.385 3.67032613856408
0.39 3.67032568856408
0.395 3.67032526856408
0.4 3.67032488856408
0.405 3.67032452856408
0.41 3.67032420856408
0.415 3.67032390856408
0.42 3.67032363856408
0.425 3.67032338856408
0.43 3.67032314856408
0.435 3.67032293856408
0.44 3.67032273856408
0.445 3.67032255856408
0.45 3.67032239856408
0.455 3.67032224856408
0.46 3.67032210856408
0.465 3.67032197856408
0.47 3.67032185856408
0.475 3.67032174856408
0.48 3.67032164856408
0.485 3.67032155856408
0.49 3.67032146856408
0.495 3.67032139856408
0.5 3.67032131856408
0.505 3.67032125856408
0.51 3.67032119856408
0.515 3.67032113856408
0.52 3.67032108856408
0.525 3.67032104856408
0.53 3.67032099856408
0.535 3.67032095856408
0.54 3.67032092856408
0.545 3.67032088856408
0.55 3.67032085856408
0.555 3.67032083856408
0.56 3.67032080856408
0.565 3.67032078856408
0.57 3.67032076856408
0.575 3.67032074856408
0.58 3.67032072856408
0.585 3.67032071856408
0.59 3.67032069856408
0.595 3.67032068856408
0.6 3.67032067856408
0.605 3.67032065856408
0.61 3.67032064856408
0.615 3.67032064856408
0.62 3.67032063856408
0.625 3.67032062856408
0.63 3.67032061856408
0.635 3.67032061856408
0.64 3.67032060856408
0.645 3.67032060856408
0.65 3.67032059856408
0.655 3.67032059856408
0.66 3.67032059856408
0.665 3.67032058856408
0.67 3.67032058856408
0.675 3.67032058856408
0.68 3.67032058856408
0.685 3.67032058856408
0.69 3.67032058856408
0.695 3.67032057856408
0.7 3.67032057856408
0.705 3.67032057856408
0.71 3.67032057856408
0.715 3.67032057856408
0.72 3.67032057856408
0.725 3.67032057856408
0.73 3.67032057856408
0.735 3.67032057856408
0.74 3.67032057856408
0.745 3.67032057856408
0.75 3.67032058856408
0.755 3.67032058856408
0.76 3.67032058856408
0.765 3.67032058856408
0.77 3.67032058856408
0.775 3.67032058856408
0.78 3.67032058856408
0.785 3.67032058856408
0.79 3.67032058856408
0.795 3.67032058856408
0.8 3.67032059856408
0.805 3.67032059856408
0.81 3.67032059856408
0.815 3.67032059856408
0.82 3.67032059856408
0.825 3.67032059856408
0.83 3.67032059856408
0.835 3.67032059856408
0.84 3.67032060856408
0.845 3.67032060856408
0.85 3.67032060856408
0.855 3.67032060856408
0.86 3.67032060856408
0.865 3.67032060856408
0.87 3.67032060856408
0.875 3.67032061856408
0.88 3.67032061856408
0.885 3.67032061856408
0.89 3.67032061856408
0.895 3.67032061856408
0.9 3.67032061856408
0.905 3.67032061856408
0.91 3.67032061856408
0.915 3.67032062856408
0.92 3.67032062856408
0.925 3.67032062856408
0.93 3.67032062856408
0.935 3.67032062856408
0.94 3.67032062856408
0.945 3.67032062856408
0.95 3.67032063856408
0.955 3.67032063856408
0.96 3.67032063856408
0.965 3.67032063856408
0.97 3.67032063856408
0.975 3.67032063856408
0.98 3.67032063856408
0.985 3.67032063856408
0.99 3.67032063856408
0.995 3.67032064856408
1 3.67032064856408
1.01 3.67032064856408
1.02 3.67032064856408
1.03 3.67032064856408
1.04 3.67032065856408
1.05 3.67032065856408
1.06 3.67032065856408
1.07 3.67032065856408
1.08 3.67032065856408
1.09 3.67032066856408
1.1 3.67032066856408
1.11 3.67032066856408
1.12 3.67032066856408
1.13 3.67032066856408
1.14 3.67032067856408
1.15 3.67032067856408
1.16 3.67032067856408
1.17 3.67032067856408
1.18 3.67032067856408
1.19 3.67032068856408
1.2 3.67032068856408
1.21 3.67032068856408
1.22 3.67032068856408
1.23 3.67032068856408
1.24 3.67032068856408
1.25 3.67032068856408
1.26 3.67032069856408
1.27 3.67032069856408
1.28 3.67032069856408
1.29 3.67032069856408
1.3 3.67032069856408
1.31 3.67032069856408
1.32 3.67032069856408
1.33 3.67032070856408
1.34 3.67032070856408
1.35 3.67032070856408
1.36 3.67032070856408
1.37 3.67032070856408
1.38 3.67032070856408
1.39 3.67032070856408
1.4 3.67032070856408
1.41 3.67032071856408
1.42 3.67032071856408
1.43 3.67032071856408
1.44 3.67032071856408
1.45 3.67032071856408
1.46 3.67032071856408
1.47 3.67032071856408
1.48 3.67032071856408
1.49 3.67032071856408
1.5 3.67032071856408
1.51 3.67032072856408
1.52 3.67032072856408
1.53 3.67032072856408
1.54 3.67032072856408
1.55 3.67032072856408
1.56 3.67032072856408
1.57 3.67032072856408
1.58 3.67032072856408
1.59 3.67032072856408
1.6 3.67032072856408
1.61 3.67032072856408
1.62 3.67032073856408
1.63 3.67032073856408
1.64 3.67032073856408
1.65 3.67032073856408
1.66 3.67032073856408
1.67 3.67032073856408
1.68 3.67032073856408
1.69 3.67032073856408
1.7 3.67032073856408
1.71 3.67032073856408
1.72 3.67032073856408
1.73 3.67032073856408
1.74 3.67032073856408
1.75 3.67032073856408
1.76 3.67032074856408
1.77 3.67032074856408
1.78 3.67032074856408
1.79 3.67032074856408
1.8 3.67032074856408
1.81 3.67032074856408
1.82 3.67032074856408
1.83 3.67032074856408
1.84 3.67032074856408
1.85 3.67032074856408
1.86 3.67032074856408
1.87 3.67032074856408
1.88 3.67032074856408
1.89 3.67032074856408
1.9 3.67032074856408
1.91 3.67032074856408
1.92 3.67032074856408
1.93 3.67032074856408
1.94 3.67032075856408
1.95 3.67032075856408
1.96 3.67032075856408
1.97 3.67032075856408
1.98 3.67032075856408
1.99 3.67032075856408
2 3.67032075856408
2.01 3.67032075856408
2.02 3.67032075856408
2.03 3.67032075856408
2.04 3.67032075856408
2.05 3.67032075856408
2.06 3.67032075856408
2.07 3.67032075856408
2.08 3.67032075856408
2.09 3.67032075856408
2.1 3.67032075856408
2.11 3.67032075856408
2.12 3.67032075856408
2.13 3.67032075856408
2.14 3.67032075856408
2.15 3.67032075856408
2.16 3.67032075856408
2.17 3.67032075856408
2.18 3.67032075856408
2.19 3.67032075856408
2.2 3.67032076856408
2.21 3.67032076856408
2.22 3.67032076856408
2.23 3.67032076856408
2.24 3.67032076856408
2.25 3.67032076856408
2.26 3.67032076856408
2.27 3.67032076856408
2.28 3.67032076856408
2.29 3.67032076856408
2.3 3.67032076856408
2.31 3.67032076856408
2.32 3.67032076856408
2.33 3.67032076856408
2.34 3.67032076856408
2.35 3.67032076856408
2.36 3.67032076856408
2.37 3.67032076856408
2.38 3.67032076856408
2.39 3.67032076856408
2.4 3.67032076856408
2.41 3.67032076856408
2.42 3.67032076856408
2.43 3.67032076856408
2.44 3.67032076856408
2.45 3.67032076856408
2.46 3.67032076856408
2.47 3.67032076856408
2.48 3.67032076856408
2.49 3.67032076856408
2.5 3.67032076856408
2.51 3.67032076856408
2.52 3.67032076856408
2.53 3.67032076856408
2.54 3.67032076856408
2.55 3.67032076856408
2.56 3.67032076856408
2.57 3.67032076856408
2.58 3.67032076856408
2.59 3.67032076856408
2.6 3.67032076856408
2.61 3.67032076856408
2.62 3.67032076856408
2.63 3.67032076856408
2.64 3.67032077856408
2.65 3.67032077856408
2.66 3.67032077856408
2.67 3.67032077856408
2.68 3.67032077856408
2.69 3.67032077856408
2.7 3.67032077856408
2.71 3.67032077856408
2.72 3.67032077856408
2.73 3.67032077856408
2.74 3.67032077856408
2.75 3.67032077856408
2.76 3.67032077856408
2.77 3.67032077856408
2.78 3.67032077856408
2.79 3.67032077856408
2.8 3.67032077856408
2.81 3.67032077856408
2.82 3.67032077856408
2.83 3.67032077856408
2.84 3.67032077856408
2.85 3.67032077856408
2.86 3.67032077856408
2.87 3.67032077856408
2.88 3.67032077856408
2.89 3.67032077856408
2.9 3.67032077856408
2.91 3.67032077856408
2.92 3.67032077856408
2.93 3.67032077856408
2.94 3.67032077856408
2.95 3.67032077856408
2.96 3.67032077856408
2.97 3.67032077856408
2.98 3.67032077856408
2.99 3.67032077856408
3 3.67032077856408
3 3.67032077856408
3.073 3.67032077856408
3.173 3.67032077856408
3.273 3.67032077856408
3.373 3.67032077856408
3.472 3.67032077856408
3.572 3.67032077856408
3.672 3.67032077856408
3.772 3.67032077856408
3.872 3.67032077856408
3.972 3.67032077856408
4.072 3.67032077856408
4.172 3.67032077856408
4.272 3.67032077856408
4.372 3.67032077856408
4.472 3.67032077856408
4.572 3.67032077856408
4.672 3.67032077856408
4.772 3.67032077856408
4.872 3.67032077856408
4.972 3.67032077856408
5.072 3.67032077856408
5.172 3.67032078856408
5.272 3.67032078856408
5.372 3.67032078856408
5.471 3.67032078856408
5.571 3.67032078856408
5.671 3.67032078856408
5.771 3.67032078856408
5.871 3.67032078856408
5.971 3.67032077856408
6.064 3.67032077856408
6.164 3.67032077856408
6.264 3.67032077856408
6.364 3.67032077856408
6.464 3.67032077856408
6.564 3.67032077856408
6.664 3.67032077856408
6.764 3.67032077856408
6.864 3.67032077856408
6.964 3.67032077856408
7.064 3.67032077856408
7.164 3.67032077856408
7.264 3.67032077856408
7.364 3.67032077856408
7.464 3.67032077856408
7.564 3.67032077856408
7.664 3.67032077856408
7.764 3.67032077856408
7.864 3.67032077856408
7.964 3.67032077856408
8.042 3.67032077856408
8.142 3.67032077856408
8.242 3.67032077856408
8.342 3.67032077856408
8.442 3.67032077856408
8.542 3.67032077856408
8.642 3.67032077856408
8.742 3.67032077856408
8.842 3.67032077856408
8.942 3.67032077856408
9.042 3.67032077856408
9.142 3.67032077856408
9.242 3.67032077856408
9.342 3.67032077856408
9.442 3.67032077856408
9.542 3.67032077856408
9.642 3.67032077856408
9.742 3.67032077856408
9.842 3.67032077856408
9.942 3.67032077856408
10.042 3.67032077856408
10.142 3.67032077856408
10.242 3.67032077856408
10.342 3.67032077856408
10.442 3.67032077856408
10.542 3.67032077856408
10.642 3.67032077856408
10.742 3.67032077856408
10.842 3.67032077856408
10.942 3.67032077856408
11.042 3.67032077856408
11.142 3.67032077856408
11.242 3.67032077856408
11.342 3.67032077856408
11.442 3.67032077856408
11.542 3.67032077856408
11.642 3.67032077856408
11.742 3.67032077856408
11.842 3.67032077856408
11.942 3.67032077856408
12.042 3.67032077856408
12.142 3.67032077856408
12.242 3.67032077856408
12.342 3.67032077856408
12.442 3.67032077856408
12.542 3.67032077856408
12.642 3.67032077856408
12.742 3.67032077856408
12.842 3.67032077856408
12.942 3.67032077856408
13.042 3.67032077856408
13.142 3.67032077856408
13.242 3.67032077856408
13.342 3.67032077856408
13.442 3.67032077856408
13.542 3.67032077856408
13.642 3.67032077856408
13.742 3.67032077856408
13.842 3.67032077856408
13.942 3.67032077856408
14.042 3.67032077856408
14.142 3.67032077856408
14.242 3.67032077856408
14.342 3.67032077856408
14.442 3.67032077856408
14.542 3.67032077856408
14.642 3.67032077856408
14.742 3.67032077856408
14.842 3.67032077856408
14.942 3.67032077856408
15.042 3.67032077856408
15.142 3.67032077856408
15.242 3.67032077856408
15.342 3.67032077856408
15.442 3.67032077856408
15.541 3.67032077856408
15.641 3.67032077856408
15.741 3.67032077856408
15.84 3.67032077856408
15.94 nan
16.04 nan
16.14 nan
16.24 nan
16.34 nan
16.44 nan
16.54 nan
16.64 nan
16.74 nan
16.84 nan
16.94 nan
17.04 nan
17.14 nan
17.24 nan
17.34 nan
17.44 nan
17.54 nan
17.64 nan
17.74 nan
17.84 nan
17.94 nan
18.03 nan
18.13 nan
18.23 nan
18.33 nan
18.43 nan
18.53 nan
18.63 nan
18.73 nan
18.83 nan
18.93 nan
19.03 nan
19.13 nan
19.23 nan
19.33 nan
19.43 nan
19.53 nan
19.63 nan
19.73 nan
19.83 nan


==> images/data/Oblate_F_tot-003.dat <==
0.001 4.63091440435917
0.002 4.25072046435917
0.003 4.03765377435917
0.004 3.89593355435917
0.005 3.80444096435917
0.006 3.74288577435917
0.007 3.69721334435917
0.008 3.66139238435917
0.009 3.63220261435917
0.01 3.60773660435917
0.011 3.58678402435917
0.012 3.56853546435917
0.013 3.55242687435917
0.014 3.53805060435917
0.015 3.52510422435917
0.016 3.51335716435917
0.017 3.50263009435917
0.018 3.49278103435917
0.019 3.48369558435917
0.02 3.47528034435917
0.021 3.46745799435917
0.022 3.46016395435917
0.023 3.45334352435917
0.024 3.44695029435917
0.025 3.44094399435917
0.026 3.43529007435917
0.027 3.42995817435917
0.028 3.42492171435917
0.029 3.42015725435917
0.03 3.41564383435917
0.031 3.41136289435917
0.032 3.40729773435917
0.033 3.40343353435917
0.034 3.39975649435917
0.035 3.39625437435917
0.036 3.39291612435917
0.037 3.38973150435917
0.038 3.38669105435917
0.039 3.38378628435917
0.04 3.38100932435917
0.041 3.37835286435917
0.042 3.37581015435917
0.043 3.37337509435917
0.044 3.37104178435917
0.045 3.36880497435917
0.046 3.36665950435917
0.047 3.36460085435917
0.048 3.36262462435917
0.049 3.36072667435917
0.05 3.35890328435917
0.051 3.35715074435917
0.052 3.35546589435917
0.053 3.35384527435917
0.054 3.35228617435917
0.055 3.35078572435917
0.056 3.34934118435917
0.057 3.34795003435917
0.058 3.34661009435917
0.059 3.34531895435917
0.06 3.34407462435917
0.061 3.34287501435917
0.062 3.34171829435917
0.063 3.34060263435917
0.064 3.33952627435917
0.065 3.33848762435917
0.066 3.33748516435917
0.067 3.33651733435917
0.068 3.33558291435917
0.069 3.33468038435917
0.07 3.33380853435917
0.071 3.33296621435917
0.072 3.33215223435917
0.073 3.33136553435917
0.074 3.33060500435917
0.075 3.32986966435917
0.076 3.32915847435917
0.077 3.32847064435917
0.078 3.32780529435917
0.079 3.32716149435917
0.08 3.32653844435917
0.081 3.32593545435917
0.082 3.32535179435917
0.083 3.32478673435917
0.084 3.32423947435917
0.085 3.32370954435917
0.086 3.32319629435917
0.087 3.32269910435917
0.088 3.32221736435917
0.089 3.32175058435917
0.09 3.32129820435917
0.091 3.32085978435917
0.092 3.32043468435917
0.093 3.32002260435917
0.094 3.31962303435917
0.095 3.31923550435917
0.096 3.31885964435917
0.097 3.31849511435917
0.098 3.31814138435917
0.099 3.31779831435917
0.1 3.31746531435917
0.105 3.31594137435917
0.11 3.31462566435917
0.115 3.31348658435917
0.12 3.31249770435917
0.125 3.31163698435917
0.13 3.31088585435917
0.135 3.31022879435917
0.14 3.30965257435917
0.145 3.30914608435917
0.15 3.30869982435917
0.155 3.30830571435917
0.16 3.30795679435917
0.165 3.30764715435917
0.17 3.30737186435917
0.175 3.30712649435917
0.18 3.30690731435917
0.185 3.30671101435917
0.19 3.30653486435917
0.195 3.30637638435917
0.2 3.30623364435917
0.205 3.30610454435917
0.21 3.30598778435917
0.215 3.30588172435917
0.22 3.30578534435917
0.225 3.30569738435917
0.23 3.30561708435917
0.235 3.30554357435917
0.24 3.30547610435917
0.245 3.30541411435917
0.25 3.30535693435917
0.255 3.30530411435917
0.26 3.30525523435917
0.265 3.30520995435917
0.27 3.30516778435917
0.275 3.30512852435917
0.28 3.30509197435917
0.285 3.30505773435917
0.29 3.30502563435917
0.295 3.30499546435917
0.3 3.30496709435917
0.305 3.30494033435917
0.31 3.30491506435917
0.315 3.30489118435917
0.32 3.30486852435917
0.325 3.30484703435917
0.33 3.30482657435917
0.335 3.30480709435917
0.34 3.30478854435917
0.345 3.30477068435917
0.35 3.30475361435917
0.355 3.30473736435917
0.36 3.30472158435917
0.365 3.30470652435917
0.37 3.30469198435917
0.375 3.30467792435917
0.38 3.30466436435917
0.385 3.30465127435917
0.39 3.30463856435917
0.395 3.30462629435917
0.4 3.30461437435917
0.405 3.30460274435917
0.41 3.30459147435917
0.415 3.30458049435917
0.42 3.30456973435917
0.425 3.30455937435917
0.43 3.30454913435917
0.435 3.30453912435917
0.44 3.30452942435917
0.445 3.30451990435917
0.45 3.30451056435917
0.455 3.30450133435917
0.46 3.30449236435917
0.465 3.30448360435917
0.47 3.30447494435917
0.475 3.30446638435917
0.48 3.30445804435917
0.485 3.30444982435917
0.49 3.30444169435917
0.495 3.30443370435917
0.5 3.30442590435917
0.505 3.30441819435917
0.51 3.30441054435917
0.515 3.30440297435917
0.52 3.30439558435917
0.525 3.30438829435917
0.53 3.30438102435917
0.535 3.30437382435917
0.54 3.30436683435917
0.545 3.30435981435917
0.55 3.30435290435917
0.555 3.30434608435917
0.56 3.30433941435917
0.565 3.30433268435917
0.57 3.30432607435917
0.575 3.30431957435917
0.58 3.30431307435917
0.585 3.30430677435917
0.59 3.30430038435917
0.595 3.30429410435917
0.6 3.30428794435917
0.605 3.30428173435917
0.61 3.30427568435917
0.615 3.30426961435917
0.62 3.30426366435917
0.625 3.30425774435917
0.63 3.30425180435917
0.635 3.30424598435917
0.64 3.30424020435917
0.645 3.30423451435917
0.65 3.30422886435917
0.655 3.30422320435917
0.66 3.30421756435917
0.665 3.30421211435917
0.67 3.30420659435917
0.675 3.30420116435917
0.68 3.30419568435917
0.685 3.30419031435917
0.69 3.30418500435917
0.695 3.30417973435917
0.7 3.30417444435917
0.705 3.30416922435917
0.71 3.30416412435917
0.715 3.30415901435917
0.72 3.30415387435917
0.725 3.30414886435917
0.73 3.30414375435917
0.735 3.30413883435917
0.74 3.30413385435917
0.745 3.30412891435917
0.75 3.30412407435917
0.755 3.30411921435917
0.76 3.30411441435917
0.765 3.30410964435917
0.77 3.30410490435917
0.775 3.30410015435917
0.78 3.30409549435917
0.785 3.30409089435917
0.79 3.30408623435917
0.795 3.30408170435917
0.8 3.30407708435917
0.805 3.30407256435917
0.81 3.30406803435917
0.815 3.30406356435917
0.82 3.30405915435917
0.825 3.30405479435917
0.83 3.30405035435917
0.835 3.30404603435917
0.84 3.30404172435917
0.845 3.30403740435917
0.85 3.30403307435917
0.855 3.30402891435917
0.86 3.30402462435917
0.865 3.30402048435917
0.87 3.30401629435917
0.875 3.30401214435917
0.88 3.30400802435917
0.885 3.30400392435917
0.89 3.30399983435917
0.895 3.30399575435917
0.9 3.30399177435917
0.905 3.30398778435917
0.91 3.30398378435917
0.915 3.30397985435917
0.92 3.30397590435917
0.925 3.30397202435917
0.93 3.30396809435917
0.935 3.30396432435917
0.94 3.30396041435917
0.945 3.30395663435917
0.95 3.30395280435917
0.955 3.30394901435917
0.96 3.30394534435917
0.965 3.30394161435917
0.97 3.30393789435917
0.975 3.30393419435917
0.98 3.30393051435917
0.985 3.30392684435917
0.99 3.30392318435917
0.995 3.30391962435917
1 3.30391606435917
1.01 3.30390893435917
1.02 3.30390187435917
1.03 3.30389485435917
1.04 3.30388795435917
1.05 3.30388115435917
1.06 3.30387444435917
1.07 3.30386769435917
1.08 3.30386110435917
1.09 3.30385454435917
1.1 3.30384810435917
1.11 3.30384167435917
1.12 3.30383524435917
1.13 3.30382900435917
1.14 3.30382274435917
1.15 3.30381654435917
1.16 3.30381040435917
1.17 3.30380441435917
1.18 3.30379837435917
1.19 3.30379246435917
1.2 3.30378648435917
1.21 3.30378072435917
1.22 3.30377488435917
1.23 3.30376915435917
1.24 3.30376343435917
1.25 3.30375781435917
1.26 3.30375229435917
1.27 3.30374676435917
1.28 3.30374122435917
1.29 3.30373576435917
1.3 3.30373038435917
1.31 3.30372509435917
1.32 3.30371977435917
1.33 3.30371452435917
1.34 3.30370925435917
1.35 3.30370414435917
1.36 3.30369899435917
1.37 3.30369391435917
1.38 3.30368879435917
1.39 3.30368383435917
1.4 3.30367883435917
1.41 3.30367398435917
1.42 3.30366908435917
1.43 3.30366424435917
1.44 3.30365935435917
1.45 3.30365461435917
1.46 3.30364991435917
1.47 3.30364516435917
1.48 3.30364046435917
1.49 3.30363590435917
1.5 3.30363128435917
1.51 3.30362671435917
1.52 3.30362218435917
1.53 3.30361768435917
1.54 3.30361323435917
1.55 3.30360882435917
1.56 3.30360444435917
1.57 3.30360000435917
1.58 3.30359569435917
1.59 3.30359142435917
1.6 3.30358709435917
1.61 3.30358288435917
1.62 3.30357872435917
1.63 3.30357448435917
1.64 3.30357038435917
1.65 3.30356620435917
1.66 3.30356206435917
1.67 3.30355805435917
1.68 3.30355397435917
1.69 3.30355002435917
1.7 3.30354600435917
1.71 3.30354200435917
1.72 3.30353814435917
1.73 3.30353420435917
1.74 3.30353029435917
1.75 3.30352640435917
1.76 3.30352264435917
1.77 3.30351881435917
1.78 3.30351500435917
1.79 3.30351122435917
1.8 3.30350756435917
1.81 3.30350383435917
1.82 3.30350012435917
1.83 3.30349644435917
1.84 3.30349278435917
1.85 3.30348924435917
1.86 3.30348563435917
1.87 3.30348203435917
1.88 3.30347846435917
1.89 3.30347492435917
1.9 3.30347149435917
1.91 3.30346798435917
1.92 3.30346450435917
1.93 3.30346104435917
1.94 3.30345760435917
1.95 3.30345418435917
1.96 3.30345088435917
1.97 3.30344749435917
1.98 3.30344413435917
1.99 3.30344079435917
2 3.30343747435917
2.01 3.30343427435917
2.02 3.30343098435917
2.03 3.30342772435917
2.04 3.30342447435917
2.05 3.30342124435917
2.06 3.30341813435917
2.07 3.30341494435917
2.08 3.30341176435917
2.09 3.30340860435917
2.1 3.30340556435917
2.11 3.30340244435917
2.12 3.30339933435917
2.13 3.30339625435917
2.14 3.30339327435917
2.15 3.30339022435917
2.16 3.30338718435917
2.17 3.30338425435917
2.18 3.30338124435917
2.19 3.30337825435917
2.2 3.30337537435917
2.21 3.30337241435917
2.22 3.30336947435917
2.23 3.30336664435917
2.24 3.30336372435917
2.25 3.30336082435917
2.26 3.30335803435917
2.27 3.30335516435917
2.28 3.30335241435917
2.29 3.30334956435917
2.3 3.30334673435917
2.31 3.30334402435917
2.32 3.30334122435917
2.33 3.30333853435917
2.34 3.30333576435917
2.35 3.30333310435917
2.36 3.30333035435917
2.37 3.30332772435917
2.38 3.30332500435917
2.39 3.30332239435917
2.4 3.30331970435917
2.41 3.30331712435917
2.42 3.30331445435917
2.43 3.30331190435917
2.44 3.30330925435917
2.45 3.30330672435917
2.46 3.30330410435917
2.47 3.30330160435917
2.48 3.30329910435917
2.49 3.30329652435917
2.5 3.30329405435917
2.51 3.30329159435917
2.52 3.30328905435917
2.53 3.30328661435917
2.54 3.30328419435917
2.55 3.30328167435917
2.56 3.30327927435917
2.57 3.30327688435917
2.58 3.30327450435917
2.59 3.30327204435917
2.6 3.30326968435917
2.61 3.30326733435917
2.62 3.30326500435917
2.63 3.30326257435917
2.64 3.30326026435917
2.65 3.30325796435917
2.66 3.30325566435917
2.67 3.30325338435917
2.68 3.30325111435917
2.69 3.30324874435917
2.7 3.30324649435917
2.71 3.30324425435917
2.72 3.30324202435917
2.73 3.30323979435917
2.74 3.30323758435917
2.75 3.30323538435917
2.76 3.30323318435917
2.77 3.30323100435917
2.78 3.30322882435917
2.79 3.30322666435917
2.8 3.30322450435917
2.81 3.30322236435917
2.82 3.30322022435917
2.83 3.30321809435917
2.84 3.30321597435917
2.85 3.30321386435917
2.86 3.30321176435917
2.87 3.30320977435917
2.88 3.30320768435917
2.89 3.30320561435917
2.9 3.30320354435917
2.91 3.30320148435917
2.92 3.30319943435917
2.93 3.30319749435917
2.94 3.30319546435917
2.95 3.30319344435917
2.96 3.30319142435917
2.97 3.30318941435917
2.98 3.30318751435917
2.99 3.30318552435917
3 3.30318354435917
3 3.30318354435917
3.073 3.30316955435917
3.173 3.30315119435917
3.273 3.30313364435917
3.373 3.30311697435917
3.472 3.30310115435917
3.572 3.30308579435917
3.672 3.30307129435917
3.772 3.30305730435917
3.872 3.30304391435917
3.972 3.30303118435917
4.072 3.30301900435917
4.172 3.30300733435917
4.272 3.30299615435917
4.372 3.30298545435917
4.472 3.30297511435917
4.572 3.30296530435917
4.672 3.30295591435917
4.772 3.30294683435917
4.872 3.30293824435917
4.972 3.30292992435917
5.072 3.30292197435917
5.172 3.30291426435917
5.272 3.30290700435917
5.372 3.30289996435917
5.471 3.30289320435917
5.571 3.30288668435917
5.671 3.30288046435917
5.771 3.30287443435917
5.871 3.30286869435917
5.971 3.30286311435917
6.064 3.30285820435917
6.164 3.30285304435917
6.264 3.30284813435917
6.364 3.30284336435917
6.464 3.30283873435917
6.564 3.30283434435917
6.664 3.30283007435917
6.764 3.30282602435917
6.864 3.30282199435917
6.964 3.30281827435917
7.064 3.30281456435917
7.164 3.30281106435917
7.264 3.30280765435917
7.364 3.30280433435917
7.464 3.30280111435917
7.564 3.30279807435917
7.664 3.30279512435917
7.764 3.30279225435917
7.864 3.30278946435917
7.964 3.30278684435917
8.042 3.30278478435917
8.142 3.30278228435917
8.242 3.30277986435917
8.342 3.30277749435917
8.442 3.30277529435917
8.542 3.30277305435917
8.642 3.30277096435917
8.742 3.30276883435917
8.842 3.30276686435917
8.942 3.30276493435917
9.042 3.30276306435917
9.142 3.30276123435917
9.242 3.30275944435917
9.342 3.30275780435917
9.442 3.30275611435917
9.542 3.30275455435917
9.642 3.30275294435917
9.742 3.30275146435917
9.842 3.30275002435917
9.942 3.30274862435917
10.042 3.30274724435917
10.142 3.30274581435917
10.242 3.30274450435917
10.342 3.30274333435917
10.442 3.30274209435917
10.542 3.30274087435917
10.642 3.30273969435917
10.742 3.30273853435917
10.842 3.30273749435917
10.942 3.30273639435917
11.042 3.30273540435917
11.142 3.30273434435917
11.242 3.30273331435917
11.342 3.30273240435917
11.442 3.30273150435917
11.542 3.30273053435917
11.642 3.30272968435917
11.742 3.30272875435917
11.842 3.30272794435917
11.942 3.30272715435917
12.042 3.30272638435917
12.142 3.30272552435917
12.242 3.30272478435917
12.342 3.30272405435917
12.442 3.30272335435917
12.542 3.30272266435917
12.642 3.30272188435917
12.742 3.30272122435917
12.842 3.30272057435917
12.942 3.30271993435917
13.042 3.30271931435917
13.142 3.30271871435917
13.242 3.30271811435917
13.342 3.30271753435917
13.442 3.30271696435917
13.542 3.30271640435917
13.642 3.30271585435917
13.742 3.30271532435917
13.842 3.30271479435917
13.942 3.30271428435917
14.042 3.30271377435917
14.142 3.30271328435917
14.242 3.30271279435917
14.342 3.30271232435917
14.442 3.30271185435917
14.542 3.30271139435917
14.642 3.30271094435917
14.742 3.30271050435917
14.842 3.30271017435917
14.942 3.30270975435917
15.042 3.30270933435917
15.142 3.30270893435917
15.242 3.30270853435917
15.342 3.30270813435917
15.442 3.30270775435917
15.541 3.30270737435917
15.641 3.30270700435917
15.741 3.30270673435917
15.84 3.30270638435917
15.94 3.30270602435917
16.04 3.30270568435917
16.14 3.30270534435917
16.24 3.30270500435917
16.34 3.30270477435917
16.44 3.30270445435917
16.54 3.30270413435917
16.64 3.30270382435917
16.74 3.30270351435917
16.84 3.30270321435917
16.94 3.30270291435917
17.04 3.30270272435917
17.14 3.30270243435917
17.24 3.30270215435917
17.34 3.30270187435917
17.44 3.30270160435917
17.54 3.30270133435917
17.64 3.30270117435917
17.74 3.30270091435917
17.84 3.30270065435917
17.94 3.30270040435917
18.03 3.30270017435917
18.13 3.30269993435917
18.23 3.30269979435917
18.33 3.30269955435917
18.43 3.30269932435917
18.53 3.30269909435917
18.63 3.30269886435917
18.73 3.30269864435917
18.83 3.30269852435917
18.93 3.30269830435917
19.03 3.30269809435917
19.13 3.30269788435917
19.23 3.30269767435917
19.33 3.30269746435917
19.43 3.30269736435917
19.53 3.30269717435917
19.63 3.30269697435917
19.73 3.30269678435917
19.83 3.30269659435917


==> images/data/Oblate_F_tot-004.dat <==
0.001 2.98148195313845
0.002 2.77598739313845
0.003 2.65293109313845
0.004 2.56642399313845
0.005 2.50106199313845
0.006 2.45109928313845
0.007 2.41361989313845
0.008 2.38530006313845
0.009 2.36312679313845
0.01 2.34526251313845
0.011 2.33055358313845
0.012 2.31822571313845
0.013 2.30773937313845
0.014 2.29870730313845
0.015 2.29084435313845
0.016 2.28393597313845
0.017 2.27781754313845
0.018 2.27236063313845
0.019 2.26746351313845
0.02 2.26304455313845
0.021 2.25903742313845
0.022 2.25538767313845
0.023 2.25205014313845
0.024 2.24898707313845
0.025 2.24616660313845
0.026 2.24356170313845
0.027 2.24114920313845
0.028 2.23890921313845
0.029 2.23682449313845
0.03 2.23488003313845
0.031 2.23306272313845
0.032 2.23136105313845
0.033 2.22976483313845
0.034 2.22826507313845
0.035 2.22685376313845
0.036 2.22552376313845
0.037 2.22426866313845
0.038 2.22308272313845
0.039 2.22196077313845
0.04 2.22089813313845
0.041 2.21989057313845
0.042 2.21893425313845
0.043 2.21802567313845
0.044 2.21716165313845
0.045 2.21633926313845
0.046 2.21555583313845
0.047 2.21480893313845
0.048 2.21409629313845
0.049 2.21341585313845
0.05 2.21276568313845
0.051 2.21214402313845
0.052 2.21154923313845
0.053 2.21097981313845
0.054 2.21043433313845
0.055 2.20991150313845
0.056 2.20941009313845
0.057 2.20892897313845
0.058 2.20846709313845
0.059 2.20802345313845
0.06 2.20759714313845
0.061 2.20718728313845
0.062 2.20679306313845
0.063 2.20641373313845
0.064 2.20604857313845
0.065 2.20569692313845
0.066 2.20535813313845
0.067 2.20503162313845
0.068 2.20471682313845
0.069 2.20441322313845
0.07 2.20412030313845
0.071 2.20383760313845
0.072 2.20356468313845
0.073 2.20330111313845
0.074 2.20304650313845
0.075 2.20280047313845
0.076 2.20256266313845
0.077 2.20233273313845
0.078 2.20211036313845
0.079 2.20189524313845
0.08 2.20168709313845
0.081 2.20148563313845
0.082 2.20129059313845
0.083 2.20110173313845
0.084 2.20091880313845
0.085 2.20074158313845
0.086 2.20056985313845
0.087 2.20040342313845
0.088 2.20024207313845
0.089 2.20008562313845
0.09 2.19993390313845
0.091 2.19978673313845
0.092 2.19964394313845
0.093 2.19950539313845
0.094 2.19937091313845
0.095 2.19924037313845
0.096 2.19911363313845
0.097 2.19899056313845
0.098 2.19887103313845
0.099 2.19875491313845
0.1 2.19864210313845
0.105 2.19812386313845
0.11 2.19767325313845
0.115 2.19728012313845
0.12 2.19693607313845
0.125 2.19663412313845
0.13 2.19636842313845
0.135 2.19613406313845
0.14 2.19592688313845
0.145 2.19574334313845
0.15 2.19558043313845
0.155 2.19543557313845
0.16 2.19530653313845
0.165 2.19519141313845
0.17 2.19508854313845
0.175 2.19499649313845
0.18 2.19491401313845
0.185 2.19484000313845
0.19 2.19477351313845
0.195 2.19471371313845
0.2 2.19465985313845
0.205 2.19461129313845
0.21 2.19456747313845
0.215 2.19452788313845
0.22 2.19449207313845
0.225 2.19445966313845
0.23 2.19443028313845
0.235 2.19440364313845
0.24 2.19437944313845
0.245 2.19435746313845
0.25 2.19433746313845
0.255 2.19431926313845
0.26 2.19430267313845
0.265 2.19428754313845
0.27 2.19427374313845
0.275 2.19426112313845
0.28 2.19424959313845
0.285 2.19423904313845
0.29 2.19422937313845
0.295 2.19422051313845
0.3 2.19421239313845
0.305 2.19420493313845
0.31 2.19419807313845
0.315 2.19419177313845
0.32 2.19418597313845
0.325 2.19418062313845
0.33 2.19417570313845
0.335 2.19417115313845
0.34 2.19416696313845
0.345 2.19416308313845
0.35 2.19415950313845
0.355 2.19415618313845
0.36 2.19415311313845
0.365 2.19415027313845
0.37 2.19414763313845
0.375 2.19414518313845
0.38 2.19414290313845
0.385 2.19414079313845
0.39 2.19413882313845
0.395 2.19413699313845
0.4 2.19413529313845
0.405 2.19413370313845
0.41 2.19413221313845
0.415 2.19413083313845
0.42 2.19412954313845
0.425 2.19412833313845
0.43 2.19412720313845
0.435 2.19412615313845
0.44 2.19412516313845
0.445 2.19412423313845
0.45 2.19412336313845
0.455 2.19412255313845
0.46 2.19412179313845
0.465 2.19412107313845
0.47 2.19412040313845
0.475 2.19411976313845
0.48 2.19411917313845
0.485 2.19411861313845
0.49 2.19411808313845
0.495 2.19411759313845
0.5 2.19411712313845
0.505 2.19411668313845
0.51 2.19411627313845
0.515 2.19411588313845
0.52 2.19411551313845
0.525 2.19411516313845
0.53 2.19411483313845
0.535 2.19411452313845
0.54 2.19411423313845
0.545 2.19411395313845
0.55 2.19411369313845
0.555 2.19411344313845
0.56 2.19411321313845
0.565 2.19411299313845
0.57 2.19411278313845
0.575 2.19411258313845
0.58 2.19411239313845
0.585 2.19411222313845
0.59 2.19411205313845
0.595 2.19411189313845
0.6 2.19411174313845
0.605 2.19411160313845
0.61 2.19411146313845
0.615 2.19411133313845
0.62 2.19411121313845
0.625 2.19411110313845
0.63 2.19411099313845
0.635 2.19411088313845
0.64 2.19411079313845
0.645 2.19411069313845
0.65 2.19411060313845
0.655 2.19411052313845
0.66 2.19411044313845
0.665 2.19411037313845
0.67 2.19411029313845
0.675 2.19411023313845
0.68 2.19411016313845
0.685 2.19411010313845
0.69 2.19411004313845
0.695 2.19410999313845
0.7 2.19410994313845
0.705 2.19410989313845
0.71 2.19410984313845
0.715 2.19410979313845
0.72 2.19410975313845
0.725 2.19410971313845
0.73 2.19410967313845
0.735 2.19410964313845
0.74 2.19410960313845
0.745 2.19410957313845
0.75 2.19410954313845
0.755 2.19410951313845
0.76 2.19410948313845
0.765 2.19410946313845
0.77 2.19410943313845
0.775 2.19410941313845
0.78 2.19410938313845
0.785 2.19410936313845
0.79 2.19410934313845
0.795 2.19410932313845
0.8 2.19410930313845
0.805 2.19410929313845
0.81 2.19410927313845
0.815 2.19410925313845
0.82 2.19410924313845
0.825 2.19410923313845
0.83 2.19410921313845
0.835 2.19410920313845
0.84 2.19410919313845
0.845 2.19410918313845
0.85 2.19410917313845
0.855 2.19410916313845
0.86 2.19410915313845
0.865 2.19410914313845
0.87 2.19410913313845
0.875 2.19410912313845
0.88 2.19410911313845
0.885 2.19410910313845
0.89 2.19410910313845
0.895 2.19410909313845
0.9 2.19410908313845
0.905 2.19410908313845
0.91 2.19410907313845
0.915 2.19410907313845
0.92 2.19410906313845
0.925 2.19410906313845
0.93 2.19410905313845
0.935 2.19410905313845
0.94 2.19410905313845
0.945 2.19410904313845
0.95 2.19410904313845
0.955 2.19410903313845
0.96 2.19410903313845
0.965 2.19410903313845
0.97 2.19410903313845
0.975 2.19410902313845
0.98 2.19410902313845
0.985 2.19410902313845
0.99 2.19410902313845
0.995 2.19410901313845
1 2.19410901313845
1.01 2.19410901313845
1.02 2.19410901313845
1.03 2.19410900313845
1.04 2.19410900313845
1.05 2.19410900313845
1.06 2.19410900313845
1.07 2.19410900313845
1.08 2.19410900313845
1.09 2.19410899313845
1.1 2.19410899313845
1.11 2.19410899313845
1.12 2.19410899313845
1.13 2.19410899313845
1.14 2.19410899313845
1.15 2.19410899313845
1.16 2.19410899313845
1.17 2.19410899313845
1.18 2.19410899313845
1.19 2.19410899313845
1.2 2.19410899313845
1.21 2.19410899313845
1.22 2.19410899313845
1.23 2.19410899313845
1.24 2.19410900313845
1.25 2.19410900313845
1.26 2.19410900313845
1.27 2.19410900313845
1.28 2.19410900313845
1.29 2.19410900313845
1.3 2.19410900313845
1.31 2.19410900313845
1.32 2.19410900313845
1.33 2.19410900313845
1.34 2.19410900313845
1.35 2.19410900313845
1.36 2.19410900313845
1.37 2.19410900313845
1.38 2.19410900313845
1.39 2.19410900313845
1.4 2.19410901313845
1.41 2.19410901313845
1.42 2.19410901313845
1.43 2.19410901313845
1.44 2.19410901313845
1.45 2.19410901313845
1.46 2.19410901313845
1.47 2.19410901313845
1.48 2.19410901313845
1.49 2.19410901313845
1.5 2.19410901313845
1.51 2.19410901313845
1.52 2.19410901313845
1.53 2.19410901313845
1.54 2.19410901313845
1.55 2.19410901313845
1.56 2.19410901313845
1.57 2.19410902313845
1.58 2.19410902313845
1.59 2.19410902313845
1.6 2.19410902313845
1.61 2.19410902313845
1.62 2.19410902313845
1.63 2.19410902313845
1.64 2.19410902313845
1.65 2.19410902313845
1.66 2.19410902313845
1.67 2.19410902313845
1.68 2.19410902313845
1.69 2.19410902313845
1.7 2.19410902313845
1.71 2.19410902313845
1.72 2.19410902313845
1.73 2.19410902313845
1.74 2.19410902313845
1.75 2.19410902313845
1.76 2.19410902313845
1.77 2.19410902313845
1.78 2.19410903313845
1.79 2.19410903313845
1.8 2.19410903313845
1.81 2.19410903313845
1.82 2.19410903313845
1.83 2.19410903313845
1.84 2.19410903313845
1.85 2.19410903313845
1.86 2.19410903313845
1.87 2.19410903313845
1.88 2.19410903313845
1.89 2.19410903313845
1.9 2.19410903313845
1.91 2.19410903313845
1.92 2.19410903313845
1.93 2.19410903313845
1.94 2.19410903313845
1.95 2.19410903313845
1.96 2.19410903313845
1.97 2.19410903313845
1.98 2.19410903313845
1.99 2.19410903313845
2 2.19410903313845
2.01 2.19410903313845
2.02 2.19410903313845
2.03 2.19410903313845
2.04 2.19410903313845
2.05 2.19410903313845
2.06 2.19410903313845
2.07 2.19410903313845
2.08 2.19410903313845
2.09 2.19410904313845
2.1 2.19410904313845
2.11 2.19410904313845
2.12 2.19410904313845
2.13 2.19410904313845
2.14 2.19410904313845
2.15 2.19410904313845
2.16 2.19410904313845
2.17 2.19410904313845
2.18 2.19410904313845
2.19 2.19410904313845
2.2 2.19410904313845
2.21 2.19410904313845
2.22 2.19410904313845
2.23 2.19410904313845
2.24 2.19410904313845
2.25 2.19410904313845
2.26 2.19410904313845
2.27 2.19410904313845
2.28 2.19410904313845
2.29 2.19410904313845
2.3 2.19410904313845
2.31 2.19410904313845
2.32 2.19410904313845
2.33 2.19410904313845
2.34 2.19410904313845
2.35 2.19410904313845
2.36 2.19410904313845
2.37 2.19410904313845
2.38 2.19410904313845
2.39 2.19410904313845
2.4 2.19410904313845
2.41 2.19410904313845
2.42 2.19410904313845
2.43 2.19410904313845
2.44 2.19410904313845
2.45 2.19410904313845
2.46 2.19410904313845
2.47 2.19410904313845
2.48 2.19410904313845
2.49 2.19410904313845
2.5 2.19410904313845
2.51 2.19410904313845
2.52 2.19410904313845
2.53 2.19410904313845
2.54 2.19410904313845
2.55 2.19410904313845
2.56 2.19410904313845
2.57 2.19410904313845
2.58 2.19410904313845
2.59 2.19410904313845
2.6 2.19410904313845
2.61 2.19410904313845
2.62 2.19410904313845
2.63 2.19410904313845
2.64 2.19410904313845
2.65 2.19410904313845
2.66 2.19410904313845
2.67 2.19410904313845
2.68 2.19410904313845
2.69 2.19410904313845
2.7 2.19410904313845
2.71 2.19410904313845
2.72 2.19410904313845
2.73 2.19410904313845
2.74 2.19410905313845
2.75 2.19410905313845
2.76 2.19410905313845
2.77 2.19410905313845
2.78 2.19410905313845
2.79 2.19410905313845
2.8 2.19410905313845
2.81 2.19410905313845
2.82 2.19410905313845
2.83 2.19410905313845
2.84 2.19410905313845
2.85 2.19410905313845
2.86 2.19410905313845
2.87 2.19410905313845
2.88 2.19410905313845
2.89 2.19410905313845
2.9 2.19410905313845
2.91 2.19410905313845
2.92 2.19410905313845
2.93 2.19410905313845
2.94 2.19410905313845
2.95 2.19410905313845
2.96 2.19410905313845
2.97 2.19410905313845
2.98 2.19410905313845
2.99 2.19410905313845
3 2.19410905313845
3 2.19410905313845
3.073 2.19410905313845
3.173 2.19410905313845
3.273 2.19410905313845
3.373 2.19410905313845
3.472 2.19410905313845
3.572 2.19410905313845
3.672 2.19410905313845
3.772 2.19410905313845
3.872 2.19410905313845
3.972 2.19410905313845
4.072 2.19410905313845
4.172 2.19410905313845
4.272 2.19410905313845
4.372 2.19410905313845
4.472 2.19410905313845
4.572 2.19410905313845
4.672 2.19410905313845
4.772 2.19410905313845
4.872 2.19410905313845
4.972 2.19410905313845
5.072 2.19410905313845
5.172 2.19410905313845
5.272 2.19410905313845
5.372 2.19410905313845
5.471 2.19410905313845
5.571 2.19410905313845
5.671 2.19410905313845
5.771 2.19410905313845
5.871 2.19410905313845
5.971 2.19410905313845
6.064 2.19410905313845
6.164 2.19410905313845
6.264 2.19410905313845
6.364 2.19410905313845
6.464 2.19410905313845
6.564 2.19410905313845
6.664 2.19410905313845
6.764 2.19410905313845
6.864 2.19410905313845
6.964 2.19410905313845
7.064 2.19410905313845
7.164 2.19410905313845
7.264 2.19410905313845
7.364 2.19410905313845
7.464 2.19410905313845
7.564 2.19410905313845
7.664 2.19410905313845
7.764 2.19410905313845
7.864 2.19410905313845
7.964 2.19410905313845
8.042 2.19410905313845
8.142 2.19410905313845
8.242 2.19410905313845
8.342 2.19410905313845
8.442 2.19410905313845
8.542 2.19410905313845
8.642 2.19410905313845
8.742 2.19410905313845
8.842 2.19410905313845
8.942 2.19410905313845
9.042 2.19410905313845
9.142 2.19410905313845
9.242 2.19410905313845
9.342 2.19410905313845
9.442 2.19410905313845
9.542 2.19410905313845
9.642 2.19410905313845
9.742 2.19410905313845
9.842 2.19410905313845
9.942 2.19410905313845
10.042 2.19410905313845
10.142 2.19410905313845
10.242 2.19410905313845
10.342 2.19410905313845
10.442 2.19410905313845
10.542 2.19410905313845
10.642 2.19410905313845
10.742 2.19410905313845
10.842 2.19410905313845
10.942 2.19410905313845
11.042 2.19410905313845
11.142 2.19410905313845
11.242 2.19410905313845
11.342 2.19410905313845
11.442 2.19410905313845
11.542 2.19410905313845
11.642 2.19410905313845
11.742 2.19410905313845
11.842 2.19410905313845
11.942 2.19410905313845
12.042 2.19410905313845
12.142 2.19410905313845
12.242 2.19410905313845
12.342 2.19410905313845
12.442 2.19410905313845
12.542 2.19410905313845
12.642 2.19410905313845
12.742 2.19410905313845
12.842 2.19410905313845
12.942 2.19410905313845
13.042 2.19410905313845
13.142 2.19410905313845
13.242 2.19410905313845
13.342 2.19410905313845
13.442 2.19410905313845
13.542 2.19410905313845
13.642 2.19410905313845
13.742 2.19410905313845
13.842 2.19410905313845
13.942 2.19410905313845
14.042 2.19410905313845
14.142 2.19410905313845
14.242 2.19410905313845
14.342 2.19410905313845
14.442 2.19410905313845
14.542 2.19410905313845
14.642 2.19410905313845
14.742 2.19410905313845
14.842 2.19410905313845
14.942 2.19410905313845
15.042 2.19410905313845
15.142 2.19410905313845
15.242 2.19410905313845
15.342 2.19410905313845
15.442 2.19410905313845
15.541 2.19410905313845
15.641 2.19410905313845
15.741 2.19410905313845
15.84 2.19410905313845
15.94 2.19410905313845
16.04 2.19410905313845
16.14 2.19410905313845
16.24 2.19410905313845
16.34 2.19410905313845
16.44 2.19410905313845
16.54 2.19410905313845
16.64 2.19410905313845
16.74 2.19410905313845
16.84 2.19410905313845
16.94 2.19410905313845
17.04 2.19410905313845
17.14 2.19410905313845
17.24 2.19410905313845
17.34 2.19410905313845
17.44 2.19410905313845
17.54 2.19410905313845
17.64 2.19410905313845
17.74 2.19410905313845
17.84 2.19410905313845
17.94 2.19410905313845
18.03 2.19410905313845
18.13 2.19410905313845
18.23 2.19410905313845
18.33 2.19410905313845
18.43 2.19410905313845
18.53 2.19410905313845
18.63 2.19410905313845
18.73 2.19410905313845
18.83 2.19410905313845
18.93 2.19410905313845
19.03 2.19410905313845
19.13 2.19410905313845
19.23 2.19410905313845
19.33 2.19410905313845
19.43 2.19410905313845
19.53 2.19410905313845
19.63 2.19410905313845
19.73 2.19410905313845
19.83 2.19410905313845


==> images/data/Oblate_F_tot-005.dat <==
0.001 2.91067919435917
0.002 2.68753172435917
0.003 2.55888271435917
0.004 2.46910322435917
0.005 2.40062500435917
0.006 2.34672145435917
0.007 2.30552827435917
0.008 2.27456089435917
0.009 2.25023216435917
0.01 2.23043026435917
0.011 2.21391113435917
0.012 2.19986595435917
0.013 2.18773989435917
0.014 2.17713752435917
0.015 2.16776905435917
0.016 2.15941664435917
0.017 2.15191298435917
0.018 2.14512757435917
0.019 2.13895658435917
0.02 2.13331638435917
0.021 2.12813865435917
0.022 2.12336703435917
0.023 2.11895450435917
0.024 2.11486157435917
0.025 2.11105458435917
0.026 2.10750469435917
0.027 2.10418706435917
0.028 2.10108024435917
0.029 2.09816538435917
0.03 2.09542586435917
0.031 2.09284731435917
0.032 2.09041662435917
0.033 2.08812226435917
0.034 2.08595404435917
0.035 2.08390267435917
0.036 2.08195982435917
0.037 2.08011792435917
0.038 2.07837007435917
0.039 2.07671015435917
0.04 2.07513252435917
0.041 2.07363174435917
0.042 2.07220334435917
0.043 2.07084272435917
0.044 2.06954600435917
0.045 2.06830939435917
0.046 2.06712944435917
0.047 2.06600297435917
0.048 2.06492697435917
0.049 2.06389876435917
0.05 2.06291579435917
0.051 2.06197561435917
0.052 2.06107598435917
0.053 2.06021493435917
0.054 2.05939036435917
0.055 2.05860053435917
0.056 2.05784367435917
0.057 2.05711823435917
0.058 2.05642261435917
0.059 2.05575542435917
0.06 2.05511535435917
0.061 2.05450112435917
0.062 2.05391146435917
0.063 2.05334533435917
0.064 2.05280165435917
0.065 2.05227930435917
0.066 2.05177750435917
0.067 2.05129512435917
0.068 2.05083158435917
0.069 2.05038582435917
0.07 2.04995723435917
0.071 2.04954494435917
0.072 2.04914830435917
0.073 2.04876679435917
0.074 2.04839954435917
0.075 2.04804609435917
0.076 2.04770580435917
0.077 2.04737817435917
0.078 2.04706272435917
0.079 2.04675889435917
0.08 2.04646624435917
0.081 2.04618425435917
0.082 2.04591262435917
0.083 2.04565076435917
0.084 2.04539851435917
0.085 2.04515522435917
0.086 2.04492075435917
0.087 2.04469470435917
0.088 2.04447674435917
0.089 2.04426649435917
0.09 2.04406377435917
0.091 2.04386811435917
0.092 2.04367945435917
0.093 2.04349736435917
0.094 2.04332170435917
0.095 2.04315214435917
0.096 2.04298857435917
0.097 2.04283059435917
0.098 2.04267820435917
0.099 2.04253102435917
0.1 2.04238886435917
0.105 2.04174812435917
0.11 2.04120884435917
0.115 2.04075407435917
0.12 2.04036973435917
0.125 2.04004415435917
0.13 2.03976778435917
0.135 2.03953274435917
0.14 2.03933232435917
0.145 2.03916109435917
0.15 2.03901454435917
0.155 2.03888866435917
0.16 2.03878030435917
0.165 2.03868672435917
0.17 2.03860580435917
0.175 2.03853547435917
0.18 2.03847418435917
0.185 2.03842062435917
0.19 2.03837364435917
0.195 2.03833223435917
0.2 2.03829555435917
0.205 2.03826287435917
0.21 2.03823372435917
0.215 2.03820763435917
0.22 2.03818400435917
0.225 2.03816263435917
0.23 2.03814312435917
0.235 2.03812520435917
0.24 2.03810879435917
0.245 2.03809350435917
0.25 2.03807938435917
0.255 2.03806615435917
0.26 2.03805366435917
0.265 2.03804187435917
0.27 2.03803076435917
0.275 2.03802013435917
0.28 2.03801004435917
0.285 2.03800038435917
0.29 2.03799097435917
0.295 2.03798205435917
0.3 2.03797338435917
0.305 2.03796493435917
0.31 2.03795678435917
0.315 2.03794878435917
0.32 2.03794104435917
0.325 2.03793339435917
0.33 2.03792601435917
0.335 2.03791872435917
0.34 2.03791156435917
0.345 2.03790461435917
0.35 2.03789778435917
0.355 2.03789099435917
0.36 2.03788431435917
0.365 2.03787780435917
0.37 2.03787136435917
0.375 2.03786500435917
0.38 2.03785866435917
0.385 2.03785246435917
0.39 2.03784638435917
0.395 2.03784029435917
0.4 2.03783435435917
0.405 2.03782847435917
0.41 2.03782265435917
0.415 2.03781689435917
0.42 2.03781113435917
0.425 2.03780557435917
0.43 2.03779996435917
0.435 2.03779443435917
0.44 2.03778894435917
0.445 2.03778352435917
0.45 2.03777824435917
0.455 2.03777295435917
0.46 2.03776771435917
0.465 2.03776250435917
0.47 2.03775738435917
0.475 2.03775222435917
0.48 2.03774721435917
0.485 2.03774222435917
0.49 2.03773722435917
0.495 2.03773231435917
0.5 2.03772746435917
0.505 2.03772266435917
0.51 2.03771791435917
0.515 2.03771318435917
0.52 2.03770847435917
0.525 2.03770378435917
0.53 2.03769918435917
0.535 2.03769458435917
0.54 2.03769008435917
0.545 2.03768555435917
0.55 2.03768111435917
0.555 2.03767675435917
0.56 2.03767237435917
0.565 2.03766805435917
0.57 2.03766371435917
0.575 2.03765944435917
0.58 2.03765523435917
0.585 2.03765099435917
0.59 2.03764682435917
0.595 2.03764271435917
0.6 2.03763867435917
0.605 2.03763460435917
0.61 2.03763059435917
0.615 2.03762655435917
0.62 2.03762257435917
0.625 2.03761866435917
0.63 2.03761482435917
0.635 2.03761095435917
0.64 2.03760705435917
0.645 2.03760322435917
0.65 2.03759946435917
0.655 2.03759578435917
0.66 2.03759207435917
0.665 2.03758833435917
0.67 2.03758467435917
0.675 2.03758099435917
0.68 2.03757738435917
0.685 2.03757386435917
0.69 2.03757031435917
0.695 2.03756675435917
0.7 2.03756327435917
0.705 2.03755978435917
0.71 2.03755637435917
0.715 2.03755294435917
0.72 2.03754950435917
0.725 2.03754615435917
0.73 2.03754279435917
0.735 2.03753942435917
0.74 2.03753614435917
0.745 2.03753285435917
0.75 2.03752965435917
0.755 2.03752635435917
0.76 2.03752314435917
0.765 2.03752003435917
0.77 2.03751681435917
0.775 2.03751368435917
0.78 2.03751056435917
0.785 2.03750743435917
0.79 2.03750440435917
0.795 2.03750137435917
0.8 2.03749834435917
0.805 2.03749531435917
0.81 2.03749228435917
0.815 2.03748935435917
0.82 2.03748632435917
0.825 2.03748340435917
0.83 2.03748048435917
0.835 2.03747766435917
0.84 2.03747474435917
0.845 2.03747183435917
0.85 2.03746902435917
0.855 2.03746622435917
0.86 2.03746342435917
0.865 2.03746063435917
0.87 2.03745784435917
0.875 2.03745506435917
0.88 2.03745238435917
0.885 2.03744961435917
0.89 2.03744695435917
0.895 2.03744429435917
0.9 2.03744165435917
0.905 2.03743901435917
0.91 2.03743637435917
0.915 2.03743375435917
0.92 2.03743113435917
0.925 2.03742852435917
0.93 2.03742592435917
0.935 2.03742342435917
0.94 2.03742084435917
0.945 2.03741836435917
0.95 2.03741579435917
0.955 2.03741333435917
0.96 2.03741088435917
0.965 2.03740834435917
0.97 2.03740591435917
0.975 2.03740348435917
0.98 2.03740107435917
0.985 2.03739866435917
0.99 2.03739627435917
0.995 2.03739388435917
1 2.03739150435917
1.01 2.03738687435917
1.02 2.03738218435917
1.03 2.03737763435917
1.04 2.03737302435917
1.05 2.03736854435917
1.06 2.03736410435917
1.07 2.03735970435917
1.08 2.03735534435917
1.09 2.03735111435917
1.1 2.03734682435917
1.11 2.03734256435917
1.12 2.03733845435917
1.13 2.03733427435917
1.14 2.03733022435917
1.15 2.03732621435917
1.16 2.03732214435917
1.17 2.03731820435917
1.18 2.03731429435917
1.19 2.03731032435917
1.2 2.03730648435917
1.21 2.03730268435917
1.22 2.03729891435917
1.23 2.03729517435917
1.24 2.03729146435917
1.25 2.03728778435917
1.26 2.03728414435917
1.27 2.03728052435917
1.28 2.03727694435917
1.29 2.03727339435917
1.3 2.03726986435917
1.31 2.03726637435917
1.32 2.03726290435917
1.33 2.03725946435917
1.34 2.03725615435917
1.35 2.03725277435917
1.36 2.03724941435917
1.37 2.03724608435917
1.38 2.03724278435917
1.39 2.03723951435917
1.4 2.03723635435917
1.41 2.03723313435917
1.42 2.03722993435917
1.43 2.03722675435917
1.44 2.03722360435917
1.45 2.03722057435917
1.46 2.03721747435917
1.47 2.03721439435917
1.48 2.03721143435917
1.49 2.03720839435917
1.5 2.03720538435917
1.51 2.03720239435917
1.52 2.03719952435917
1.53 2.03719657435917
1.54 2.03719364435917
1.55 2.03719083435917
1.56 2.03718795435917
1.57 2.03718508435917
1.58 2.03718234435917
1.59 2.03717951435917
1.6 2.03717670435917
1.61 2.03717402435917
1.62 2.03717125435917
1.63 2.03716850435917
1.64 2.03716587435917
1.65 2.03716315435917
1.66 2.03716046435917
1.67 2.03715788435917
1.68 2.03715522435917
1.69 2.03715268435917
1.7 2.03715005435917
1.71 2.03714744435917
1.72 2.03714495435917
1.73 2.03714238435917
1.74 2.03713982435917
1.75 2.03713738435917
1.76 2.03713485435917
1.77 2.03713244435917
1.78 2.03712994435917
1.79 2.03712756435917
1.8 2.03712510435917
1.81 2.03712265435917
1.82 2.03712031435917
1.83 2.03711789435917
1.84 2.03711559435917
1.85 2.03711320435917
1.86 2.03711092435917
1.87 2.03710856435917
1.88 2.03710631435917
1.89 2.03710397435917
1.9 2.03710175435917
1.91 2.03709944435917
1.92 2.03709724435917
1.93 2.03709496435917
1.94 2.03709279435917
1.95 2.03709054435917
1.96 2.03708839435917
1.97 2.03708616435917
1.98 2.03708404435917
1.99 2.03708184435917
2 2.03707974435917
2.01 2.03707756435917
2.02 2.03707549435917
2.03 2.03707334435917
2.04 2.03707129435917
2.05 2.03706915435917
2.06 2.03706713435917
2.07 2.03706502435917
2.08 2.03706302435917
2.09 2.03706093435917
2.1 2.03705895435917
2.11 2.03705699435917
2.12 2.03705493435917
2.13 2.03705298435917
2.14 2.03705095435917
2.15 2.03704903435917
2.16 2.03704701435917
2.17 2.03704511435917
2.18 2.03704322435917
2.19 2.03704123435917
2.2 2.03703936435917
2.21 2.03703740435917
2.22 2.03703555435917
2.23 2.03703370435917
2.24 2.03703177435917
2.25 2.03702995435917
2.26 2.03702813435917
2.27 2.03702623435917
2.28 2.03702443435917
2.29 2.03702265435917
2.3 2.03702077435917
2.31 2.03701900435917
2.32 2.03701715435917
2.33 2.03701540435917
2.34 2.03701366435917
2.35 2.03701183435917
2.36 2.03701011435917
2.37 2.03700839435917
2.38 2.03700669435917
2.39 2.03700489435917
2.4 2.03700320435917
2.41 2.03700152435917
2.42 2.03699975435917
2.43 2.03699809435917
2.44 2.03699644435917
2.45 2.03699469435917
2.46 2.03699305435917
2.47 2.03699142435917
2.48 2.03698980435917
2.49 2.03698809435917
2.5 2.03698648435917
2.51 2.03698488435917
2.52 2.03698329435917
2.53 2.03698161435917
2.54 2.03698004435917
2.55 2.03697847435917
2.56 2.03697691435917
2.57 2.03697526435917
2.58 2.03697371435917
2.59 2.03697218435917
2.6 2.03697065435917
2.61 2.03696902435917
2.62 2.03696751435917
2.63 2.03696600435917
2.64 2.03696450435917
2.65 2.03696301435917
2.66 2.03696142435917
2.67 2.03695994435917
2.68 2.03695847435917
2.69 2.03695700435917
2.7 2.03695554435917
2.71 2.03695399435917
2.72 2.03695254435917
2.73 2.03695110435917
2.74 2.03694967435917
2.75 2.03694825435917
2.76 2.03694683435917
2.77 2.03694541435917
2.78 2.03694391435917
2.79 2.03694251435917
2.8 2.03694111435917
2.81 2.03693973435917
2.82 2.03693835435917
2.83 2.03693697435917
2.84 2.03693560435917
2.85 2.03693414435917
2.86 2.03693279435917
2.87 2.03693144435917
2.88 2.03693009435917
2.89 2.03692876435917
2.9 2.03692742435917
2.91 2.03692610435917
2.92 2.03692478435917
2.93 2.03692347435917
2.94 2.03692216435917
2.95 2.03692085435917
2.96 2.03691946435917
2.97 2.03691817435917
2.98 2.03691688435917
2.99 2.03691560435917
3 2.03691433435917
3 2.03691435435917
3.073 2.03690524435917
3.173 2.03689318435917
3.273 2.03688164435917
3.373 2.03687068435917
3.472 2.03686026435917
3.572 2.03685016435917
3.672 2.03684058435917
3.772 2.03683137435917
3.872 2.03682263435917
3.972 2.03681424435917
4.072 2.03680617435917
4.172 2.03679842435917
4.272 2.03679107435917
4.372 2.03678400435917
4.472 2.03677720435917
4.572 2.03677075435917
4.672 2.03676456435917
4.772 2.03675859435917
4.872 2.03675285435917
4.972 2.03674732435917
5.072 2.03674210435917
5.172 2.03673707435917
5.272 2.03673222435917
5.372 2.03672755435917
5.471 2.03672309435917
5.571 2.03671886435917
5.671 2.03671477435917
5.771 2.03671073435917
5.871 2.03670694435917
5.971 2.03670337435917
6.064 2.03670006435917
6.164 2.03669665435917
6.264 2.03669345435917
6.364 2.03669036435917
6.464 2.03668728435917
6.564 2.03668441435917
6.664 2.03668164435917
6.764 2.03667896435917
6.864 2.03667637435917
6.964 2.03667387435917
7.064 2.03667155435917
7.164 2.03666921435917
7.264 2.03666705435917
7.364 2.03666486435917
7.464 2.03666285435917
7.564 2.03666080435917
7.664 2.03665891435917
7.764 2.03665709435917
7.864 2.03665533435917
7.964 2.03665362435917
8.042 2.03665231435917
8.142 2.03665070435917
8.242 2.03664914435917
8.342 2.03664763435917
8.442 2.03664617435917
8.542 2.03664475435917
8.642 2.03664348435917
8.742 2.03664215435917
8.842 2.03664085435917
8.942 2.03663960435917
9.042 2.03663848435917
9.142 2.03663730435917
9.242 2.03663626435917
9.342 2.03663514435917
9.442 2.03663416435917
9.542 2.03663311435917
9.642 2.03663219435917
9.742 2.03663119435917
9.842 2.03663033435917
9.942 2.03662939435917
10.042 2.03662857435917
10.142 2.03662778435917
10.242 2.03662691435917
10.342 2.03662617435917
10.442 2.03662545435917
10.542 2.03662464435917
10.642 2.03662396435917
10.742 2.03662330435917
10.842 2.03662266435917
10.942 2.03662193435917
11.042 2.03662133435917
11.142 2.03662073435917
11.242 2.03662016435917
11.342 2.03661950435917
11.442 2.03661896435917
11.542 2.03661843435917
11.642 2.03661792435917
11.742 2.03661742435917
11.842 2.03661693435917
11.942 2.03661646435917
12.042 2.03661590435917
12.142 2.03661545435917
12.242 2.03661501435917
12.342 2.03661458435917
12.442 2.03661417435917
12.542 2.03661376435917
12.642 2.03661337435917
12.742 2.03661298435917
12.842 2.03661261435917
12.942 2.03661224435917
13.042 2.03661188435917
13.142 2.03661144435917
13.242 2.03661110435917
13.342 2.03661076435917
13.442 2.03661044435917
13.542 2.03661013435917
13.642 2.03660982435917
13.742 2.03660952435917
13.842 2.03660922435917
13.942 2.03660893435917
14.042 2.03660865435917
14.142 2.03660838435917
14.242 2.03660811435917
14.342 2.03660785435917
14.442 2.03660759435917
14.542 2.03660734435917
14.642 2.03660710435917
14.742 2.03660686435917
14.842 2.03660663435917
14.942 2.03660640435917
15.042 2.03660617435917
15.142 2.03660596435917
15.242 2.03660574435917
15.342 2.03660553435917
15.442 2.03660533435917
15.541 2.03660513435917
15.641 2.03660493435917
15.741 2.03660474435917
15.84 2.03660455435917
15.94 2.03660437435917
16.04 2.03660419435917
16.14 2.03660401435917
16.24 2.03660383435917
16.34 2.03660366435917
16.44 2.03660350435917
16.54 2.03660333435917
16.64 2.03660317435917
16.74 2.03660302435917
16.84 2.03660286435917
16.94 2.03660271435917
17.04 2.03660256435917
17.14 2.03660252435917
17.24 2.03660237435917
17.34 2.03660223435917
17.44 2.03660210435917
17.54 2.03660196435917
17.64 2.03660183435917
17.74 2.03660170435917
17.84 2.03660157435917
17.94 2.03660145435917
18.03 2.03660134435917
18.13 2.03660122435917
18.23 2.03660110435917
18.33 2.03660098435917
18.43 2.03660087435917
18.53 2.03660076435917
18.63 2.03660065435917
18.73 2.03660054435917
18.83 2.03660043435917
18.93 2.03660033435917
19.03 2.03660022435917
19.13 2.03660012435917
19.23 2.03660002435917
19.33 2.03659993435917
19.43 2.03659983435917
19.53 2.03659973435917
19.63 2.03659964435917
19.73 2.03659955435917
19.83 2.03659946435917


==> images/data/Oblate_F_tot-006.dat <==
0.001 6.52937155398972
0.002 6.00244567398972
0.003 5.72526738398972
0.004 5.57300661398972
0.005 5.48396385398972
0.006 5.42436420398972
0.007 5.38145328398972
0.008 5.34900883398972
0.009 5.32359660398972
0.01 5.30315401398972
0.011 5.28636221398972
0.012 5.27233595398972
0.013 5.26045741398972
0.014 5.25028148398972
0.015 5.24147886398972
0.016 5.23380035398972
0.017 5.22705372398972
0.018 5.22108817398972
0.019 5.21578368398972
0.02 5.21104348398972
0.021 5.20678863398972
0.022 5.20295410398972
0.023 5.19948581398972
0.024 5.19633842398972
0.025 5.19347362398972
0.026 5.19085882398972
0.027 5.18846614398972
0.028 5.18627156398972
0.029 5.18425429398972
0.03 5.18239627398972
0.031 5.18068169398972
0.032 5.17909669398972
0.033 5.17762908398972
0.034 5.17626804398972
0.035 5.17500402398972
0.036 5.17382849398972
0.037 5.17273384398972
0.038 5.17171326398972
0.039 5.17076064398972
0.04 5.16987047398972
0.041 5.16903780398972
0.042 5.16825813398972
0.043 5.16752741398972
0.044 5.16684194398972
0.045 5.16619836398972
0.046 5.16559362398972
0.047 5.16502493398972
0.048 5.16448972398972
0.049 5.16398567398972
0.05 5.16351062398972
0.051 5.16306261398972
0.052 5.16263983398972
0.053 5.16224061398972
0.054 5.16186340398972
0.055 5.16150678398972
0.056 5.16116945398972
0.057 5.16085019398972
0.058 5.16054786398972
0.059 5.16026143398972
0.06 5.15998993398972
0.061 5.15973245398972
0.062 5.15948816398972
0.063 5.15925627398972
0.064 5.15903607398972
0.065 5.15882686398972
0.066 5.15862803398972
0.067 5.15843897398972
0.068 5.15825914398972
0.069 5.15808802398972
0.07 5.15792512398972
0.071 5.15777000398972
0.072 5.15762223398972
0.073 5.15748141398972
0.074 5.15734717398972
0.075 5.15721915398972
0.076 5.15709704398972
0.077 5.15698051398972
0.078 5.15686928398972
0.079 5.15676307398972
0.08 5.15666163398972
0.081 5.15656471398972
0.082 5.15647208398972
0.083 5.15638353398972
0.084 5.15629886398972
0.085 5.15621786398972
0.086 5.15614036398972
0.087 5.15606619398972
0.088 5.15599519398972
0.089 5.15592720398972
0.09 5.15586208398972
0.091 5.15579968398972
0.092 5.15573989398972
0.093 5.15568258398972
0.094 5.15562762398972
0.095 5.15557492398972
0.096 5.15552436398972
0.097 5.15547586398972
0.098 5.15542930398972
0.099 5.15538461398972
0.1 5.15534170398972
0.105 5.15515116398972
0.11 5.15499463398972
0.115 5.15486534398972
0.12 5.15475801398972
0.125 5.15466848398972
0.13 5.15459345398972
0.135 5.15453028398972
0.14 5.15447688398972
0.145 5.15443154398972
0.15 5.15439291398972
0.155 5.15435987398972
0.16 5.15433151398972
0.165 5.15430709398972
0.17 5.15428600398972
0.175 5.15426772398972
0.18 5.15425185398972
0.185 5.15423802398972
0.19 5.15422595398972
0.195 5.15421540398972
0.2 5.15420614398972
0.205 5.15419801398972
0.21 5.15419087398972
0.215 5.15418457398972
0.22 5.15417901398972
0.225 5.15417410398972
0.23 5.15416976398972
0.235 5.15416591398972
0.24 5.15416251398972
0.245 5.15415948398972
0.25 5.15415680398972
0.255 5.15415442398972
0.26 5.15415230398972
0.265 5.15415042398972
0.27 5.15414874398972
0.275 5.15414725398972
0.28 5.15414592398972
0.285 5.15414473398972
0.29 5.15414368398972
0.295 5.15414274398972
0.3 5.15414190398972
0.305 5.15414116398972
0.31 5.15414049398972
0.315 5.15413989398972
0.32 5.15413936398972
0.325 5.15413889398972
0.33 5.15413847398972
0.335 5.15413809398972
0.34 5.15413776398972
0.345 5.15413746398972
0.35 5.15413719398972
0.355 5.15413696398972
0.36 5.15413674398972
0.365 5.15413656398972
0.37 5.15413639398972
0.375 5.15413624398972
0.38 5.15413611398972
0.385 5.15413599398972
0.39 5.15413588398972
0.395 5.15413579398972
0.4 5.15413570398972
0.405 5.15413563398972
0.41 5.15413556398972
0.415 5.15413551398972
0.42 5.15413545398972
0.425 5.15413541398972
0.43 5.15413537398972
0.435 5.15413533398972
0.44 5.15413530398972
0.445 5.15413528398972
0.45 5.15413525398972
0.455 5.15413523398972
0.46 5.15413521398972
0.465 5.15413520398972
0.47 5.15413518398972
0.475 5.15413517398972
0.48 5.15413516398972
0.485 5.15413515398972
0.49 5.15413514398972
0.495 5.15413514398972
0.5 5.15413513398972
0.505 5.15413513398972
0.51 5.15413513398972
0.515 5.15413512398972
0.52 5.15413512398972
0.525 5.15413512398972
0.53 5.15413512398972
0.535 5.15413512398972
0.54 5.15413512398972
0.545 5.15413512398972
0.55 5.15413512398972
0.555 5.15413512398972
0.56 5.15413512398972
0.565 5.15413513398972
0.57 5.15413513398972
0.575 5.15413513398972
0.58 5.15413513398972
0.585 5.15413513398972
0.59 5.15413514398972
0.595 5.15413514398972
0.6 5.15413514398972
0.605 5.15413514398972
0.61 5.15413515398972
0.615 5.15413515398972
0.62 5.15413515398972
0.625 5.15413516398972
0.63 5.15413516398972
0.635 5.15413516398972
0.64 5.15413516398972
0.645 5.15413517398972
0.65 5.15413517398972
0.655 5.15413517398972
0.66 5.15413518398972
0.665 5.15413518398972
0.67 5.15413518398972
0.675 5.15413518398972
0.68 5.15413519398972
0.685 5.15413519398972
0.69 5.15413519398972
0.695 5.15413520398972
0.7 5.15413520398972
0.705 5.15413520398972
0.71 5.15413520398972
0.715 5.15413521398972
0.72 5.15413521398972
0.725 5.15413521398972
0.73 5.15413521398972
0.735 5.15413522398972
0.74 5.15413522398972
0.745 5.15413522398972
0.75 5.15413523398972
0.755 5.15413523398972
0.76 5.15413523398972
0.765 5.15413523398972
0.77 5.15413524398972
0.775 5.15413524398972
0.78 5.15413524398972
0.785 5.15413524398972
0.79 5.15413525398972
0.795 5.15413525398972
0.8 5.15413525398972
0.805 5.15413525398972
0.81 5.15413525398972
0.815 5.15413526398972
0.82 5.15413526398972
0.825 5.15413526398972
0.83 5.15413526398972
0.835 5.15413527398972
0.84 5.15413527398972
0.845 5.15413527398972
0.85 5.15413527398972
0.855 5.15413527398972
0.86 5.15413528398972
0.865 5.15413528398972
0.87 5.15413528398972
0.875 5.15413528398972
0.88 5.15413529398972
0.885 5.15413529398972
0.89 5.15413529398972
0.895 5.15413529398972
0.9 5.15413529398972
0.905 5.15413530398972
0.91 5.15413530398972
0.915 5.15413530398972
0.92 5.15413530398972
0.925 5.15413530398972
0.93 5.15413530398972
0.935 5.15413531398972
0.94 5.15413531398972
0.945 5.15413531398972
0.95 5.15413531398972
0.955 5.15413531398972
0.96 5.15413532398972
0.965 5.15413532398972
0.97 5.15413532398972
0.975 5.15413532398972
0.98 5.15413532398972
0.985 5.15413532398972
0.99 5.15413533398972
0.995 5.15413533398972
1 5.15413533398972
1.01 5.15413533398972
1.02 5.15413533398972
1.03 5.15413534398972
1.04 5.15413534398972
1.05 5.15413534398972
1.06 5.15413535398972
1.07 5.15413535398972
1.08 5.15413535398972
1.09 5.15413536398972
1.1 5.15413536398972
1.11 5.15413536398972
1.12 5.15413536398972
1.13 5.15413537398972
1.14 5.15413537398972
1.15 5.15413537398972
1.16 5.15413537398972
1.17 5.15413538398972
1.18 5.15413538398972
1.19 5.15413538398972
1.2 5.15413538398972
1.21 5.15413538398972
1.22 5.15413539398972
1.23 5.15413539398972
1.24 5.15413539398972
1.25 5.15413539398972
1.26 5.15413539398972
1.27 5.15413540398972
1.28 5.15413540398972
1.29 5.15413540398972
1.3 5.15413540398972
1.31 5.15413540398972
1.32 5.15413541398972
1.33 5.15413541398972
1.34 5.15413541398972
1.35 5.15413541398972
1.36 5.15413541398972
1.37 5.15413541398972
1.38 5.15413542398972
1.39 5.15413542398972
1.4 5.15413542398972
1.41 5.15413542398972
1.42 5.15413542398972
1.43 5.15413542398972
1.44 5.15413543398972
1.45 5.15413543398972
1.46 5.15413543398972
1.47 5.15413543398972
1.48 5.15413543398972
1.49 5.15413543398972
1.5 5.15413543398972
1.51 5.15413543398972
1.52 5.15413544398972
1.53 5.15413544398972
1.54 5.15413544398972
1.55 5.15413544398972
1.56 5.15413544398972
1.57 5.15413544398972
1.58 5.15413544398972
1.59 5.15413544398972
1.6 5.15413545398972
1.61 5.15413545398972
1.62 5.15413545398972
1.63 5.15413545398972
1.64 5.15413545398972
1.65 5.15413545398972
1.66 5.15413545398972
1.67 5.15413545398972
1.68 5.15413545398972
1.69 5.15413545398972
1.7 5.15413546398972
1.71 5.15413546398972
1.72 5.15413546398972
1.73 5.15413546398972
1.74 5.15413546398972
1.75 5.15413546398972
1.76 5.15413546398972
1.77 5.15413546398972
1.78 5.15413546398972
1.79 5.15413546398972
1.8 5.15413546398972
1.81 5.15413546398972
1.82 5.15413547398972
1.83 5.15413547398972
1.84 5.15413547398972
1.85 5.15413547398972
1.86 5.15413547398972
1.87 5.15413547398972
1.88 5.15413547398972
1.89 5.15413547398972
1.9 5.15413547398972
1.91 5.15413547398972
1.92 5.15413547398972
1.93 5.15413547398972
1.94 5.15413547398972
1.95 5.15413547398972
1.96 5.15413548398972
1.97 5.15413548398972
1.98 5.15413548398972
1.99 5.15413548398972
2 5.15413548398972
2.01 5.15413548398972
2.02 5.15413548398972
2.03 5.15413548398972
2.04 5.15413548398972
2.05 5.15413548398972
2.06 5.15413548398972
2.07 5.15413548398972
2.08 5.15413548398972
2.09 5.15413548398972
2.1 5.15413548398972
2.11 5.15413548398972
2.12 5.15413548398972
2.13 5.15413548398972
2.14 5.15413548398972
2.15 5.15413549398972
2.16 5.15413549398972
2.17 5.15413549398972
2.18 5.15413549398972
2.19 5.15413549398972
2.2 5.15413549398972
2.21 5.15413549398972
2.22 5.15413549398972
2.23 5.15413549398972
2.24 5.15413549398972
2.25 5.15413549398972
2.26 5.15413549398972
2.27 5.15413549398972
2.28 5.15413549398972
2.29 5.15413549398972
2.3 5.15413549398972
2.31 5.15413549398972
2.32 5.15413549398972
2.33 5.15413549398972
2.34 5.15413549398972
2.35 5.15413549398972
2.36 5.15413549398972
2.37 5.15413549398972
2.38 5.15413549398972
2.39 5.15413549398972
2.4 5.15413549398972
2.41 5.15413550398972
2.42 5.15413550398972
2.43 5.15413550398972
2.44 5.15413550398972
2.45 5.15413550398972
2.46 5.15413550398972
2.47 5.15413550398972
2.48 5.15413550398972
2.49 5.15413550398972
2.5 5.15413550398972
2.51 5.15413550398972
2.52 5.15413550398972
2.53 5.15413550398972
2.54 5.15413550398972
2.55 5.15413550398972
2.56 5.15413550398972
2.57 5.15413550398972
2.58 5.15413550398972
2.59 5.15413550398972
2.6 5.15413550398972
2.61 5.15413550398972
2.62 5.15413550398972
2.63 5.15413550398972
2.64 5.15413550398972
2.65 5.15413550398972
2.66 5.15413550398972
2.67 5.15413550398972
2.68 5.15413550398972
2.69 5.15413550398972
2.7 5.15413550398972
2.71 5.15413550398972
2.72 5.15413550398972
2.73 5.15413550398972
2.74 5.15413550398972
2.75 5.15413550398972
2.76 5.15413550398972
2.77 5.15413550398972
2.78 5.15413550398972
2.79 5.15413550398972
2.8 5.15413550398972
2.81 5.15413550398972
2.82 5.15413550398972
2.83 5.15413550398972
2.84 5.15413550398972
2.85 5.15413551398972
2.86 5.15413551398972
2.87 5.15413551398972
2.88 5.15413551398972
2.89 5.15413551398972
2.9 5.15413551398972
2.91 5.15413551398972
2.92 5.15413551398972
2.93 5.15413551398972
2.94 5.15413551398972
2.95 5.15413551398972
2.96 5.15413551398972
2.97 5.15413551398972
2.98 5.15413551398972
2.99 5.15413551398972
3 5.15413551398972
3 5.15413551398972
3.073 5.15413551398972
3.173 5.15413551398972
3.273 5.15413551398972
3.373 5.15413551398972
3.472 5.15413551398972
3.572 5.15413551398972
3.672 5.15413551398972
3.772 5.15413551398972
3.872 5.15413551398972
3.972 5.15413551398972
4.072 5.15413551398972
4.172 5.15413551398972
4.272 5.15413551398972
4.372 5.15413551398972
4.472 5.15413551398972
4.572 5.15413551398972
4.672 5.15413551398972
4.772 5.15413552398972
4.872 5.15413552398972
4.972 5.15413552398972
5.072 5.15413552398972
5.172 5.15413552398972
5.272 5.15413552398972
5.372 5.15413552398972
5.471 5.15413552398972
5.571 5.15413552398972
5.671 5.15413552398972
5.771 5.15413552398972
5.871 5.15413552398972
5.971 5.15413552398972
6.064 5.15413552398972
6.164 5.15413552398972
6.264 5.15413552398972
6.364 5.15413552398972
6.464 5.15413552398972
6.564 5.15413552398972
6.664 5.15413552398972
6.764 5.15413552398972
6.864 5.15413552398972
6.964 5.15413552398972
7.064 5.15413552398972
7.164 5.15413551398972
7.264 5.15413551398972
7.364 5.15413551398972
7.464 5.15413551398972
7.564 5.15413551398972
7.664 5.15413551398972
7.764 5.15413551398972
7.864 5.15413551398972
7.964 5.15413551398972
8.042 5.15413551398972
8.142 5.15413551398972
8.242 5.15413551398972
8.342 5.15413551398972
8.442 5.15413551398972
8.542 5.15413551398972
8.642 5.15413551398972
8.742 5.15413551398972
8.842 5.15413551398972
8.942 5.15413551398972
9.042 5.15413551398972
9.142 5.15413551398972
9.242 5.15413551398972
9.342 5.15413551398972
9.442 5.15413551398972
9.542 5.15413551398972
9.642 5.15413551398972
9.742 5.15413551398972
9.842 5.15413551398972
9.942 5.15413551398972
10.042 5.15413551398972
10.142 5.15413551398972
10.242 5.15413551398972
10.342 5.15413551398972
10.442 5.15413551398972
10.542 5.15413551398972
10.642 5.15413551398972
10.742 5.15413551398972
10.842 5.15413551398972
10.942 5.15413551398972
11.042 5.15413551398972
11.142 5.15413551398972
11.242 5.15413551398972
11.342 5.15413551398972
11.442 5.15413551398972
11.542 5.15413551398972
11.642 5.15413551398972
11.742 5.15413551398972
11.842 5.15413551398972
11.942 5.15413551398972
12.042 5.15413551398972
12.142 5.15413551398972
12.242 5.15413551398972
12.342 5.15413551398972
12.442 5.15413551398972
12.542 5.15413551398972
12.642 5.15413551398972
12.742 5.15413551398972
12.842 5.15413551398972
12.942 5.15413551398972
13.042 5.15413551398972
13.142 5.15413551398972
13.242 5.15413551398972
13.342 5.15413551398972
13.442 5.15413551398972
13.542 5.15413551398972
13.642 5.15413551398972
13.742 5.15413551398972
13.842 5.15413551398972
13.942 5.15413551398972
14.042 5.15413551398972
14.142 5.15413551398972
14.242 5.15413551398972
14.342 5.15413551398972
14.442 5.15413551398972
14.542 5.15413551398972
14.642 5.15413551398972
14.742 5.15413551398972
14.842 5.15413551398972
14.942 5.15413551398972
15.042 5.15413551398972
15.142 5.15413551398972
15.242 5.15413551398972
15.342 5.15413551398972
15.442 5.15413551398972
15.541 5.15413551398972
15.641 5.15413551398972
15.741 5.15413551398972
15.84 5.15413551398972
15.94 5.15413551398972
16.04 5.15413551398972
16.14 5.15413551398972
16.24 5.15413551398972
16.34 5.15413551398972
16.44 5.15413551398972
16.54 5.15413551398972
16.64 5.15413551398972
16.74 5.15413551398972
16.84 5.15413551398972
16.94 5.15413551398972
17.04 5.15413551398972
17.14 5.15413551398972
17.24 5.15413551398972
17.34 5.15413551398972
17.44 5.15413551398972
17.54 5.15413551398972
17.64 5.15413551398972
17.74 5.15413551398972
17.84 5.15413551398972
17.94 5.15413551398972
18.03 5.15413551398972
18.13 5.15413551398972
18.23 5.15413551398972
18.33 5.15413551398972
18.43 5.15413551398972
18.53 5.15413551398972
18.63 5.15413551398972
18.73 5.15413551398972
18.83 5.15413551398972
18.93 5.15413551398972
19.03 5.15413551398972
19.13 5.15413551398972
19.23 5.15413551398972
19.33 5.15413551398972
19.43 5.15413551398972
19.53 5.15413551398972
19.63 5.15413551398972
19.73 5.15413551398972
19.83 5.15413551398972


==> images/data/Oblate_F_tot-007.dat <==
0.001 6.28511342435917
0.002 5.74729608435917
0.003 5.46155386435917
0.004 5.30206504435917
0.005 5.20439737435917
0.006 5.13476035435917
0.007 5.08115791435917
0.008 5.03779843435917
0.009 5.00148981435917
0.01 4.97030896435917
0.011 4.94301707435917
0.012 4.91877428435917
0.013 4.89698679435917
0.014 4.87722018435917
0.015 4.85914763435917
0.016 4.84251708435917
0.017 4.82713016435917
0.018 4.81282799435917
0.019 4.79948098435917
0.02 4.78698238435917
0.021 4.77524287435917
0.022 4.76418692435917
0.023 4.75375021435917
0.024 4.74387717435917
0.025 4.73451973435917
0.026 4.72563586435917
0.027 4.71718852435917
0.028 4.70914486435917
0.029 4.70147567435917
0.03 4.69415480435917
0.031 4.68715901435917
0.032 4.68046679435917
0.033 4.67405911435917
0.034 4.66791848435917
0.035 4.66202885435917
0.036 4.65637573435917
0.037 4.65094568435917
0.038 4.64572637435917
0.039 4.64070629435917
0.04 4.63587504435917
0.041 4.63122267435917
0.042 4.62674032435917
0.043 4.62241935435917
0.044 4.61825198435917
0.045 4.61423088435917
0.046 4.61034898435917
0.047 4.60659998435917
0.048 4.60297771435917
0.049 4.59947658435917
0.05 4.59609127435917
0.051 4.59281651435917
0.052 4.58964778435917
0.053 4.58658053435917
0.054 4.58361045435917
0.055 4.58073348435917
0.056 4.57794595435917
0.057 4.57524421435917
0.058 4.57262491435917
0.059 4.57008468435917
0.06 4.56762042435917
0.061 4.56522943435917
0.062 4.56290861435917
0.063 4.56065559435917
0.064 4.55846767435917
0.065 4.55634258435917
0.066 4.55427790435917
0.067 4.55227141435917
0.068 4.55032116435917
0.069 4.54842508435917
0.07 4.54658126435917
0.071 4.54478788435917
0.072 4.54304314435917
0.073 4.54134545435917
0.074 4.53969323435917
0.075 4.53808488435917
0.076 4.53651884435917
0.077 4.53499381435917
0.078 4.53350853435917
0.079 4.53206147435917
0.08 4.53065157435917
0.081 4.52927760435917
0.082 4.52793834435917
0.083 4.52663276435917
0.084 4.52535971435917
0.085 4.52411822435917
0.086 4.52290733435917
0.087 4.52172602435917
0.088 4.52057348435917
0.089 4.51944885435917
0.09 4.51835109435917
0.091 4.51727960435917
0.092 4.51623348435917
0.093 4.51521198435917
0.094 4.51421436435917
0.095 4.51324000435917
0.096 4.51228821435917
0.097 4.51135822435917
0.098 4.51044949435917
0.099 4.50956148435917
0.1 4.50869339435917
0.105 4.50463469435917
0.11 4.50099943435917
0.115 4.49773313435917
0.12 4.49478939435917
0.125 4.49212863435917
0.13 4.48971693435917
0.135 4.48752498435917
0.14 4.48552773435917
0.145 4.48370323435917
0.15 4.48203244435917
0.155 4.48049876435917
0.16 4.47908782435917
0.165 4.47778679435917
0.17 4.47658462435917
0.175 4.47547146435917
0.18 4.47443868435917
0.185 4.47347863435917
0.19 4.47258444435917
0.195 4.47175008435917
0.2 4.47097030435917
0.205 4.47024017435917
0.21 4.46955546435917
0.215 4.46891246435917
0.22 4.46830759435917
0.225 4.46773778435917
0.23 4.46720037435917
0.235 4.46669277435917
0.24 4.46621273435917
0.245 4.46575828435917
0.25 4.46532739435917
0.255 4.46491851435917
0.26 4.46453012435917
0.265 4.46416072435917
0.27 4.46380915435917
0.275 4.46347421435917
0.28 4.46315479435917
0.285 4.46284985435917
0.29 4.46255862435917
0.295 4.46228023435917
0.3 4.46201393435917
0.305 4.46175895435917
0.31 4.46151469435917
0.315 4.46128058435917
0.32 4.46105600435917
0.325 4.46084044435917
0.33 4.46063339435917
0.335 4.46043435435917
0.34 4.46024307435917
0.345 4.46005908435917
0.35 4.45988197435917
0.355 4.45971147435917
0.36 4.45954716435917
0.365 4.45938884435917
0.37 4.45923614435917
0.375 4.45908879435917
0.38 4.45894665435917
0.385 4.45880946435917
0.39 4.45867687435917
0.395 4.45854882435917
0.4 4.45842513435917
0.405 4.45830540435917
0.41 4.45818961435917
0.415 4.45807761435917
0.42 4.45796922435917
0.425 4.45786431435917
0.43 4.45776263435917
0.435 4.45766417435917
0.44 4.45756870435917
0.445 4.45747620435917
0.45 4.45738643435917
0.455 4.45729949435917
0.46 4.45721502435917
0.465 4.45713310435917
0.47 4.45705354435917
0.475 4.45697630435917
0.48 4.45690128435917
0.485 4.45682840435917
0.49 4.45675761435917
0.495 4.45668880435917
0.5 4.45662188435917
0.505 4.45655679435917
0.51 4.45649340435917
0.515 4.45643180435917
0.52 4.45637190435917
0.525 4.45631354435917
0.53 4.45625678435917
0.535 4.45620138435917
0.54 4.45614756435917
0.545 4.45609501435917
0.55 4.45604388435917
0.555 4.45599401435917
0.56 4.45594546435917
0.565 4.45589801435917
0.57 4.45585185435917
0.575 4.45580679435917
0.58 4.45576276435917
0.585 4.45571988435917
0.59 4.45567799435917
0.595 4.45563705435917
0.6 4.45559714435917
0.605 4.45555812435917
0.61 4.45552008435917
0.615 4.45548282435917
0.62 4.45544645435917
0.625 4.45541098435917
0.63 4.45537623435917
0.635 4.45534224435917
0.64 4.45530905435917
0.645 4.45527660435917
0.65 4.45524484435917
0.655 4.45521375435917
0.66 4.45518328435917
0.665 4.45515362435917
0.67 4.45512443435917
0.675 4.45509592435917
0.68 4.45506796435917
0.685 4.45504067435917
0.69 4.45501383435917
0.695 4.45498767435917
0.7 4.45496190435917
0.705 4.45493672435917
0.71 4.45491207435917
0.715 4.45488788435917
0.72 4.45486417435917
0.725 4.45484088435917
0.73 4.45481804435917
0.735 4.45479572435917
0.74 4.45477374435917
0.745 4.45475217435917
0.75 4.45473105435917
0.755 4.45471035435917
0.76 4.45468992435917
0.765 4.45466993435917
0.77 4.45465036435917
0.775 4.45463106435917
0.78 4.45461221435917
0.785 4.45459359435917
0.79 4.45457528435917
0.795 4.45455736435917
0.8 4.45453981435917
0.805 4.45452242435917
0.81 4.45450538435917
0.815 4.45448868435917
0.82 4.45447221435917
0.825 4.45445607435917
0.83 4.45444017435917
0.835 4.45442449435917
0.84 4.45440904435917
0.845 4.45439393435917
0.85 4.45437906435917
0.855 4.45436433435917
0.86 4.45434997435917
0.865 4.45433578435917
0.87 4.45432177435917
0.875 4.45430796435917
0.88 4.45429447435917
0.885 4.45428111435917
0.89 4.45426791435917
0.895 4.45425498435917
0.9 4.45424225435917
0.905 4.45422964435917
0.91 4.45421728435917
0.915 4.45420510435917
0.92 4.45419312435917
0.925 4.45418117435917
0.93 4.45416949435917
0.935 4.45415801435917
0.94 4.45414666435917
0.945 4.45413547435917
0.95 4.45412448435917
0.955 4.45411353435917
0.96 4.45410276435917
0.965 4.45409220435917
0.97 4.45408180435917
0.975 4.45407139435917
0.98 4.45406123435917
0.985 4.45405124435917
0.99 4.45404128435917
0.995 4.45403150435917
1 4.45402183435917
1.01 4.45400293435917
1.02 4.45398447435917
1.03 4.45396637435917
1.04 4.45394881435917
1.05 4.45393164435917
1.06 4.45391489435917
1.07 4.45389851435917
1.08 4.45388246435917
1.09 4.45386690435917
1.1 4.45385152435917
1.11 4.45383661435917
1.12 4.45382196435917
1.13 4.45380759435917
1.14 4.45379361435917
1.15 4.45377984435917
1.16 4.45376643435917
1.17 4.45375321435917
1.18 4.45374032435917
1.19 4.45372763435917
1.2 4.45371520435917
1.21 4.45370300435917
1.22 4.45369099435917
1.23 4.45367927435917
1.24 4.45366772435917
1.25 4.45365634435917
1.26 4.45364522435917
1.27 4.45363437435917
1.28 4.45362360435917
1.29 4.45361302435917
1.3 4.45360265435917
1.31 4.45359242435917
1.32 4.45358235435917
1.33 4.45357249435917
1.34 4.45356276435917
1.35 4.45355321435917
1.36 4.45354379435917
1.37 4.45353444435917
1.38 4.45352531435917
1.39 4.45351628435917
1.4 4.45350738435917
1.41 4.45349870435917
1.42 4.45349009435917
1.43 4.45348153435917
1.44 4.45347318435917
1.45 4.45346494435917
1.46 4.45345677435917
1.47 4.45344876435917
1.48 4.45344079435917
1.49 4.45343296435917
1.5 4.45342524435917
1.51 4.45341764435917
1.52 4.45341006435917
1.53 4.45340267435917
1.54 4.45339530435917
1.55 4.45338804435917
1.56 4.45338089435917
1.57 4.45337387435917
1.58 4.45336687435917
1.59 4.45335991435917
1.6 4.45335311435917
1.61 4.45334638435917
1.62 4.45333973435917
1.63 4.45333308435917
1.64 4.45332656435917
1.65 4.45332018435917
1.66 4.45331377435917
1.67 4.45330745435917
1.68 4.45330125435917
1.69 4.45329500435917
1.7 4.45328892435917
1.71 4.45328285435917
1.72 4.45327692435917
1.73 4.45327097435917
1.74 4.45326512435917
1.75 4.45325933435917
1.76 4.45325361435917
1.77 4.45324792435917
1.78 4.45324229435917
1.79 4.45323676435917
1.8 4.45323118435917
1.81 4.45322569435917
1.82 4.45322034435917
1.83 4.45321496435917
1.84 4.45320962435917
1.85 4.45320435435917
1.86 4.45319920435917
1.87 4.45319403435917
1.88 4.45318889435917
1.89 4.45318382435917
1.9 4.45317879435917
1.91 4.45317373435917
1.92 4.45316882435917
1.93 4.45316390435917
1.94 4.45315913435917
1.95 4.45315427435917
1.96 4.45314947435917
1.97 4.45314479435917
1.98 4.45314010435917
1.99 4.45313545435917
2 4.45313080435917
2.01 4.45312621435917
2.02 4.45312166435917
2.03 4.45311719435917
2.04 4.45311268435917
2.05 4.45310828435917
2.06 4.45310387435917
2.07 4.45309950435917
2.08 4.45309525435917
2.09 4.45309098435917
2.1 4.45308665435917
2.11 4.45308245435917
2.12 4.45307822435917
2.13 4.45307415435917
2.14 4.45306999435917
2.15 4.45306583435917
2.16 4.45306184435917
2.17 4.45305777435917
2.18 4.45305381435917
2.19 4.45304983435917
2.2 4.45304589435917
2.21 4.45304188435917
2.22 4.45303806435917
2.23 4.45303421435917
2.24 4.45303030435917
2.25 4.45302651435917
2.26 4.45302272435917
2.27 4.45301899435917
2.28 4.45301530435917
2.29 4.45301154435917
2.3 4.45300787435917
2.31 4.45300427435917
2.32 4.45300063435917
2.33 4.45299701435917
2.34 4.45299351435917
2.35 4.45298988435917
2.36 4.45298642435917
2.37 4.45298291435917
2.38 4.45297942435917
2.39 4.45297592435917
2.4 4.45297252435917
2.41 4.45296917435917
2.42 4.45296577435917
2.43 4.45296239435917
2.44 4.45295902435917
2.45 4.45295574435917
2.46 4.45295243435917
2.47 4.45294916435917
2.48 4.45294594435917
2.49 4.45294263435917
2.5 4.45293942435917
2.51 4.45293629435917
2.52 4.45293313435917
2.53 4.45292992435917
2.54 4.45292684435917
2.55 4.45292368435917
2.56 4.45292063435917
2.57 4.45291756435917
2.58 4.45291447435917
2.59 4.45291144435917
2.6 4.45290844435917
2.61 4.45290548435917
2.62 4.45290243435917
2.63 4.45289949435917
2.64 4.45289653435917
2.65 4.45289364435917
2.66 4.45289071435917
2.67 4.45288784435917
2.68 4.45288499435917
2.69 4.45288217435917
2.7 4.45287925435917
2.71 4.45287644435917
2.72 4.45287370435917
2.73 4.45287094435917
2.74 4.45286814435917
2.75 4.45286539435917
2.76 4.45286267435917
2.77 4.45285988435917
2.78 4.45285721435917
2.79 4.45285454435917
2.8 4.45285186435917
2.81 4.45284916435917
2.82 4.45284654435917
2.83 4.45284397435917
2.84 4.45284136435917
2.85 4.45283869435917
2.86 4.45283614435917
2.87 4.45283362435917
2.88 4.45283101435917
2.89 4.45282850435917
2.9 4.45282599435917
2.91 4.45282346435917
2.92 4.45282100435917
2.93 4.45281850435917
2.94 4.45281606435917
2.95 4.45281357435917
2.96 4.45281112435917
2.97 4.45280870435917
2.98 4.45280630435917
2.99 4.45280391435917
3 4.45280153435917
3 4.45280153435917
3.073 4.45278450435917
3.173 4.45276231435917
3.273 4.45274122435917
3.373 4.45272129435917
3.472 4.45270249435917
3.572 4.45268450435917
3.672 4.45266743435917
3.772 4.45265111435917
3.872 4.45263553435917
3.972 4.45262082435917
4.072 4.45260664435917
4.172 4.45259325435917
4.272 4.45258034435917
4.372 4.45256814435917
4.472 4.45255645435917
4.572 4.45254525435917
4.672 4.45253458435917
4.772 4.45252429435917
4.872 4.45251445435917
4.972 4.45250514435917
5.072 4.45249613435917
5.172 4.45248755435917
5.272 4.45247922435917
5.372 4.45247130435917
5.471 4.45246374435917
5.571 4.45245647435917
5.671 4.45244943435917
5.771 4.45244267435917
5.871 4.45243628435917
5.971 4.45242996435917
6.064 4.45242446435917
6.164 4.45241866435917
6.264 4.45241302435917
6.364 4.45240771435917
6.464 4.45240255435917
6.564 4.45239755435917
6.664 4.45239274435917
6.764 4.45238807435917
6.864 4.45238367435917
6.964 4.45237932435917
7.064 4.45237517435917
7.164 4.45237108435917
7.264 4.45236724435917
7.364 4.45236351435917
7.464 4.45235979435917
7.564 4.45235635435917
7.664 4.45235288435917
7.764 4.45234958435917
7.864 4.45234643435917
7.964 4.45234334435917
8.042 4.45234099435917
8.142 4.45233808435917
8.242 4.45233521435917
8.342 4.45233248435917
8.442 4.45232979435917
8.542 4.45232723435917
8.642 4.45232471435917
8.742 4.45232223435917
8.842 4.45231989435917
8.942 4.45231759435917
9.042 4.45231534435917
9.142 4.45231323435917
9.242 4.45231106435917
9.342 4.45230905435917
9.442 4.45230709435917
9.542 4.45230508435917
9.642 4.45230323435917
9.742 4.45230133435917
9.842 4.45229960435917
9.942 4.45229783435917
10.042 4.45229613435917
10.142 4.45229450435917
10.242 4.45229284435917
10.342 4.45229125435917
10.442 4.45228973435917
10.542 4.45228819435917
10.642 4.45228673435917
10.742 4.45228535435917
10.842 4.45228396435917
10.942 4.45228254435917
11.042 4.45228121435917
11.142 4.45227987435917
11.242 4.45227862435917
11.342 4.45227735435917
11.442 4.45227618435917
11.542 4.45227500435917
11.642 4.45227381435917
11.742 4.45227271435917
11.842 4.45227161435917
11.942 4.45227050435917
12.042 4.45226948435917
12.142 4.45226836435917
12.242 4.45226733435917
12.342 4.45226638435917
12.442 4.45226542435917
12.542 4.45226443435917
12.642 4.45226350435917
12.742 4.45226252435917
12.842 4.45226165435917
12.942 4.45226075435917
13.042 4.45225975435917
13.142 4.45225886435917
13.242 4.45225794435917
13.342 4.45225695435917
13.442 4.45225599435917
13.542 4.45225486435917
13.642 4.45225355435917
13.742 4.45225206435917
13.842 4.45225019435917
13.942 4.45224781435917
14.042 4.45224463435917
14.142 4.45224024435917
14.242 4.45223408435917
14.342 4.45222513435917
14.442 4.45221212435917
14.542 4.45219281435917
14.642 4.45216398435917
14.742 4.45212038435917
14.842 4.45205378435917
14.942 4.45195007435917
15.042 4.45178477435917
15.142 4.45151211435917
15.242 4.45103758435917
15.342 4.45014110435917
15.442 4.44820574435917
15.541 4.44302843435917
15.641 4.42023669435917
15.741 3.91952921435917
15.84 nan
15.94 nan
16.04 nan
16.14 nan
16.24 nan
16.34 nan
16.44 nan
16.54 nan
16.64 nan
16.74 nan
16.84 nan
16.94 nan
17.04 nan
17.14 nan
17.24 nan
17.34 nan
17.44 nan
17.54 nan
17.64 nan
17.74 nan
17.84 nan
17.94 nan
18.03 nan
18.13 nan
18.23 nan
18.33 nan
18.43 nan
18.53 nan
18.63 nan
18.73 nan
18.83 nan
18.93 nan
19.03 nan
19.13 nan
19.23 nan
19.33 nan
19.43 nan
19.53 nan
19.63 nan
19.73 nan
19.83 nan


==> images/data/Oblate_F_tot-008.dat <==
0.001 0.783002007712817
0.002 0.761467247712817
0.003 0.745868785712817
0.004 0.733587744712816
0.005 0.723443799712816
0.006 0.714799338712817
0.007 0.707269080712816
0.008 0.700601109712817
0.009 0.694620481712816
0.01 0.689199769712816
0.011 0.684242622712816
0.012 0.679674079712816
0.013 0.675434605712816
0.014 0.671476270712816
0.015 0.667760240712816
0.016 0.664255107712817
0.017 0.660935790712816
0.018 0.657782875712817
0.019 0.654782241712816
0.02 0.651924854712817
0.021 0.649206483712817
0.022 0.646626974712817
0.023 0.644188694712817
0.024 0.641894125712817
0.025 0.639743419712817
0.026 0.637733176712816
0.027 0.635856870712816
0.028 0.634106119712817
0.029 0.632471846712816
0.03 0.630945025712817
0.031 0.629517062712816
0.032 0.628179963712817
0.033 0.626926384712817
0.034 0.625749619712817
0.035 0.624643568712816
0.036 0.623602689712817
0.037 0.622621951712816
0.038 0.621696781712817
0.039 0.620823021712816
0.04 0.619996889712816
0.041 0.619214937712817
0.042 0.618474022712817
0.043 0.617771272712817
0.044 0.617104062712816
0.045 0.616469985712817
0.046 0.615866840712817
0.047 0.615292601712817
0.048 0.614745410712816
0.049 0.614223556712817
0.05 0.613725461712816
0.051 0.613249671712817
0.052 0.612794843712816
0.053 0.612359734712816
0.054 0.611943195712817
0.055 0.611544159712816
0.056 0.611161638712817
0.057 0.610794711712817
0.058 0.610442526712816
0.059 0.610104286712817
0.06 0.609779250712817
0.061 0.609466726712817
0.062 0.609166069712817
0.063 0.608876674712816
0.064 0.608597978712817
0.065 0.608329450712816
0.066 0.608070595712817
0.067 0.607820948712817
0.068 0.607580072712816
0.069 0.607347555712817
0.07 0.607123013712817
0.071 0.606906081712816
0.072 0.606696416712817
0.073 0.606493695712816
0.074 0.606297615712817
0.075 0.606107885712817
0.076 0.605924236712816
0.077 0.605746409712816
0.078 0.605574160712816
0.079 0.605407260712816
0.08 0.605245489712816
0.081 0.605088641712817
0.082 0.604936519712817
0.083 0.604788936712817
0.084 0.604645715712817
0.085 0.604506688712817
0.086 0.604371693712817
0.087 0.604240579712817
0.088 0.604113200712817
0.089 0.603989418712816
0.09 0.603869101712817
0.091 0.603752123712816
0.092 0.603638364712817
0.093 0.603527710712816
0.094 0.603420050712817
0.095 0.603315281712817
0.096 0.603213302712817
0.097 0.603114018712816
0.098 0.603017337712817
0.099 0.602923172712817
0.1 0.602831439712816
0.105 0.602406548712816
0.11 0.602031695712817
0.115 0.601699601712816
0.12 0.601404271712816
0.125 0.601140729712817
0.13 0.600904812712816
0.135 0.600693011712817
0.14 0.600502358712816
0.145 0.600330318712816
0.15 0.600174723712817
0.155 0.600033705712816
0.16 0.599905648712816
0.165 0.599789149712816
0.17 0.599682985712816
0.175 0.599586085712817
0.18 0.599497508712817
0.185 0.599416426712816
0.19 0.599342107712816
0.195 0.599273903712817
0.2 0.599211237712817
0.205 0.599153595712817
0.21 0.599100519712817
0.215 0.599051599712816
0.22 0.599006466712817
0.225 0.598964791712817
0.23 0.598926276712817
0.235 0.598890651712816
0.24 0.598857675712816
0.245 0.598827128712816
0.25 0.598798811712816
0.255 0.598772544712816
0.26 0.598748162712816
0.265 0.598725515712816
0.27 0.598704469712816
0.275 0.598684898712817
0.28 0.598666689712816
0.285 0.598649738712817
0.29 0.598633950712816
0.295 0.598619238712816
0.3 0.598605522712816
0.305 0.598592730712816
0.31 0.598580792712816
0.315 0.598569648712816
0.32 0.598559240712817
0.325 0.598549516712817
0.33 0.598540426712816
0.335 0.598531928712816
0.34 0.598523978712816
0.345 0.598516539712817
0.35 0.598509575712816
0.355 0.598503055712817
0.36 0.598496947712816
0.365 0.598491223712816
0.37 0.598485858712817
0.375 0.598480828712816
0.38 0.598476110712816
0.385 0.598471684712816
0.39 0.598467529712817
0.395 0.598463629712816
0.4 0.598459967712817
0.405 0.598456526712816
0.41 0.598453294712817
0.415 0.598450256712816
0.42 0.598447400712816
0.425 0.598444714712816
0.43 0.598442187712816
0.435 0.598439810712817
0.44 0.598437573712816
0.445 0.598435467712816
0.45 0.598433483712817
0.455 0.598431615712817
0.46 0.598429855712816
0.465 0.598428197712817
0.47 0.598426633712817
0.475 0.598425159712816
0.48 0.598423769712817
0.485 0.598422457712816
0.49 0.598421220712817
0.495 0.598420052712816
0.5 0.598418949712816
0.505 0.598417908712817
0.51 0.598416924712817
0.515 0.598415995712816
0.52 0.598415117712817
0.525 0.598414287712817
0.53 0.598413502712816
0.535 0.598412760712817
0.54 0.598412057712817
0.545 0.598411393712816
0.55 0.598410764712817
0.555 0.598410169712817
0.56 0.598409605712817
0.565 0.598409071712817
0.57 0.598408565712816
0.575 0.598408085712817
0.58 0.598407630712817
0.585 0.598407199712817
0.59 0.598406791712817
0.595 0.598406403712817
0.6 0.598406035712816
0.605 0.598405685712816
0.61 0.598405354712817
0.615 0.598405038712816
0.62 0.598404739712816
0.625 0.598404455712817
0.63 0.598404185712816
0.635 0.598403928712816
0.64 0.598403683712817
0.645 0.598403451712816
0.65 0.598403230712817
0.655 0.598403019712816
0.66 0.598402819712817
0.665 0.598402628712817
0.67 0.598402446712816
0.675 0.598402273712816
0.68 0.598402108712817
0.685 0.598401951712816
0.69 0.598401801712816
0.695 0.598401658712817
0.7 0.598401521712816
0.705 0.598401391712816
0.71 0.598401267712816
0.715 0.598401148712817
0.72 0.598401035712817
0.725 0.598400927712817
0.73 0.598400823712817
0.735 0.598400724712816
0.74 0.598400630712817
0.745 0.598400539712816
0.75 0.598400453712816
0.755 0.598400370712817
0.76 0.598400291712817
0.765 0.598400215712816
0.77 0.598400143712816
0.775 0.598400073712817
0.78 0.598400007712817
0.785 0.598399943712817
0.79 0.598399882712817
0.795 0.598399823712816
0.8 0.598399767712817
0.805 0.598399713712816
0.81 0.598399661712817
0.815 0.598399612712816
0.82 0.598399564712816
0.825 0.598399519712817
0.83 0.598399475712817
0.835 0.598399433712817
0.84 0.598399392712816
0.845 0.598399353712816
0.85 0.598399316712817
0.855 0.598399280712817
0.86 0.598399246712816
0.865 0.598399212712817
0.87 0.598399180712816
0.875 0.598399150712817
0.88 0.598399120712816
0.885 0.598399092712816
0.89 0.598399064712817
0.895 0.598399038712817
0.9 0.598399013712816
0.905 0.598398988712816
0.91 0.598398965712816
0.915 0.598398942712816
0.92 0.598398921712816
0.925 0.598398900712816
0.93 0.598398879712816
0.935 0.598398860712816
0.94 0.598398841712816
0.945 0.598398823712817
0.95 0.598398805712817
0.955 0.598398788712817
0.96 0.598398772712816
0.965 0.598398757712816
0.97 0.598398741712817
0.975 0.598398727712816
0.98 0.598398713712816
0.985 0.598398699712817
0.99 0.598398686712816
0.995 0.598398673712817
1 0.598398661712817
1.01 0.598398638712817
1.02 0.598398616712817
1.03 0.598398596712816
1.04 0.598398577712816
1.05 0.598398560712816
1.06 0.598398543712817
1.07 0.598398528712817
1.08 0.598398513712816
1.09 0.598398500712817
1.1 0.598398487712817
1.11 0.598398476712816
1.12 0.598398465712817
1.13 0.598398454712816
1.14 0.598398445712817
1.15 0.598398436712817
1.16 0.598398427712816
1.17 0.598398419712817
1.18 0.598398412712816
1.19 0.598398405712816
1.2 0.598398398712817
1.21 0.598398392712816
1.22 0.598398387712816
1.23 0.598398381712817
1.24 0.598398376712817
1.25 0.598398372712817
1.26 0.598398367712816
1.27 0.598398363712816
1.28 0.598398359712817
1.29 0.598398356712817
1.3 0.598398352712817
1.31 0.598398349712816
1.32 0.598398346712816
1.33 0.598398343712816
1.34 0.598398341712816
1.35 0.598398338712817
1.36 0.598398336712817
1.37 0.598398334712817
1.38 0.598398332712817
1.39 0.598398330712817
1.4 0.598398328712817
1.41 0.598398326712816
1.42 0.598398325712816
1.43 0.598398323712816
1.44 0.598398322712816
1.45 0.598398321712816
1.46 0.598398319712816
1.47 0.598398318712817
1.48 0.598398317712817
1.49 0.598398316712817
1.5 0.598398315712817
1.51 0.598398315712817
1.52 0.598398314712817
1.53 0.598398313712817
1.54 0.598398312712817
1.55 0.598398312712817
1.56 0.598398311712817
1.57 0.598398310712817
1.58 0.598398310712817
1.59 0.598398309712817
1.6 0.598398309712817
1.61 0.598398309712817
1.62 0.598398308712817
1.63 0.598398308712817
1.64 0.598398307712817
1.65 0.598398307712817
1.66 0.598398307712817
1.67 0.598398307712817
1.68 0.598398306712816
1.69 0.598398306712816
1.7 0.598398306712816
1.71 0.598398306712816
1.72 0.598398305712816
1.73 0.598398305712816
1.74 0.598398305712816
1.75 0.598398305712816
1.76 0.598398305712816
1.77 0.598398305712816
1.78 0.598398305712816
1.79 0.598398304712816
1.8 0.598398304712816
1.81 0.598398304712816
1.82 0.598398304712816
1.83 0.598398304712816
1.84 0.598398304712816
1.85 0.598398304712816
1.86 0.598398304712816
1.87 0.598398304712816
1.88 0.598398304712816
1.89 0.598398304712816
1.9 0.598398304712816
1.91 0.598398304712816
1.92 0.598398304712816
1.93 0.598398304712816
1.94 0.598398304712816
1.95 0.598398304712816
1.96 0.598398304712816
1.97 0.598398304712816
1.98 0.598398304712816
1.99 0.598398304712816
2 0.598398304712816
2.01 0.598398304712816
2.02 0.598398304712816
2.03 0.598398304712816
2.04 0.598398304712816
2.05 0.598398304712816
2.06 0.598398304712816
2.07 0.598398304712816
2.08 0.598398304712816
2.09 0.598398304712816
2.1 0.598398304712816
2.11 0.598398304712816
2.12 0.598398304712816
2.13 0.598398304712816
2.14 0.598398304712816
2.15 0.598398304712816
2.16 0.598398304712816
2.17 0.598398304712816
2.18 0.598398304712816
2.19 0.598398304712816
2.2 0.598398304712816
2.21 0.598398304712816
2.22 0.598398304712816
2.23 0.598398304712816
2.24 0.598398304712816
2.25 0.598398304712816
2.26 0.598398304712816
2.27 0.598398304712816
2.28 0.598398304712816
2.29 0.598398304712816
2.3 0.598398304712816
2.31 0.598398304712816
2.32 0.598398304712816
2.33 0.598398304712816
2.34 0.598398304712816
2.35 0.598398305712816
2.36 0.598398305712816
2.37 0.598398305712816
2.38 0.598398305712816
2.39 0.598398305712816
2.4 0.598398305712816
2.41 0.598398305712816
2.42 0.598398305712816
2.43 0.598398305712816
2.44 0.598398305712816
2.45 0.598398305712816
2.46 0.598398305712816
2.47 0.598398305712816
2.48 0.598398305712816
2.49 0.598398305712816
2.5 0.598398305712816
2.51 0.598398305712816
2.52 0.598398305712816
2.53 0.598398305712816
2.54 0.598398305712816
2.55 0.598398305712816
2.56 0.598398305712816
2.57 0.598398305712816
2.58 0.598398305712816
2.59 0.598398305712816
2.6 0.598398305712816
2.61 0.598398305712816
2.62 0.598398305712816
2.63 0.598398305712816
2.64 0.598398305712816
2.65 0.598398305712816
2.66 0.598398305712816
2.67 0.598398305712816
2.68 0.598398305712816
2.69 0.598398305712816
2.7 0.598398305712816
2.71 0.598398305712816
2.72 0.598398305712816
2.73 0.598398305712816
2.74 0.598398305712816
2.75 0.598398305712816
2.76 0.598398305712816
2.77 0.598398305712816
2.78 0.598398305712816
2.79 0.598398305712816
2.8 0.598398305712816
2.81 0.598398305712816
2.82 0.598398306712816
2.83 0.598398306712816
2.84 0.598398306712816
2.85 0.598398306712816
2.86 0.598398306712816
2.87 0.598398306712816
2.88 0.598398306712816
2.89 0.598398306712816
2.9 0.598398306712816
2.91 0.598398306712816
2.92 0.598398306712816
2.93 0.598398306712816
2.94 0.598398306712816
2.95 0.598398306712816
2.96 0.598398306712816
2.97 0.598398306712816
2.98 0.598398306712816
2.99 0.598398306712816
3 0.598398306712816
3 0.598398306712816
3.073 0.598398306712816
3.173 0.598398306712816
3.273 0.598398306712816
3.373 0.598398306712816
3.473 0.598398306712816
3.573 0.598398306712816
3.673 0.598398306712816
3.773 0.598398306712816
3.873 0.598398306712816
3.973 0.598398306712816
4.073 0.598398306712816
4.173 0.598398306712816
4.273 0.598398306712816
4.373 0.598398307712817
4.473 0.598398307712817
4.573 0.598398307712817
4.673 0.598398307712817
4.773 0.598398307712817
4.873 0.598398307712817
4.972 0.598398307712817
5.072 0.598398307712817
5.172 0.598398307712817
5.272 0.598398307712817
5.372 0.598398307712817
5.472 0.598398307712817
5.572 0.598398307712817
5.672 0.598398307712817
5.772 0.598398307712817
5.872 0.598398307712817
5.972 0.598398307712817
6.069 0.598398307712817
6.169 0.598398307712817
6.268 0.598398307712817
6.368 0.598398307712817
6.468 0.598398307712817
6.568 0.598398307712817
6.668 0.598398307712817
6.768 0.598398307712817
6.868 0.598398307712817
6.967 0.598398307712817
7.067 0.598398307712817
7.167 0.598398307712817
7.267 0.598398307712817
7.367 0.598398307712817
7.467 0.598398307712817
7.567 0.598398307712817
7.667 0.598398307712817
7.767 0.598398306712816
7.867 0.598398306712816
7.967 0.598398306712816
8.049 0.598398306712816
8.149 0.598398306712816
8.249 0.598398306712816
8.349 0.598398306712816
8.449 0.598398306712816
8.549 0.598398306712816
8.649 0.598398306712816
8.749 0.598398306712816
8.849 0.598398306712816
8.949 0.598398306712816
9.049 0.598398306712816
9.149 0.598398306712816
9.249 0.598398306712816
9.349 0.598398306712816
9.449 0.598398306712816
9.549 0.598398306712816
9.649 0.598398306712816
9.749 0.598398306712816
9.849 0.598398306712816
9.949 0.598398306712816
10.049 0.598398306712816
10.149 0.598398306712816
10.249 0.598398306712816
10.349 0.598398306712816
10.449 0.598398306712816
10.549 0.598398306712816
10.649 0.598398306712816
10.749 0.598398306712816
10.849 0.598398306712816
10.949 0.598398306712816
11.049 0.598398306712816
11.149 0.598398306712816
11.249 0.598398306712816
11.349 0.598398306712816
11.449 0.598398306712816
11.549 0.598398306712816
11.649 0.598398306712816
11.749 0.598398306712816
11.849 0.598398306712816
11.949 0.598398306712816
12.049 0.598398306712816
12.149 0.598398306712816
12.249 0.598398306712816
12.349 0.598398306712816
12.449 0.598398306712816
12.549 0.598398306712816
12.649 0.598398306712816
12.749 0.598398306712816
12.849 0.598398306712816
12.949 0.598398306712816
13.049 0.598398306712816
13.149 0.598398306712816
13.249 0.598398306712816
13.349 0.598398306712816
13.449 0.598398306712816
13.549 0.598398306712816
13.649 0.598398306712816
13.749 0.598398306712816
13.849 0.598398306712816
13.949 0.598398306712816
14.049 0.598398306712816
14.149 0.598398306712816
14.249 0.598398306712816
14.349 0.598398306712816
14.449 0.598398306712816
14.549 0.598398306712816
14.649 0.598398306712816
14.749 0.598398306712816
14.849 0.598398306712816
14.949 0.598398306712816
15.048 0.598398306712816
15.148 0.598398306712816
15.248 0.598398306712816
15.348 0.598398306712816
15.448 0.598398306712816
15.548 0.598398306712816
15.648 0.598398306712816
15.748 0.598398306712816
15.848 0.598398306712816
15.948 0.598398306712816
16.048 0.598398306712816
16.148 0.598398306712816
16.247 0.598398306712816
16.347 0.598398306712816
16.447 0.598398306712816
16.547 0.598398306712816
16.647 0.598398306712816
16.747 0.598398306712816
16.847 0.598398306712816
16.947 0.598398306712816
17.047 0.598398306712816
17.147 0.598398306712816
17.247 0.598398306712816
17.347 0.598398306712816
17.447 0.598398306712816
17.547 0.598398306712816
17.647 0.598398306712816
17.747 0.598398306712816
17.847 0.598398306712816
17.947 0.598398306712816
18.029 0.598398306712816
18.129 0.598398306712816
18.229 0.598398306712816
18.329 0.598398306712816
18.429 0.598398306712816
18.529 0.598398306712816
18.629 0.598398306712816
18.729 0.598398306712816
18.829 0.598398306712816
18.929 0.598398306712816
19.029 0.598398306712816
19.129 0.598398306712816
19.229 0.598398306712816
19.329 0.598398306712816
19.429 0.598398306712816
19.529 0.598398306712816
19.629 0.598398306712816
19.729 0.598398306712816
19.829 0.598398306712816


==> images/data/Oblate_F_tot-009.dat <==
0.001 0.786304651359174
0.002 0.759478643359174
0.003 0.741225112359173
0.004 0.727248840359172
0.005 0.715881797359172
0.006 0.706288909359174
0.007 0.697988733359173
0.008 0.690677021359171
0.009 0.684147945359172
0.01 0.678254046359173
0.011 0.672884967359172
0.012 0.667955173359173
0.013 0.663396670359171
0.014 0.659154651359172
0.015 0.655184357359174
0.016 0.651448986359172
0.017 0.647918921359173
0.018 0.644570203359173
0.019 0.641384353359173
0.02 0.638348543359172
0.021 0.635454881359172
0.022 0.632700772359172
0.023 0.630088373359174
0.024 0.627622409359173
0.025 0.625308040359172
0.026 0.623146786359174
0.027 0.621135354359172
0.028 0.619265913359172
0.029 0.617528072359173
0.03 0.615910865359172
0.031 0.614403896359171
0.032 0.612997200359171
0.033 0.611682130359172
0.034 0.610450841359171
0.035 0.609296217359173
0.036 0.608211901359173
0.037 0.607192324359174
0.038 0.606232330359173
0.039 0.605327327359173
0.04 0.604473030359173
0.041 0.603665916359173
0.042 0.602902290359173
0.043 0.602179242359174
0.044 0.601493826359173
0.045 0.600843427359171
0.046 0.600225742359173
0.047 0.599638556359173
0.048 0.599079925359172
0.049 0.598547960359173
0.05 0.598040913359172
0.051 0.597557361359172
0.052 0.597095798359172
0.053 0.596654822359172
0.054 0.596233328359173
0.055 0.595830198359174
0.056 0.595444291359172
0.057 0.595074742359172
0.058 0.594720451359173
0.059 0.594380781359172
0.06 0.594054748359172
0.061 0.593741821359172
0.062 0.593441219359171
0.063 0.593152200359173
0.064 0.592874366359172
0.065 0.592607054359172
0.066 0.592349736359173
0.067 0.592101917359171
0.068 0.591863129359172
0.069 0.591632934359174
0.07 0.591411016359173
0.071 0.591196887359171
0.072 0.590990276359172
0.073 0.590790736359171
0.074 0.590597938359172
0.075 0.590411770359173
0.076 0.590231736359172
0.077 0.590057658359173
0.078 0.589889270359173
0.079 0.589726420359172
0.08 0.589568670359172
0.081 0.589415992359173
0.082 0.589268070359172
0.083 0.589124698359173
0.084 0.588985881359172
0.085 0.588851233359172
0.086 0.588720575359172
0.087 0.588593938359173
0.088 0.588471060359172
0.089 0.588351687359173
0.09 0.588235870359172
0.091 0.588123468359171
0.092 0.588014247359173
0.093 0.587908077359174
0.094 0.587804933359171
0.095 0.587704699359172
0.096 0.587607159359173
0.097 0.587512405359174
0.098 0.587420232359172
0.099 0.587330440359173
0.1 0.587243132359172
0.105 0.586840045359171
0.11 0.586486097359172
0.115 0.586173836359173
0.12 0.585897327359174
0.125 0.585651570359172
0.13 0.585432184359172
0.135 0.585235839359173
0.14 0.585059523359172
0.145 0.584900739359172
0.15 0.584757417359173
0.155 0.584627752359172
0.16 0.584510144359173
0.165 0.584403154359173
0.17 0.584305768359172
0.175 0.584216962359173
0.18 0.584135680359173
0.185 0.584061310359171
0.19 0.583993162359173
0.195 0.583930460359172
0.2 0.583872921359173
0.205 0.583819848359173
0.21 0.583770915359173
0.215 0.583725766359173
0.22 0.583684000359174
0.225 0.583645367359173
0.23 0.583609565359172
0.235 0.583576431359173
0.24 0.583545637359173
0.245 0.583516991359172
0.25 0.583490426359173
0.255 0.583465604359173
0.26 0.583442509359172
0.265 0.583420945359171
0.27 0.583400936359173
0.275 0.583382122359172
0.28 0.583364559359172
0.285 0.583348116359174
0.29 0.583332775359173
0.295 0.583318328359171
0.3 0.583304779359173
0.305 0.583292138359171
0.31 0.583280127359172
0.315 0.583268973359171
0.32 0.583258409359173
0.325 0.583248377359173
0.33 0.583239023359171
0.335 0.583230196359173
0.34 0.583221854359172
0.345 0.583213954359174
0.35 0.583206462359172
0.355 0.583199343359173
0.36 0.583192668359171
0.365 0.583186309359172
0.37 0.583180241359171
0.375 0.583174543359172
0.38 0.583168993359171
0.385 0.583163873359172
0.39 0.583158867359172
0.395 0.583154160359173
0.4 0.583149638359172
0.405 0.583145389359172
0.41 0.583141201359172
0.415 0.583137265359172
0.42 0.583133472359172
0.425 0.583129914359173
0.43 0.583126382359172
0.435 0.583123072359172
0.44 0.583119877359174
0.445 0.583116791359172
0.45 0.583113811359173
0.455 0.583110931359172
0.46 0.583108149359171
0.465 0.583105461359171
0.47 0.583102864359173
0.475 0.583100355359173
0.48 0.583097933359173
0.485 0.583095595359172
0.49 0.583093340359174
0.495 0.583091066359174
0.5 0.583088972359173
0.505 0.583086857359172
0.51 0.583084820359172
0.515 0.583082860359172
0.52 0.583080878359171
0.525 0.583078972359173
0.53 0.583077142359173
0.535 0.583075387359173
0.54 0.583073609359172
0.545 0.583071906359173
0.55 0.583070179359172
0.555 0.583068528359172
0.56 0.583066952359172
0.565 0.583065353359173
0.57 0.583063730359171
0.575 0.583062184359173
0.58 0.583060715359172
0.585 0.583059223359173
0.59 0.583057809359172
0.595 0.583056373359172
0.6 0.583054915359172
0.605 0.583053537359172
0.61 0.583052138359172
0.615 0.583050819359173
0.62 0.583049480359172
0.625 0.583048222359173
0.63 0.583046845359172
0.635 0.583045650359173
0.64 0.583044337359173
0.645 0.583043107359172
0.65 0.583041861359172
0.655 0.583040698359172
0.66 0.583039419359173
0.665 0.583038225359173
0.67 0.583037116359172
0.675 0.583035892359172
0.68 0.583034755359172
0.685 0.583033604359173
0.69 0.583032540359172
0.695 0.583031363359172
0.7 0.583030274359173
0.705 0.583029174359174
0.71 0.583028062359173
0.715 0.583027039359171
0.72 0.583025905359174
0.725 0.583024862359173
0.73 0.583023808359172
0.735 0.583022745359173
0.74 0.583021773359173
0.745 0.583020693359172
0.75 0.583019703359172
0.755 0.583018706359171
0.76 0.583017702359173
0.765 0.583016689359173
0.77 0.583015770359173
0.775 0.583014744359172
0.78 0.583013812359173
0.785 0.583012773359172
0.79 0.583011828359172
0.795 0.583010878359172
0.8 0.583009922359173
0.805 0.583009062359173
0.81 0.583008096359173
0.815 0.583007226359172
0.82 0.583006251359173
0.825 0.583005372359173
0.83 0.583004490359173
0.835 0.583003503359171
0.84 0.583002613359172
0.845 0.583001720359171
0.85 0.583000924359173
0.855 0.583000024359173
0.86 0.582999122359173
0.865 0.582998217359172
0.87 0.582997410359173
0.875 0.582996501359172
0.88 0.582995690359173
0.885 0.582994876359173
0.89 0.582993961359174
0.895 0.582993145359172
0.9 0.582992326359172
0.905 0.582991507359173
0.91 0.582990686359173
0.915 0.582989864359172
0.92 0.582989042359172
0.925 0.582988218359173
0.93 0.582987494359172
0.935 0.582986669359173
0.94 0.582985843359172
0.945 0.582985117359172
0.95 0.582984291359173
0.955 0.582983565359173
0.96 0.582982738359172
0.965 0.582982012359173
0.97 0.582981185359172
0.975 0.582980459359174
0.98 0.582979633359173
0.985 0.582978907359173
0.99 0.582978181359172
0.995 0.582977456359172
1 0.582976632359172
1.01 0.582975184359173
1.02 0.582973740359172
1.03 0.582972299359172
1.04 0.582970861359174
1.05 0.582969427359172
1.06 0.582968098359171
1.07 0.582966674359174
1.08 0.582965254359172
1.09 0.582963940359173
1.1 0.582962632359171
1.11 0.582961229359173
1.12 0.582959932359172
1.13 0.582958642359172
1.14 0.582957358359174
1.15 0.582956080359171
1.16 0.582954809359173
1.17 0.582953545359173
1.18 0.582952287359172
1.19 0.582951037359173
1.2 0.582949793359173
1.21 0.582948557359172
1.22 0.582947328359172
1.23 0.582946206359173
1.24 0.582944991359174
1.25 0.582943783359172
1.26 0.582942683359171
1.27 0.582941490359172
1.28 0.582940405359173
1.29 0.582939226359173
1.3 0.582938155359173
1.31 0.582936992359173
1.32 0.582935935359172
1.33 0.582934786359173
1.34 0.582933744359172
1.35 0.582932610359173
1.36 0.582931582359173
1.37 0.582930462359172
1.38 0.582929449359172
1.39 0.582928443359172
1.4 0.582927344359172
1.41 0.582926351359173
1.42 0.582925366359172
1.43 0.582924288359173
1.44 0.582923317359173
1.45 0.582922352359173
1.46 0.582921295359172
1.47 0.582920344359172
1.48 0.582919399359172
1.49 0.582918462359173
1.5 0.582917430359172
1.51 0.582916506359172
1.52 0.582915587359173
1.53 0.582914675359172
1.54 0.582913670359174
1.55 0.582912770359172
1.56 0.582911877359173
1.57 0.582910990359172
1.58 0.582910010359171
1.59 0.582909135359172
1.6 0.582908266359173
1.61 0.582907403359172
1.62 0.582906546359172
1.63 0.582905595359172
1.64 0.582904749359173
1.65 0.582903910359173
1.66 0.582903076359173
1.67 0.582902247359172
1.68 0.582901324359174
1.69 0.582900507359174
1.7 0.582899695359174
1.71 0.582898888359173
1.72 0.582898087359172
1.73 0.582897291359174
1.74 0.582896400359171
1.75 0.582895614359172
1.76 0.582894833359171
1.77 0.582894058359173
1.78 0.582893288359172
1.79 0.582892522359172
1.8 0.582891661359174
1.81 0.582890906359173
1.82 0.582890155359173
1.83 0.582889409359172
1.84 0.582888667359173
1.85 0.582887931359172
1.86 0.582887199359172
1.87 0.582886371359171
1.88 0.582885648359172
1.89 0.582884930359171
1.9 0.582884216359172
1.91 0.582883507359172
1.92 0.582882801359172
1.93 0.582882101359171
1.94 0.582881304359173
1.95 0.582880612359173
1.96 0.582879924359172
1.97 0.582879240359173
1.98 0.582878560359172
1.99 0.582877885359173
2 0.582877213359172
2.01 0.582876446359172
2.02 0.582875782359173
2.03 0.582875123359173
2.04 0.582874467359172
2.05 0.582873815359173
2.06 0.582873167359173
2.07 0.582872523359173
2.08 0.582871883359173
2.09 0.582871146359171
2.1 0.582870513359172
2.11 0.582869884359171
2.12 0.582869258359171
2.13 0.582868636359171
2.14 0.582868018359171
2.15 0.582867403359172
2.16 0.582866792359171
2.17 0.582866084359171
2.18 0.582865479359173
2.19 0.582864878359173
2.2 0.582864281359171
2.21 0.582863687359172
2.22 0.582863096359173
2.23 0.582862508359172
2.24 0.582861924359172
2.25 0.582861243359172
2.26 0.582860665359172
2.27 0.582860090359173
2.28 0.582859519359173
2.29 0.582858951359173
2.3 0.582858386359172
2.31 0.582857824359174
2.32 0.582857265359173
2.33 0.582856709359174
2.34 0.582856056359171
2.35 0.582855506359172
2.36 0.582854959359171
2.37 0.582854415359172
2.38 0.582853874359172
2.39 0.582853336359172
2.4 0.582852801359172
2.41 0.582852268359172
2.42 0.582851739359171
2.43 0.582851112359172
2.44 0.582850588359172
2.45 0.582850067359173
2.46 0.582849549359173
2.47 0.582849033359173
2.48 0.582848520359173
2.49 0.582848010359172
2.5 0.582847502359172
2.51 0.582846997359173
2.52 0.582846495359172
2.53 0.582845895359172
2.54 0.582845398359172
2.55 0.582844904359172
2.56 0.582844412359172
2.57 0.582843922359173
2.58 0.582843435359173
2.59 0.582842951359172
2.6 0.582842469359173
2.61 0.582841990359173
2.62 0.582841413359171
2.63 0.582840938359173
2.64 0.582840466359173
2.65 0.582839996359171
2.66 0.582839529359171
2.67 0.582839064359172
2.68 0.582838601359171
2.69 0.582838141359172
2.7 0.582837683359172
2.71 0.582837227359171
2.72 0.582836774359171
2.73 0.582836223359172
2.74 0.582835774359172
2.75 0.582835327359172
2.76 0.582834883359173
2.77 0.582834440359171
2.78 0.582834000359172
2.79 0.582833562359172
2.8 0.582833127359173
2.81 0.582832693359173
2.82 0.582832262359172
2.83 0.582831832359172
2.84 0.582831305359173
2.85 0.582830880359174
2.86 0.582830457359172
2.87 0.582830036359173
2.88 0.582829617359174
2.89 0.582829200359173
2.9 0.582828786359173
2.91 0.582828373359172
2.92 0.582827962359174
2.93 0.582827553359174
2.94 0.582827146359174
2.95 0.582826641359171
2.96 0.582826238359171
2.97 0.582825837359172
2.98 0.582825438359173
2.99 0.582825041359172
3 0.582824646359171
3 0.582824648359171
3.073 0.582821718359172
3.173 0.582817997359172
3.273 0.582814348359173
3.373 0.582810859359173
3.473 0.582807522359172
3.573 0.582804429359172
3.673 0.582801371359173
3.773 0.582798442359172
3.873 0.582795735359172
3.973 0.582793044359173
4.073 0.582790564359172
4.173 0.582788088359173
4.273 0.582785811359173
4.373 0.582783530359173
4.473 0.582781439359172
4.573 0.582779334359172
4.673 0.582777410359173
4.773 0.582775566359173
4.873 0.582773695359172
4.972 0.582772013359174
5.072 0.582770282359172
5.172 0.582768715359173
5.272 0.582767210359172
5.372 0.582765765359172
5.472 0.582764276359173
5.572 0.582762941359173
5.672 0.582761659359173
5.772 0.582760325359173
5.872 0.582759139359172
5.972 0.582757999359174
6.069 0.582756933359173
6.169 0.582755776359171
6.268 0.582754769359171
6.368 0.582753789359172
6.468 0.582752846359172
6.568 0.582751938359172
6.668 0.582751063359172
6.768 0.582750120359172
6.868 0.582749307359173
6.967 0.582748532359172
7.067 0.582747777359172
7.167 0.582747049359172
7.267 0.582746347359173
7.367 0.582745570359172
7.467 0.582744917359173
7.567 0.582744286359173
7.667 0.582743677359174
7.767 0.582743090359173
7.867 0.582742522359172
7.967 0.582741974359173
8.049 0.582741539359173
8.149 0.582741024359173
8.249 0.582740526359173
8.349 0.582739945359172
8.449 0.582739480359171
8.549 0.582739030359171
8.649 0.582738595359173
8.749 0.582738174359172
8.849 0.582737767359172
8.949 0.582737373359173
9.049 0.582736991359171
9.149 0.582736621359173
9.249 0.582736263359172
9.349 0.582735916359173
9.449 0.582735579359172
9.549 0.582735253359171
9.649 0.582734937359172
9.749 0.582734631359171
9.849 0.582734334359172
9.949 0.582734045359173
10.049 0.582733765359173
10.149 0.582733394359172
10.249 0.582733130359173
10.349 0.582732874359174
10.449 0.582732625359172
10.549 0.582732384359172
10.649 0.582732149359172
10.749 0.582731921359173
10.849 0.582731699359172
10.949 0.582731483359172
11.049 0.582731274359173
11.149 0.582731070359173
11.249 0.582730871359173
11.349 0.582730678359173
11.449 0.582730490359173
11.549 0.582730307359173
11.649 0.582730129359172
11.749 0.582729955359174
11.849 0.582729786359172
11.949 0.582729621359173
12.049 0.582729460359172
12.149 0.582729304359173
12.249 0.582729151359173
12.349 0.582729002359173
12.449 0.582728857359173
12.549 0.582728715359172
12.649 0.582728577359173
12.749 0.582728442359173
12.849 0.582728310359172
12.949 0.582728182359173
13.049 0.582728056359173
13.149 0.582727933359173
13.249 0.582727813359172
13.349 0.582727696359173
13.449 0.582727582359173
13.549 0.582727470359172
13.649 0.582727360359172
13.749 0.582727253359172
13.849 0.582727149359172
13.949 0.582727046359173
14.049 0.582726946359173
14.149 0.582726848359172
14.249 0.582726752359173
14.349 0.582726658359173
14.449 0.582726566359172
14.549 0.582726476359174
14.649 0.582726388359173
14.749 0.582726302359173
14.849 0.582726217359173
14.949 0.582726134359172
15.048 0.582726054359172
15.148 0.582725974359173
15.248 0.582725896359173
15.348 0.582725819359172
15.448 0.582725744359173
15.548 0.582725670359173
15.648 0.582725598359172
15.748 0.582725527359173
15.848 0.582725457359173
15.948 0.582725389359172
16.048 0.582725322359172
16.148 0.582725256359172
16.247 0.582725192359172
16.347 0.582725129359172
16.447 0.582725066359172
16.547 0.582725005359173
16.647 0.582724945359173
16.747 0.582724886359173
16.847 0.582724827359172
16.947 0.582724770359173
17.047 0.582724714359173
17.147 0.582724659359172
17.247 0.582724604359173
17.347 0.582724551359172
17.447 0.582724499359173
17.547 0.582724447359173
17.647 0.582724396359172
17.747 0.582724346359173
17.847 0.582724297359173
17.947 0.582724248359172
18.029 0.582724209359172
18.129 0.582724162359172
18.229 0.582724116359172
18.329 0.582724070359173
18.429 0.582724025359173
18.529 0.582723981359173
18.629 0.582723937359173
18.729 0.582723895359173
18.829 0.582723852359173
18.929 0.582723811359173
19.029 0.582723770359173
19.129 0.582723729359174
19.229 0.582723689359172
19.329 0.582723650359172
19.429 0.582723611359173
19.529 0.582723573359173
19.629 0.582723535359172
19.729 0.582723498359172
19.829 0.582723461359173


==> images/data/Oblate_F_tot-010.dat <==
0.001 3.64627500856408
0.002 3.48162984856408
0.003 3.37421183856408
0.004 3.29543486856408
0.005 3.23543895856408
0.006 3.18990114856408
0.007 3.15581770856408
0.008 3.13033077856408
0.009 3.11086845856408
0.01 3.09565329856408
0.011 3.08350858856408
0.012 3.07364122856408
0.013 3.06550239856408
0.014 3.05870234856408
0.015 3.05295762856408
0.016 3.04805768856408
0.017 3.04384317856408
0.018 3.04019142856408
0.019 3.03700662856408
0.02 3.03421288856408
0.021 3.03174942856408
0.022 3.02956702856408
0.023 3.02762541856408
0.024 3.02589136856408
0.025 3.02433723856408
0.026 3.02293988856408
0.027 3.02167977856408
0.028 3.02054032856408
0.029 3.01950737856408
0.03 3.01856877856408
0.031 3.01771404856408
0.032 3.01693411856408
0.033 3.01622107856408
0.034 3.01556802856408
0.035 3.01496891856408
0.036 3.01441841856408
0.037 3.01391184856408
0.038 3.01344502856408
0.039 3.01301426856408
0.04 3.01261628856408
0.041 3.01224814856408
0.042 3.01190720856408
0.043 3.01159112856408
0.044 3.01129777856408
0.045 3.01102525856408
0.046 3.01077184856408
0.047 3.01053597856408
0.048 3.01031626856408
0.049 3.01011140856408
0.05 3.00992025856408
0.051 3.00974174856408
0.052 3.00957492856408
0.053 3.00941890856408
0.054 3.00927288856408
0.055 3.00913612856408
0.056 3.00900796856408
0.057 3.00888777856408
0.058 3.00877499856408
0.059 3.00866909856408
0.06 3.00856960856408
0.061 3.00847608856408
0.062 3.00838811856408
0.063 3.00830532856408
0.064 3.00822737856408
0.065 3.00815393856408
0.066 3.00808470856408
0.067 3.00801942856408
0.068 3.00795782856408
0.069 3.00789968856408
0.07 3.00784476856408
0.071 3.00779287856408
0.072 3.00774382856408
0.073 3.00769743856408
0.074 3.00765354856408
0.075 3.00761199856408
0.076 3.00757264856408
0.077 3.00753537856408
0.078 3.00750004856408
0.079 3.00746654856408
0.08 3.00743477856408
0.081 3.00740462856408
0.082 3.00737600856408
0.083 3.00734882856408
0.084 3.00732299856408
0.085 3.00729845856408
0.086 3.00727512856408
0.087 3.00725293856408
0.088 3.00723181856408
0.089 3.00721172856408
0.09 3.00719259856408
0.091 3.00717436856408
0.092 3.00715700856408
0.093 3.00714045856408
0.094 3.00712467856408
0.095 3.00710962856408
0.096 3.00709527856408
0.097 3.00708157856408
0.098 3.00706848856408
0.099 3.00705599856408
0.1 3.00704406856408
0.105 3.00699183856408
0.11 3.00694992856408
0.115 3.00691604856408
0.12 3.00688848856408
0.125 3.00686593856408
0.13 3.00684736856408
0.135 3.00683201856408
0.14 3.00681925856408
0.145 3.00680860856408
0.15 3.00679967856408
0.155 3.00679217856408
0.16 3.00678584856408
0.165 3.00678049856408
0.17 3.00677595856408
0.175 3.00677210856408
0.18 3.00676882856408
0.185 3.00676602856408
0.19 3.00676363856408
0.195 3.00676159856408
0.2 3.00675984856408
0.205 3.00675835856408
0.21 3.00675706856408
0.215 3.00675596856408
0.22 3.00675502856408
0.225 3.00675421856408
0.23 3.00675351856408
0.235 3.00675291856408
0.24 3.00675239856408
0.245 3.00675195856408
0.25 3.00675157856408
0.255 3.00675124856408
0.26 3.00675096856408
0.265 3.00675072856408
0.27 3.00675051856408
0.275 3.00675033856408
0.28 3.00675017856408
0.285 3.00675004856408
0.29 3.00674992856408
0.295 3.00674982856408
0.3 3.00674974856408
0.305 3.00674967856408
0.31 3.00674960856408
0.315 3.00674955856408
0.32 3.00674950856408
0.325 3.00674947856408
0.33 3.00674943856408
0.335 3.00674940856408
0.34 3.00674938856408
0.345 3.00674936856408
0.35 3.00674934856408
0.355 3.00674932856408
0.36 3.00674931856408
0.365 3.00674930856408
0.37 3.00674929856408
0.375 3.00674928856408
0.38 3.00674927856408
0.385 3.00674927856408
0.39 3.00674926856408
0.395 3.00674926856408
0.4 3.00674926856408
0.405 3.00674925856408
0.41 3.00674925856408
0.415 3.00674925856408
0.42 3.00674925856408
0.425 3.00674925856408
0.43 3.00674925856408
0.435 3.00674925856408
0.44 3.00674925856408
0.445 3.00674925856408
0.45 3.00674925856408
0.455 3.00674925856408
0.46 3.00674925856408
0.465 3.00674925856408
0.47 3.00674925856408
0.475 3.00674925856408
0.48 3.00674925856408
0.485 3.00674925856408
0.49 3.00674925856408
0.495 3.00674925856408
0.5 3.00674925856408
0.505 3.00674926856408
0.51 3.00674926856408
0.515 3.00674926856408
0.52 3.00674926856408
0.525 3.00674926856408
0.53 3.00674926856408
0.535 3.00674926856408
0.54 3.00674926856408
0.545 3.00674926856408
0.55 3.00674926856408
0.555 3.00674927856408
0.56 3.00674927856408
0.565 3.00674927856408
0.57 3.00674927856408
0.575 3.00674927856408
0.58 3.00674927856408
0.585 3.00674927856408
0.59 3.00674927856408
0.595 3.00674927856408
0.6 3.00674927856408
0.605 3.00674927856408
0.61 3.00674928856408
0.615 3.00674928856408
0.62 3.00674928856408
0.625 3.00674928856408
0.63 3.00674928856408
0.635 3.00674928856408
0.64 3.00674928856408
0.645 3.00674928856408
0.65 3.00674928856408
0.655 3.00674928856408
0.66 3.00674928856408
0.665 3.00674929856408
0.67 3.00674929856408
0.675 3.00674929856408
0.68 3.00674929856408
0.685 3.00674929856408
0.69 3.00674929856408
0.695 3.00674929856408
0.7 3.00674929856408
0.705 3.00674929856408
0.71 3.00674929856408
0.715 3.00674929856408
0.72 3.00674929856408
0.725 3.00674929856408
0.73 3.00674930856408
0.735 3.00674930856408
0.74 3.00674930856408
0.745 3.00674930856408
0.75 3.00674930856408
0.755 3.00674930856408
0.76 3.00674930856408
0.765 3.00674930856408
0.77 3.00674930856408
0.775 3.00674930856408
0.78 3.00674930856408
0.785 3.00674930856408
0.79 3.00674930856408
0.795 3.00674930856408
0.8 3.00674930856408
0.805 3.00674931856408
0.81 3.00674931856408
0.815 3.00674931856408
0.82 3.00674931856408
0.825 3.00674931856408
0.83 3.00674931856408
0.835 3.00674931856408
0.84 3.00674931856408
0.845 3.00674931856408
0.85 3.00674931856408
0.855 3.00674931856408
0.86 3.00674931856408
0.865 3.00674931856408
0.87 3.00674931856408
0.875 3.00674931856408
0.88 3.00674931856408
0.885 3.00674932856408
0.89 3.00674932856408
0.895 3.00674932856408
0.9 3.00674932856408
0.905 3.00674932856408
0.91 3.00674932856408
0.915 3.00674932856408
0.92 3.00674932856408
0.925 3.00674932856408
0.93 3.00674932856408
0.935 3.00674932856408
0.94 3.00674932856408
0.945 3.00674932856408
0.95 3.00674932856408
0.955 3.00674932856408
0.96 3.00674932856408
0.965 3.00674932856408
0.97 3.00674932856408
0.975 3.00674932856408
0.98 3.00674933856408
0.985 3.00674933856408
0.99 3.00674933856408
0.995 3.00674933856408
1 3.00674933856408
1.01 3.00674933856408
1.02 3.00674933856408
1.03 3.00674933856408
1.04 3.00674933856408
1.05 3.00674933856408
1.06 3.00674933856408
1.07 3.00674933856408
1.08 3.00674933856408
1.09 3.00674933856408
1.1 3.00674934856408
1.11 3.00674934856408
1.12 3.00674934856408
1.13 3.00674934856408
1.14 3.00674934856408
1.15 3.00674934856408
1.16 3.00674934856408
1.17 3.00674934856408
1.18 3.00674934856408
1.19 3.00674934856408
1.2 3.00674934856408
1.21 3.00674934856408
1.22 3.00674934856408
1.23 3.00674934856408
1.24 3.00674935856408
1.25 3.00674935856408
1.26 3.00674935856408
1.27 3.00674935856408
1.28 3.00674935856408
1.29 3.00674935856408
1.3 3.00674935856408
1.31 3.00674935856408
1.32 3.00674935856408
1.33 3.00674935856408
1.34 3.00674935856408
1.35 3.00674935856408
1.36 3.00674935856408
1.37 3.00674935856408
1.38 3.00674935856408
1.39 3.00674935856408
1.4 3.00674935856408
1.41 3.00674935856408
1.42 3.00674936856408
1.43 3.00674936856408
1.44 3.00674936856408
1.45 3.00674936856408
1.46 3.00674936856408
1.47 3.00674936856408
1.48 3.00674936856408
1.49 3.00674936856408
1.5 3.00674936856408
1.51 3.00674936856408
1.52 3.00674936856408
1.53 3.00674936856408
1.54 3.00674936856408
1.55 3.00674936856408
1.56 3.00674936856408
1.57 3.00674936856408
1.58 3.00674936856408
1.59 3.00674936856408
1.6 3.00674936856408
1.61 3.00674936856408
1.62 3.00674936856408
1.63 3.00674936856408
1.64 3.00674936856408
1.65 3.00674936856408
1.66 3.00674936856408
1.67 3.00674936856408
1.68 3.00674936856408
1.69 3.00674937856408
1.7 3.00674937856408
1.71 3.00674937856408
1.72 3.00674937856408
1.73 3.00674937856408
1.74 3.00674937856408
1.75 3.00674937856408
1.76 3.00674937856408
1.77 3.00674937856408
1.78 3.00674937856408
1.79 3.00674937856408
1.8 3.00674937856408
1.81 3.00674937856408
1.82 3.00674937856408
1.83 3.00674937856408
1.84 3.00674937856408
1.85 3.00674937856408
1.86 3.00674937856408
1.87 3.00674937856408
1.88 3.00674937856408
1.89 3.00674937856408
1.9 3.00674937856408
1.91 3.00674937856408
1.92 3.00674937856408
1.93 3.00674937856408
1.94 3.00674937856408
1.95 3.00674937856408
1.96 3.00674937856408
1.97 3.00674937856408
1.98 3.00674937856408
1.99 3.00674937856408
2 3.00674937856408
2.01 3.00674937856408
2.02 3.00674937856408
2.03 3.00674937856408
2.04 3.00674937856408
2.05 3.00674937856408
2.06 3.00674937856408
2.07 3.00674937856408
2.08 3.00674937856408
2.09 3.00674937856408
2.1 3.00674937856408
2.11 3.00674937856408
2.12 3.00674937856408
2.13 3.00674937856408
2.14 3.00674937856408
2.15 3.00674938856408
2.16 3.00674938856408
2.17 3.00674938856408
2.18 3.00674938856408
2.19 3.00674938856408
2.2 3.00674938856408
2.21 3.00674938856408
2.22 3.00674938856408
2.23 3.00674938856408
2.24 3.00674938856408
2.25 3.00674938856408
2.26 3.00674938856408
2.27 3.00674938856408
2.28 3.00674938856408
2.29 3.00674938856408
2.3 3.00674938856408
2.31 3.00674938856408
2.32 3.00674938856408
2.33 3.00674938856408
2.34 3.00674938856408
2.35 3.00674938856408
2.36 3.00674938856408
2.37 3.00674938856408
2.38 3.00674938856408
2.39 3.00674938856408
2.4 3.00674938856408
2.41 3.00674938856408
2.42 3.00674938856408
2.43 3.00674938856408
2.44 3.00674938856408
2.45 3.00674938856408
2.46 3.00674938856408
2.47 3.00674938856408
2.48 3.00674938856408
2.49 3.00674938856408
2.5 3.00674938856408
2.51 3.00674938856408
2.52 3.00674938856408
2.53 3.00674938856408
2.54 3.00674938856408
2.55 3.00674938856408
2.56 3.00674938856408
2.57 3.00674938856408
2.58 3.00674938856408
2.59 3.00674938856408
2.6 3.00674938856408
2.61 3.00674938856408
2.62 3.00674938856408
2.63 3.00674938856408
2.64 3.00674938856408
2.65 3.00674938856408
2.66 3.00674938856408
2.67 3.00674938856408
2.68 3.00674938856408
2.69 3.00674938856408
2.7 3.00674938856408
2.71 3.00674938856408
2.72 3.00674938856408
2.73 3.00674938856408
2.74 3.00674938856408
2.75 3.00674938856408
2.76 3.00674938856408
2.77 3.00674938856408
2.78 3.00674938856408
2.79 3.00674938856408
2.8 3.00674938856408
2.81 3.00674938856408
2.82 3.00674938856408
2.83 3.00674938856408
2.84 3.00674938856408
2.85 3.00674938856408
2.86 3.00674938856408
2.87 3.00674938856408
2.88 3.00674938856408
2.89 3.00674938856408
2.9 3.00674938856408
2.91 3.00674938856408
2.92 3.00674938856408
2.93 3.00674938856408
2.94 3.00674938856408
2.95 3.00674938856408
2.96 3.00674938856408
2.97 3.00674938856408
2.98 3.00674938856408
2.99 3.00674938856408
3 3.00674938856408
3 3.00674938856408
3.073 3.00674938856408
3.173 3.00674938856408
3.273 3.00674938856408
3.373 3.00674938856408
3.473 3.00674938856408
3.573 3.00674938856408
3.673 3.00674938856408
3.773 3.00674938856408
3.873 3.00674938856408
3.973 3.00674938856408
4.073 3.00674938856408
4.173 3.00674938856408
4.273 3.00674938856408
4.373 3.00674938856408
4.473 3.00674938856408
4.573 3.00674938856408
4.673 3.00674938856408
4.773 3.00674938856408
4.873 3.00674938856408
4.972 3.00674938856408
5.072 3.00674938856408
5.172 3.00674938856408
5.272 3.00674938856408
5.372 3.00674938856408
5.472 3.00674938856408
5.572 3.00674938856408
5.672 3.00674938856408
5.772 3.00674938856408
5.872 3.00674938856408
5.972 3.00674938856408
6.069 3.00674938856408
6.169 3.00674938856408
6.268 3.00674938856408
6.368 3.00674938856408
6.468 3.00674938856408
6.568 3.00674938856408
6.668 3.00674938856408
6.768 3.00674938856408
6.868 3.00674938856408
6.967 3.00674938856408
7.067 3.00674938856408
7.167 3.00674938856408
7.267 3.00674938856408
7.367 3.00674938856408
7.467 3.00674938856408
7.567 3.00674938856408
7.667 3.00674938856408
7.767 3.00674938856408
7.867 3.00674938856408
7.967 3.00674938856408
8.049 3.00674938856408
8.149 3.00674938856408
8.249 3.00674938856408
8.349 3.00674938856408
8.449 3.00674938856408
8.549 3.00674938856408
8.649 3.00674938856408
8.749 3.00674938856408
8.849 3.00674938856408
8.949 3.00674938856408
9.049 3.00674938856408
9.149 3.00674938856408
9.249 3.00674938856408
9.349 3.00674938856408
9.449 3.00674938856408
9.549 3.00674938856408
9.649 3.00674938856408
9.749 3.00674938856408
9.849 3.00674938856408
9.949 3.00674938856408
10.049 3.00674938856408
10.149 3.00674938856408
10.249 3.00674938856408
10.349 3.00674938856408
10.449 3.00674938856408
10.549 3.00674938856408
10.649 3.00674938856408
10.749 3.00674938856408
10.849 3.00674938856408
10.949 3.00674938856408
11.049 3.00674938856408
11.149 3.00674938856408
11.249 3.00674938856408
11.349 3.00674938856408
11.449 3.00674938856408
11.549 3.00674938856408
11.649 3.00674938856408
11.749 3.00674938856408
11.849 3.00674938856408
11.949 3.00674938856408
12.049 3.00674938856408
12.149 3.00674938856408
12.249 3.00674938856408
12.349 3.00674938856408
12.449 3.00674938856408
12.549 3.00674938856408
12.649 3.00674938856408
12.749 3.00674938856408
12.849 3.00674938856408
12.949 3.00674938856408
13.049 3.00674938856408
13.149 3.00674938856408
13.249 3.00674938856408
13.349 3.00674938856408
13.449 3.00674938856408
13.549 3.00674938856408
13.649 3.00674938856408
13.749 3.00674938856408
13.849 3.00674938856408
13.949 3.00674938856408
14.049 3.00674938856408
14.149 3.00674938856408
14.249 3.00674938856408
14.349 3.00674938856408
14.449 3.00674938856408
14.549 3.00674938856408
14.649 3.00674938856408
14.749 3.00674938856408
14.849 3.00674938856408
14.949 3.00674938856408
15.048 3.00674938856408
15.148 3.00674938856408
15.248 3.00674938856408
15.348 3.00674938856408
15.448 3.00674938856408
15.548 3.00674938856408
15.648 3.00674938856408
15.748 3.00674938856408
15.848 3.00674938856408
15.948 3.00674938856408
16.048 3.00674938856408
16.148 3.00674938856408
16.247 3.00674938856408
16.347 3.00674938856408
16.447 3.00674938856408
16.547 3.00674938856408
16.647 3.00674938856408
16.747 3.00674938856408
16.847 3.00674938856408
16.947 3.00674938856408
17.047 3.00674938856408
17.147 3.00674938856408
17.247 3.00674938856408
17.347 3.00674938856408
17.447 3.00674938856408
17.547 3.00674938856408
17.647 3.00674938856408
17.747 3.00674938856408
17.847 3.00674938856408
17.947 3.00674938856408
18.029 3.00674938856408
18.129 3.00674938856408
18.229 3.00674938856408
18.329 3.00674938856408
18.429 3.00674938856408
18.529 3.00674938856408
18.629 3.00674938856408
18.729 3.00674938856408
18.829 3.00674938856408
18.929 3.00674938856408
19.029 3.00674938856408
19.129 3.00674938856408
19.229 3.00674938856408
19.329 3.00674938856408
19.429 3.00674938856408
19.529 3.00674938856408
19.629 3.00674938856408
19.729 3.00674938856408
19.829 3.00674938856408


==> images/data/Oblate_F_tot-011.dat <==
0.001 3.62451907435917
0.002 3.42815348435917
0.003 3.30634388435917
0.004 3.21759532435917
0.005 3.14852401435917
0.006 3.09505661435917
0.007 3.05524214435917
0.008 3.02528577435917
0.009 3.00190023435917
0.01 2.98306049435917
0.011 2.96749182435917
0.012 2.95435477435917
0.013 2.94307592435917
0.014 2.93325119435917
0.015 2.92458810435917
0.016 2.91686991435917
0.017 2.90993253435917
0.018 2.90364965435917
0.019 2.89792198435917
0.02 2.89267065435917
0.021 2.88783197435917
0.022 2.88335400435917
0.023 2.87919375435917
0.024 2.87531541435917
0.025 2.87168882435917
0.026 2.86828830435917
0.027 2.86509200435917
0.028 2.86208096435917
0.029 2.85923869435917
0.03 2.85655097435917
0.031 2.85400512435917
0.032 2.85159006435917
0.033 2.84929585435917
0.034 2.84711367435917
0.035 2.84503573435917
0.036 2.84305478435917
0.037 2.84116450435917
0.038 2.83935900435917
0.039 2.83763310435917
0.04 2.83598191435917
0.041 2.83440111435917
0.042 2.83288650435917
0.043 2.83143440435917
0.044 2.83004152435917
0.045 2.82870445435917
0.046 2.82742047435917
0.047 2.82618681435917
0.048 2.82500090435917
0.049 2.82386029435917
0.05 2.82276288435917
0.051 2.82170659435917
0.052 2.82068953435917
0.053 2.81970982435917
0.054 2.81876578435917
0.055 2.81785579435917
0.056 2.81697842435917
0.057 2.81613212435917
0.058 2.81531578435917
0.059 2.81452786435917
0.06 2.81376737435917
0.061 2.81303299435917
0.062 2.81232393435917
0.063 2.81163883435917
0.064 2.81097699435917
0.065 2.81033735435917
0.066 2.80971918435917
0.067 2.80912147435917
0.068 2.80854346435917
0.069 2.80798451435917
0.07 2.80744380435917
0.071 2.80692076435917
0.072 2.80641460435917
0.073 2.80592471435917
0.074 2.80545065435917
0.075 2.80499163435917
0.076 2.80454717435917
0.077 2.80411691435917
0.078 2.80370011435917
0.079 2.80329653435917
0.08 2.80290547435917
0.081 2.80252663435917
0.082 2.80215952435917
0.083 2.80180389435917
0.084 2.80145907435917
0.085 2.80112491435917
0.086 2.80080099435917
0.087 2.80048699435917
0.088 2.80018250435917
0.089 2.79988732435917
0.09 2.79960095435917
0.091 2.79932333435917
0.092 2.79905397435917
0.093 2.79879273435917
0.094 2.79853924435917
0.095 2.79829337435917
0.096 2.79805477435917
0.097 2.79782332435917
0.098 2.79759860435917
0.099 2.79738060435917
0.1 2.79716890435917
0.105 2.79620008435917
0.11 2.79536367435917
0.115 2.79464046435917
0.12 2.79401402435917
0.125 2.79347059435917
0.13 2.79299847435917
0.135 2.79258768435917
0.14 2.79222967435917
0.145 2.79191729435917
0.15 2.79164428435917
0.155 2.79140522435917
0.16 2.79119575435917
0.165 2.79101178435917
0.17 2.79084994435917
0.175 2.79070730435917
0.18 2.79058142435917
0.185 2.79047017435917
0.19 2.79037148435917
0.195 2.79028384435917
0.2 2.79020592435917
0.205 2.79013633435917
0.21 2.79007416435917
0.215 2.79001846435917
0.22 2.78996831435917
0.225 2.78992317435917
0.23 2.78988234435917
0.235 2.78984536435917
0.24 2.78981178435917
0.245 2.78978102435917
0.25 2.78975294435917
0.255 2.78972719435917
0.26 2.78970338435917
0.265 2.78968147435917
0.27 2.78966109435917
0.275 2.78964215435917
0.28 2.78962443435917
0.285 2.78960775435917
0.29 2.78959218435917
0.295 2.78957742435917
0.3 2.78956348435917
0.305 2.78955031435917
0.31 2.78953762435917
0.315 2.78952557435917
0.32 2.78951408435917
0.325 2.78950305435917
0.33 2.78949238435917
0.335 2.78948202435917
0.34 2.78947212435917
0.345 2.78946245435917
0.35 2.78945307435917
0.355 2.78944400435917
0.36 2.78943509435917
0.365 2.78942645435917
0.37 2.78941793435917
0.375 2.78940973435917
0.38 2.78940158435917
0.385 2.78939364435917
0.39 2.78938583435917
0.395 2.78937807435917
0.4 2.78937053435917
0.405 2.78936311435917
0.41 2.78935571435917
0.415 2.78934849435917
0.42 2.78934131435917
0.425 2.78933434435917
0.43 2.78932731435917
0.435 2.78932043435917
0.44 2.78931364435917
0.445 2.78930690435917
0.45 2.78930028435917
0.455 2.78929367435917
0.46 2.78928717435917
0.465 2.78928068435917
0.47 2.78927434435917
0.475 2.78926797435917
0.48 2.78926172435917
0.485 2.78925545435917
0.49 2.78924931435917
0.495 2.78924318435917
0.5 2.78923714435917
0.505 2.78923107435917
0.51 2.78922516435917
0.515 2.78921921435917
0.52 2.78921334435917
0.525 2.78920755435917
0.53 2.78920175435917
0.535 2.78919597435917
0.54 2.78919033435917
0.545 2.78918467435917
0.55 2.78917901435917
0.555 2.78917341435917
0.56 2.78916789435917
0.565 2.78916240435917
0.57 2.78915700435917
0.575 2.78915153435917
0.58 2.78914615435917
0.585 2.78914082435917
0.59 2.78913558435917
0.595 2.78913032435917
0.6 2.78912509435917
0.605 2.78911985435917
0.61 2.78911468435917
0.615 2.78910954435917
0.62 2.78910451435917
0.625 2.78909945435917
0.63 2.78909435435917
0.635 2.78908939435917
0.64 2.78908442435917
0.645 2.78907955435917
0.65 2.78907464435917
0.655 2.78906978435917
0.66 2.78906495435917
0.665 2.78906013435917
0.67 2.78905531435917
0.675 2.78905057435917
0.68 2.78904589435917
0.685 2.78904118435917
0.69 2.78903650435917
0.695 2.78903195435917
0.7 2.78902732435917
0.705 2.78902270435917
0.71 2.78901818435917
0.715 2.78901374435917
0.72 2.78900918435917
0.725 2.78900470435917
0.73 2.78900027435917
0.735 2.78899590435917
0.74 2.78899148435917
0.745 2.78898720435917
0.75 2.78898285435917
0.755 2.78897853435917
0.76 2.78897423435917
0.765 2.78897005435917
0.77 2.78896578435917
0.775 2.78896161435917
0.78 2.78895745435917
0.785 2.78895329435917
0.79 2.78894912435917
0.795 2.78894504435917
0.8 2.78894094435917
0.805 2.78893692435917
0.81 2.78893289435917
0.815 2.78892883435917
0.82 2.78892484435917
0.825 2.78892082435917
0.83 2.78891697435917
0.835 2.78891298435917
0.84 2.78890905435917
0.845 2.78890519435917
0.85 2.78890138435917
0.855 2.78889752435917
0.86 2.78889372435917
0.865 2.78888987435917
0.87 2.78888616435917
0.875 2.78888241435917
0.88 2.78887860435917
0.885 2.78887494435917
0.89 2.78887121435917
0.895 2.78886753435917
0.9 2.78886389435917
0.905 2.78886029435917
0.91 2.78885662435917
0.915 2.78885310435917
0.92 2.78884950435917
0.925 2.78884594435917
0.93 2.78884232435917
0.935 2.78883883435917
0.94 2.78883536435917
0.945 2.78883183435917
0.95 2.78882843435917
0.955 2.78882496435917
0.96 2.78882151435917
0.965 2.78881809435917
0.97 2.78881470435917
0.975 2.78881134435917
0.98 2.78880790435917
0.985 2.78880458435917
0.99 2.78880129435917
0.995 2.78879792435917
1 2.78879468435917
1.01 2.78878816435917
1.02 2.78878162435917
1.03 2.78877517435917
1.04 2.78876890435917
1.05 2.78876260435917
1.06 2.78875628435917
1.07 2.78875013435917
1.08 2.78874405435917
1.09 2.78873793435917
1.1 2.78873198435917
1.11 2.78872600435917
1.12 2.78872017435917
1.13 2.78871430435917
1.14 2.78870849435917
1.15 2.78870284435917
1.16 2.78869715435917
1.17 2.78869150435917
1.18 2.78868591435917
1.19 2.78868037435917
1.2 2.78867488435917
1.21 2.78866944435917
1.22 2.78866405435917
1.23 2.78865870435917
1.24 2.78865340435917
1.25 2.78864825435917
1.26 2.78864304435917
1.27 2.78863787435917
1.28 2.78863275435917
1.29 2.78862766435917
1.3 2.78862262435917
1.31 2.78861762435917
1.32 2.78861266435917
1.33 2.78860774435917
1.34 2.78860286435917
1.35 2.78859812435917
1.36 2.78859331435917
1.37 2.78858854435917
1.38 2.78858381435917
1.39 2.78857911435917
1.4 2.78857445435917
1.41 2.78856993435917
1.42 2.78856533435917
1.43 2.78856077435917
1.44 2.78855625435917
1.45 2.78855186435917
1.46 2.78854740435917
1.47 2.78854297435917
1.48 2.78853867435917
1.49 2.78853431435917
1.5 2.78852997435917
1.51 2.78852577435917
1.52 2.78852149435917
1.53 2.78851725435917
1.54 2.78851313435917
1.55 2.78850894435917
1.56 2.78850488435917
1.57 2.78850075435917
1.58 2.78849675435917
1.59 2.78849267435917
1.6 2.78848873435917
1.61 2.78848470435917
1.62 2.78848081435917
1.63 2.78847684435917
1.64 2.78847299435917
1.65 2.78846907435917
1.66 2.78846528435917
1.67 2.78846151435917
1.68 2.78845767435917
1.69 2.78845395435917
1.7 2.78845025435917
1.71 2.78844648435917
1.72 2.78844283435917
1.73 2.78843920435917
1.74 2.78843550435917
1.75 2.78843192435917
1.76 2.78842836435917
1.77 2.78842482435917
1.78 2.78842131435917
1.79 2.78841772435917
1.8 2.78841425435917
1.81 2.78841080435917
1.82 2.78840737435917
1.83 2.78840396435917
1.84 2.78840057435917
1.85 2.78839720435917
1.86 2.78839375435917
1.87 2.78839043435917
1.88 2.78838712435917
1.89 2.78838383435917
1.9 2.78838056435917
1.91 2.78837731435917
1.92 2.78837407435917
1.93 2.78837086435917
1.94 2.78836767435917
1.95 2.78836449435917
1.96 2.78836133435917
1.97 2.78835819435917
1.98 2.78835507435917
1.99 2.78835206435917
2 2.78834897435917
2.01 2.78834590435917
2.02 2.78834285435917
2.03 2.78833981435917
2.04 2.78833679435917
2.05 2.78833379435917
2.06 2.78833090435917
2.07 2.78832793435917
2.08 2.78832497435917
2.09 2.78832203435917
2.1 2.78831921435917
2.11 2.78831630435917
2.12 2.78831341435917
2.13 2.78831053435917
2.14 2.78830777435917
2.15 2.78830492435917
2.16 2.78830209435917
2.17 2.78829937435917
2.18 2.78829656435917
2.19 2.78829388435917
2.2 2.78829110435917
2.21 2.78828834435917
2.22 2.78828570435917
2.23 2.78828296435917
2.24 2.78828035435917
2.25 2.78827764435917
2.26 2.78827505435917
2.27 2.78827237435917
2.28 2.78826981435917
2.29 2.78826716435917
2.3 2.78826462435917
2.31 2.78826200435917
2.32 2.78825949435917
2.33 2.78825689435917
2.34 2.78825440435917
2.35 2.78825183435917
2.36 2.78824937435917
2.37 2.78824692435917
2.38 2.78824438435917
2.39 2.78824196435917
2.4 2.78823955435917
2.41 2.78823705435917
2.42 2.78823466435917
2.43 2.78823228435917
2.44 2.78822982435917
2.45 2.78822746435917
2.46 2.78822512435917
2.47 2.78822279435917
2.48 2.78822037435917
2.49 2.78821807435917
2.5 2.78821577435917
2.51 2.78821348435917
2.52 2.78821111435917
2.53 2.78820885435917
2.54 2.78820659435917
2.55 2.78820435435917
2.56 2.78820212435917
2.57 2.78819990435917
2.58 2.78819769435917
2.59 2.78819539435917
2.6 2.78819320435917
2.61 2.78819102435917
2.62 2.78818885435917
2.63 2.78818669435917
2.64 2.78818454435917
2.65 2.78818240435917
2.66 2.78818027435917
2.67 2.78817815435917
2.68 2.78817604435917
2.69 2.78817394435917
2.7 2.78817185435917
2.71 2.78816977435917
2.72 2.78816770435917
2.73 2.78816564435917
2.74 2.78816359435917
2.75 2.78816154435917
2.76 2.78815961435917
2.77 2.78815758435917
2.78 2.78815557435917
2.79 2.78815356435917
2.8 2.78815156435917
2.81 2.78814957435917
2.82 2.78814759435917
2.83 2.78814572435917
2.84 2.78814375435917
2.85 2.78814180435917
2.86 2.78813985435917
2.87 2.78813791435917
2.88 2.78813608435917
2.89 2.78813416435917
2.9 2.78813225435917
2.91 2.78813034435917
2.92 2.78812855435917
2.93 2.78812666435917
2.94 2.78812478435917
2.95 2.78812301435917
2.96 2.78812114435917
2.97 2.78811929435917
2.98 2.78811754435917
2.99 2.78811570435917
3 2.78811386435917
3 2.78811386435917
3.073 2.78810102435917
3.173 2.78808413435917
3.273 2.78806803435917
3.373 2.78805279435917
3.473 2.78803815435917
3.573 2.78802409435917
3.673 2.78801077435917
3.773 2.78799806435917
3.873 2.78798583435917
3.973 2.78797426435917
4.073 2.78796312435917
4.173 2.78795239435917
4.273 2.78794225435917
4.373 2.78793248435917
4.473 2.78792316435917
4.573 2.78791418435917
4.673 2.78790561435917
4.773 2.78789744435917
4.873 2.78788955435917
4.972 2.78788201435917
5.072 2.78787485435917
5.172 2.78786785435917
5.272 2.78786118435917
5.372 2.78785483435917
5.472 2.78784870435917
5.572 2.78784278435917
5.672 2.78783715435917
5.772 2.78783170435917
5.872 2.78782644435917
5.972 2.78782144435917
6.069 2.78781673435917
6.169 2.78781215435917
6.268 2.78780776435917
6.368 2.78780346435917
6.468 2.78779931435917
6.568 2.78779528435917
6.668 2.78779148435917
6.768 2.78778780435917
6.868 2.78778423435917
6.967 2.78778090435917
7.067 2.78777754435917
7.167 2.78777438435917
7.267 2.78777132435917
7.367 2.78776846435917
7.467 2.78776557435917
7.567 2.78776288435917
7.667 2.78776016435917
7.767 2.78775763435917
7.867 2.78775516435917
7.967 2.78775277435917
8.049 2.78775091435917
8.149 2.78774864435917
8.249 2.78774653435917
8.349 2.78774439435917
8.449 2.78774240435917
8.549 2.78774047435917
8.649 2.78773859435917
8.749 2.78773677435917
8.849 2.78773500435917
8.949 2.78773327435917
9.049 2.78773159435917
9.149 2.78773005435917
9.249 2.78772846435917
9.349 2.78772701435917
9.449 2.78772549435917
9.549 2.78772412435917
9.649 2.78772278435917
9.749 2.78772138435917
9.849 2.78772011435917
9.949 2.78771887435917
10.049 2.78771767435917
10.149 2.78771649435917
10.249 2.78771534435917
10.349 2.78771423435917
10.449 2.78771314435917
10.549 2.78771207435917
10.649 2.78771103435917
10.749 2.78771012435917
10.849 2.78770912435917
10.949 2.78770816435917
11.049 2.78770731435917
11.149 2.78770638435917
11.249 2.78770548435917
11.349 2.78770469435917
11.449 2.78770382435917
11.549 2.78770308435917
11.649 2.78770224435917
11.749 2.78770153435917
11.849 2.78770073435917
11.949 2.78770005435917
12.049 2.78769939435917
12.149 2.78769864435917
12.249 2.78769800435917
12.349 2.78769738435917
12.449 2.78769667435917
12.549 2.78769608435917
12.649 2.78769550435917
12.749 2.78769483435917
12.849 2.78769427435917
12.949 2.78769373435917
13.049 2.78769319435917
13.149 2.78769257435917
13.249 2.78769206435917
13.349 2.78769155435917
13.449 2.78769106435917
13.549 2.78769058435917
13.649 2.78769011435917
13.749 2.78768954435917
13.849 2.78768909435917
13.949 2.78768864435917
14.049 2.78768821435917
14.149 2.78768778435917
14.249 2.78768735435917
14.349 2.78768694435917
14.449 2.78768653435917
14.549 2.78768604435917
14.649 2.78768564435917
14.749 2.78768526435917
14.849 2.78768488435917
14.949 2.78768451435917
15.048 2.78768415435917
15.148 2.78768379435917
15.248 2.78768344435917
15.348 2.78768309435917
15.448 2.78768275435917
15.548 2.78768241435917
15.648 2.78768208435917
15.748 2.78768176435917
15.848 2.78768144435917
15.948 2.78768113435917
16.048 2.78768082435917
16.148 2.78768051435917
16.247 2.78768021435917
16.347 2.78767992435917
16.447 2.78767963435917
16.547 2.78767934435917
16.647 2.78767906435917
16.747 2.78767878435917
16.847 2.78767851435917
16.947 2.78767824435917
17.047 2.78767797435917
17.147 2.78767771435917
17.247 2.78767745435917
17.347 2.78767720435917
17.447 2.78767695435917
17.547 2.78767670435917
17.647 2.78767646435917
17.747 2.78767622435917
17.847 2.78767598435917
17.947 2.78767574435917
18.029 2.78767555435917
18.129 2.78767533435917
18.229 2.78767510435917
18.329 2.78767488435917
18.429 2.78767466435917
18.529 2.78767444435917
18.629 2.78767423435917
18.729 2.78767412435917
18.829 2.78767391435917
18.929 2.78767370435917
19.029 2.78767350435917
19.129 2.78767330435917
19.229 2.78767310435917
19.329 2.78767290435917
19.429 2.78767271435917
19.529 2.78767252435917
19.629 2.78767233435917
19.729 2.78767214435917
19.829 2.78767196435917


==> images/data/Oblate_F_tot-012.dat <==
0.001 2.24281449313845
0.002 2.15440827313845
0.003 2.09491274313845
0.004 2.05011951313845
0.005 2.01418363313845
0.006 1.98420467313845
0.007 1.95870974313845
0.008 1.93704214313845
0.009 1.91885939313845
0.01 1.90375853313845
0.011 1.89125581313845
0.012 1.88085592313845
0.013 1.87212979313845
0.014 1.86473844313845
0.015 1.85842031313845
0.016 1.85297375313845
0.017 1.84824218313845
0.018 1.84410290313845
0.019 1.84045872313845
0.02 1.83723193313845
0.021 1.83435979313845
0.022 1.83179114313845
0.023 1.82948394313845
0.024 1.82740336313845
0.025 1.82552030313845
0.026 1.82381032313845
0.027 1.82225272313845
0.028 1.82082987313845
0.029 1.81952669313845
0.03 1.81833019313845
0.031 1.81722914313845
0.032 1.81621375313845
0.033 1.81527551313845
0.034 1.81440695313845
0.035 1.81360148313845
0.036 1.81285330313845
0.037 1.81215726313845
0.038 1.81150878313845
0.039 1.81090379313845
0.04 1.81033863313845
0.041 1.80981004313845
0.042 1.80931507313845
0.043 1.80885107313845
0.044 1.80841564313845
0.045 1.80800662313845
0.046 1.80762203313845
0.047 1.80726009313845
0.048 1.80691917313845
0.049 1.80659778313845
0.05 1.80629456313845
0.051 1.80600827313845
0.052 1.80573776313845
0.053 1.80548198313845
0.054 1.80523997313845
0.055 1.80501085313845
0.056 1.80479378313845
0.057 1.80458802313845
0.058 1.80439285313845
0.059 1.80420764313845
0.06 1.80403178313845
0.061 1.80386471313845
0.062 1.80370591313845
0.063 1.80355491313845
0.064 1.80341124313845
0.065 1.80327450313845
0.066 1.80314430313845
0.067 1.80302025313845
0.068 1.80290204313845
0.069 1.80278933313845
0.07 1.80268184313845
0.071 1.80257927313845
0.072 1.80248138313845
0.073 1.80238790313845
0.074 1.80229862313845
0.075 1.80221332313845
0.076 1.80213178313845
0.077 1.80205383313845
0.078 1.80197928313845
0.079 1.80190795313845
0.08 1.80183970313845
0.081 1.80177437313845
0.082 1.80171181313845
0.083 1.80165189313845
0.084 1.80159449313845
0.085 1.80153949313845
0.086 1.80148676313845
0.087 1.80143621313845
0.088 1.80138773313845
0.089 1.80134123313845
0.09 1.80129661313845
0.091 1.80125380313845
0.092 1.80121270313845
0.093 1.80117323313845
0.094 1.80113534313845
0.095 1.80109894313845
0.096 1.80106397313845
0.097 1.80103036313845
0.098 1.80099806313845
0.099 1.80096701313845
0.1 1.80093716313845
0.105 1.80080409313845
0.11 1.80069413313845
0.115 1.80060286313845
0.12 1.80052680313845
0.125 1.80046318313845
0.13 1.80040975313845
0.135 1.80036474313845
0.14 1.80032668313845
0.145 1.80029439313845
0.15 1.80026692313845
0.155 1.80024347313845
0.16 1.80022339313845
0.165 1.80020615313845
0.17 1.80019130313845
0.175 1.80017847313845
0.18 1.80016736313845
0.185 1.80015772313845
0.19 1.80014932313845
0.195 1.80014199313845
0.2 1.80013557313845
0.205 1.80012994313845
0.21 1.80012499313845
0.215 1.80012063313845
0.22 1.80011677313845
0.225 1.80011336313845
0.23 1.80011034313845
0.235 1.80010765313845
0.24 1.80010526313845
0.245 1.80010312313845
0.25 1.80010122313845
0.255 1.80009951313845
0.26 1.80009798313845
0.265 1.80009661313845
0.27 1.80009538313845
0.275 1.80009427313845
0.28 1.80009327313845
0.285 1.80009237313845
0.29 1.80009156313845
0.295 1.80009083313845
0.3 1.80009016313845
0.305 1.80008956313845
0.31 1.80008902313845
0.315 1.80008853313845
0.32 1.80008808313845
0.325 1.80008767313845
0.33 1.80008731313845
0.335 1.80008697313845
0.34 1.80008667313845
0.345 1.80008639313845
0.35 1.80008614313845
0.355 1.80008591313845
0.36 1.80008571313845
0.365 1.80008552313845
0.37 1.80008534313845
0.375 1.80008519313845
0.38 1.80008505313845
0.385 1.80008492313845
0.39 1.80008480313845
0.395 1.80008469313845
0.4 1.80008459313845
0.405 1.80008450313845
0.41 1.80008442313845
0.415 1.80008434313845
0.42 1.80008428313845
0.425 1.80008421313845
0.43 1.80008416313845
0.435 1.80008411313845
0.44 1.80008406313845
0.445 1.80008402313845
0.45 1.80008398313845
0.455 1.80008394313845
0.46 1.80008391313845
0.465 1.80008388313845
0.47 1.80008385313845
0.475 1.80008383313845
0.48 1.80008381313845
0.485 1.80008379313845
0.49 1.80008377313845
0.495 1.80008375313845
0.5 1.80008374313845
0.505 1.80008372313845
0.51 1.80008371313845
0.515 1.80008370313845
0.52 1.80008369313845
0.525 1.80008368313845
0.53 1.80008367313845
0.535 1.80008366313845
0.54 1.80008365313845
0.545 1.80008365313845
0.55 1.80008364313845
0.555 1.80008364313845
0.56 1.80008363313845
0.565 1.80008363313845
0.57 1.80008362313845
0.575 1.80008362313845
0.58 1.80008362313845
0.585 1.80008361313845
0.59 1.80008361313845
0.595 1.80008361313845
0.6 1.80008361313845
0.605 1.80008361313845
0.61 1.80008360313845
0.615 1.80008360313845
0.62 1.80008360313845
0.625 1.80008360313845
0.63 1.80008360313845
0.635 1.80008360313845
0.64 1.80008360313845
0.645 1.80008360313845
0.65 1.80008360313845
0.655 1.80008360313845
0.66 1.80008360313845
0.665 1.80008359313845
0.67 1.80008359313845
0.675 1.80008359313845
0.68 1.80008359313845
0.685 1.80008359313845
0.69 1.80008359313845
0.695 1.80008359313845
0.7 1.80008359313845
0.705 1.80008359313845
0.71 1.80008359313845
0.715 1.80008359313845
0.72 1.80008359313845
0.725 1.80008360313845
0.73 1.80008360313845
0.735 1.80008360313845
0.74 1.80008360313845
0.745 1.80008360313845
0.75 1.80008360313845
0.755 1.80008360313845
0.76 1.80008360313845
0.765 1.80008360313845
0.77 1.80008360313845
0.775 1.80008360313845
0.78 1.80008360313845
0.785 1.80008360313845
0.79 1.80008360313845
0.795 1.80008360313845
0.8 1.80008360313845
0.805 1.80008360313845
0.81 1.80008360313845
0.815 1.80008360313845
0.82 1.80008360313845
0.825 1.80008360313845
0.83 1.80008360313845
0.835 1.80008360313845
0.84 1.80008360313845
0.845 1.80008360313845
0.85 1.80008360313845
0.855 1.80008360313845
0.86 1.80008360313845
0.865 1.80008360313845
0.87 1.80008360313845
0.875 1.80008360313845
0.88 1.80008361313845
0.885 1.80008361313845
0.89 1.80008361313845
0.895 1.80008361313845
0.9 1.80008361313845
0.905 1.80008361313845
0.91 1.80008361313845
0.915 1.80008361313845
0.92 1.80008361313845
0.925 1.80008361313845
0.93 1.80008361313845
0.935 1.80008361313845
0.94 1.80008361313845
0.945 1.80008361313845
0.95 1.80008361313845
0.955 1.80008361313845
0.96 1.80008361313845
0.965 1.80008361313845
0.97 1.80008361313845
0.975 1.80008361313845
0.98 1.80008361313845
0.985 1.80008361313845
0.99 1.80008361313845
0.995 1.80008361313845
1 1.80008361313845
1.01 1.80008361313845
1.02 1.80008361313845
1.03 1.80008361313845
1.04 1.80008361313845
1.05 1.80008362313845
1.06 1.80008362313845
1.07 1.80008362313845
1.08 1.80008362313845
1.09 1.80008362313845
1.1 1.80008362313845
1.11 1.80008362313845
1.12 1.80008362313845
1.13 1.80008362313845
1.14 1.80008362313845
1.15 1.80008362313845
1.16 1.80008362313845
1.17 1.80008362313845
1.18 1.80008362313845
1.19 1.80008362313845
1.2 1.80008362313845
1.21 1.80008362313845
1.22 1.80008362313845
1.23 1.80008362313845
1.24 1.80008362313845
1.25 1.80008362313845
1.26 1.80008362313845
1.27 1.80008363313845
1.28 1.80008363313845
1.29 1.80008363313845
1.3 1.80008363313845
1.31 1.80008363313845
1.32 1.80008363313845
1.33 1.80008363313845
1.34 1.80008363313845
1.35 1.80008363313845
1.36 1.80008363313845
1.37 1.80008363313845
1.38 1.80008363313845
1.39 1.80008363313845
1.4 1.80008363313845
1.41 1.80008363313845
1.42 1.80008363313845
1.43 1.80008363313845
1.44 1.80008363313845
1.45 1.80008363313845
1.46 1.80008363313845
1.47 1.80008363313845
1.48 1.80008363313845
1.49 1.80008363313845
1.5 1.80008363313845
1.51 1.80008363313845
1.52 1.80008363313845
1.53 1.80008363313845
1.54 1.80008363313845
1.55 1.80008363313845
1.56 1.80008363313845
1.57 1.80008363313845
1.58 1.80008363313845
1.59 1.80008363313845
1.6 1.80008363313845
1.61 1.80008364313845
1.62 1.80008364313845
1.63 1.80008364313845
1.64 1.80008364313845
1.65 1.80008364313845
1.66 1.80008364313845
1.67 1.80008364313845
1.68 1.80008364313845
1.69 1.80008364313845
1.7 1.80008364313845
1.71 1.80008364313845
1.72 1.80008364313845
1.73 1.80008364313845
1.74 1.80008364313845
1.75 1.80008364313845
1.76 1.80008364313845
1.77 1.80008364313845
1.78 1.80008364313845
1.79 1.80008364313845
1.8 1.80008364313845
1.81 1.80008364313845
1.82 1.80008364313845
1.83 1.80008364313845
1.84 1.80008364313845
1.85 1.80008364313845
1.86 1.80008364313845
1.87 1.80008364313845
1.88 1.80008364313845
1.89 1.80008364313845
1.9 1.80008364313845
1.91 1.80008364313845
1.92 1.80008364313845
1.93 1.80008364313845
1.94 1.80008364313845
1.95 1.80008364313845
1.96 1.80008364313845
1.97 1.80008364313845
1.98 1.80008364313845
1.99 1.80008364313845
2 1.80008364313845
2.01 1.80008364313845
2.02 1.80008364313845
2.03 1.80008364313845
2.04 1.80008364313845
2.05 1.80008364313845
2.06 1.80008364313845
2.07 1.80008364313845
2.08 1.80008364313845
2.09 1.80008364313845
2.1 1.80008364313845
2.11 1.80008364313845
2.12 1.80008364313845
2.13 1.80008364313845
2.14 1.80008364313845
2.15 1.80008364313845
2.16 1.80008364313845
2.17 1.80008364313845
2.18 1.80008364313845
2.19 1.80008364313845
2.2 1.80008364313845
2.21 1.80008364313845
2.22 1.80008364313845
2.23 1.80008364313845
2.24 1.80008364313845
2.25 1.80008364313845
2.26 1.80008364313845
2.27 1.80008364313845
2.28 1.80008364313845
2.29 1.80008364313845
2.3 1.80008364313845
2.31 1.80008364313845
2.32 1.80008364313845
2.33 1.80008364313845
2.34 1.80008364313845
2.35 1.80008364313845
2.36 1.80008364313845
2.37 1.80008364313845
2.38 1.80008364313845
2.39 1.80008365313845
2.4 1.80008365313845
2.41 1.80008365313845
2.42 1.80008365313845
2.43 1.80008365313845
2.44 1.80008365313845
2.45 1.80008365313845
2.46 1.80008365313845
2.47 1.80008365313845
2.48 1.80008365313845
2.49 1.80008365313845
2.5 1.80008365313845
2.51 1.80008365313845
2.52 1.80008365313845
2.53 1.80008365313845
2.54 1.80008365313845
2.55 1.80008365313845
2.56 1.80008365313845
2.57 1.80008365313845
2.58 1.80008365313845
2.59 1.80008365313845
2.6 1.80008365313845
2.61 1.80008365313845
2.62 1.80008365313845
2.63 1.80008365313845
2.64 1.80008365313845
2.65 1.80008365313845
2.66 1.80008365313845
2.67 1.80008365313845
2.68 1.80008365313845
2.69 1.80008365313845
2.7 1.80008365313845
2.71 1.80008365313845
2.72 1.80008365313845
2.73 1.80008365313845
2.74 1.80008365313845
2.75 1.80008365313845
2.76 1.80008365313845
2.77 1.80008365313845
2.78 1.80008365313845
2.79 1.80008365313845
2.8 1.80008365313845
2.81 1.80008365313845
2.82 1.80008365313845
2.83 1.80008365313845
2.84 1.80008365313845
2.85 1.80008365313845
2.86 1.80008365313845
2.87 1.80008365313845
2.88 1.80008365313845
2.89 1.80008365313845
2.9 1.80008365313845
2.91 1.80008365313845
2.92 1.80008365313845
2.93 1.80008365313845
2.94 1.80008365313845
2.95 1.80008365313845
2.96 1.80008365313845
2.97 1.80008365313845
2.98 1.80008365313845
2.99 1.80008365313845
3 1.80008365313845
3 1.80008365313845
3.073 1.80008365313845
3.173 1.80008365313845
3.273 1.80008365313845
3.373 1.80008365313845
3.473 1.80008365313845
3.573 1.80008365313845
3.673 1.80008365313845
3.773 1.80008365313845
3.873 1.80008365313845
3.973 1.80008365313845
4.073 1.80008365313845
4.173 1.80008365313845
4.273 1.80008365313845
4.373 1.80008365313845
4.473 1.80008365313845
4.573 1.80008365313845
4.673 1.80008365313845
4.773 1.80008365313845
4.873 1.80008365313845
4.972 1.80008365313845
5.072 1.80008365313845
5.172 1.80008365313845
5.272 1.80008365313845
5.372 1.80008365313845
5.472 1.80008365313845
5.572 1.80008365313845
5.672 1.80008365313845
5.772 1.80008365313845
5.872 1.80008365313845
5.972 1.80008365313845
6.069 1.80008365313845
6.169 1.80008365313845
6.268 1.80008365313845
6.368 1.80008365313845
6.468 1.80008365313845
6.568 1.80008365313845
6.668 1.80008365313845
6.768 1.80008365313845
6.868 1.80008365313845
6.967 1.80008365313845
7.067 1.80008365313845
7.167 1.80008365313845
7.267 1.80008365313845
7.367 1.80008365313845
7.467 1.80008365313845
7.567 1.80008365313845
7.667 1.80008365313845
7.767 1.80008365313845
7.867 1.80008365313845
7.967 1.80008365313845
8.049 1.80008365313845
8.149 1.80008365313845
8.249 1.80008365313845
8.349 1.80008365313845
8.449 1.80008365313845
8.549 1.80008365313845
8.649 1.80008365313845
8.749 1.80008365313845
8.849 1.80008365313845
8.949 1.80008365313845
9.049 1.80008365313845
9.149 1.80008365313845
9.249 1.80008365313845
9.349 1.80008365313845
9.449 1.80008365313845
9.549 1.80008365313845
9.649 1.80008365313845
9.749 1.80008365313845
9.849 1.80008365313845
9.949 1.80008365313845
10.049 1.80008365313845
10.149 1.80008365313845
10.249 1.80008365313845
10.349 1.80008365313845
10.449 1.80008365313845
10.549 1.80008365313845
10.649 1.80008365313845
10.749 1.80008365313845
10.849 1.80008365313845
10.949 1.80008365313845
11.049 1.80008365313845
11.149 1.80008365313845
11.249 1.80008365313845
11.349 1.80008365313845
11.449 1.80008365313845
11.549 1.80008365313845
11.649 1.80008365313845
11.749 1.80008365313845
11.849 1.80008365313845
11.949 1.80008365313845
12.049 1.80008365313845
12.149 1.80008365313845
12.249 1.80008365313845
12.349 1.80008365313845
12.449 1.80008365313845
12.549 1.80008365313845
12.649 1.80008365313845
12.749 1.80008365313845
12.849 1.80008365313845
12.949 1.80008365313845
13.049 1.80008365313845
13.149 1.80008365313845
13.249 1.80008365313845
13.349 1.80008365313845
13.449 1.80008365313845
13.549 1.80008365313845
13.649 1.80008365313845
13.749 1.80008365313845
13.849 1.80008365313845
13.949 1.80008365313845
14.049 1.80008365313845
14.149 1.80008365313845
14.249 1.80008365313845
14.349 1.80008365313845
14.449 1.80008365313845
14.549 1.80008365313845
14.649 1.80008365313845
14.749 1.80008365313845
14.849 1.80008365313845
14.949 1.80008365313845
15.048 1.80008365313845
15.148 1.80008365313845
15.248 1.80008365313845
15.348 1.80008365313845
15.448 1.80008365313845
15.548 1.80008365313845
15.648 1.80008365313845
15.748 1.80008365313845
15.848 1.80008365313845
15.948 1.80008365313845
16.048 1.80008365313845
16.148 1.80008365313845
16.247 1.80008365313845
16.347 1.80008365313845
16.447 1.80008365313845
16.547 1.80008365313845
16.647 1.80008365313845
16.747 1.80008365313845
16.847 1.80008365313845
16.947 1.80008365313845
17.047 1.80008365313845
17.147 1.80008365313845
17.247 1.80008365313845
17.347 1.80008365313845
17.447 1.80008365313845
17.547 1.80008365313845
17.647 1.80008365313845
17.747 1.80008365313845
17.847 1.80008365313845
17.947 1.80008365313845
18.029 1.80008365313845
18.129 1.80008365313845
18.229 1.80008365313845
18.329 1.80008365313845
18.429 1.80008365313845
18.529 1.80008365313845
18.629 1.80008365313845
18.729 1.80008365313845
18.829 1.80008365313845
18.929 1.80008365313845
19.029 1.80008365313845
19.129 1.80008365313845
19.229 1.80008365313845
19.329 1.80008365313845
19.429 1.80008365313845
19.529 1.80008365313845
19.629 1.80008365313845
19.729 1.80008365313845
19.829 1.80008365313845


==> images/data/Oblate_F_tot-013.dat <==
0.001 2.24020962435917
0.002 2.13287396435917
0.003 2.06460751435917
0.004 2.01435493435917
0.005 1.97449952435917
0.006 1.94136123435917
0.007 1.91298691435917
0.008 1.88845674435917
0.009 1.86754046435917
0.01 1.85015942435917
0.011 1.83584820435917
0.012 1.82394413435917
0.013 1.81390270435917
0.014 1.80532436435917
0.015 1.79791404435917
0.016 1.79145022435917
0.017 1.78576316435917
0.018 1.78072117435917
0.019 1.77622047435917
0.02 1.77217852435917
0.021 1.76852866435917
0.022 1.76521672435917
0.023 1.76219815435917
0.024 1.75943598435917
0.025 1.75689941435917
0.026 1.75456232435917
0.027 1.75240273435917
0.028 1.75040155435917
0.029 1.74854276435917
0.03 1.74681226435917
0.031 1.74519771435917
0.032 1.74368865435917
0.033 1.74227558435917
0.034 1.74095014435917
0.035 1.73970520435917
0.036 1.73853408435917
0.037 1.73743109435917
0.038 1.73639090435917
0.039 1.73540879435917
0.04 1.73448066435917
0.041 1.73360262435917
0.042 1.73277120435917
0.043 1.73198312435917
0.044 1.73123567435917
0.045 1.73052609435917
0.046 1.72985208435917
0.047 1.72921137435917
0.048 1.72860184435917
0.049 1.72802180435917
0.05 1.72746933435917
0.051 1.72694279435917
0.052 1.72644087435917
0.053 1.72596217435917
0.054 1.72550525435917
0.055 1.72506908435917
0.056 1.72465248435917
0.057 1.72425434435917
0.058 1.72387374435917
0.059 1.72350978435917
0.06 1.72316164435917
0.061 1.72282853435917
0.062 1.72250960435917
0.063 1.72220427435917
0.064 1.72191177435917
0.065 1.72163148435917
0.066 1.72136290435917
0.067 1.72110536435917
0.068 1.72085844435917
0.069 1.72062162435917
0.07 1.72039441435917
0.071 1.72017646435917
0.072 1.71996721435917
0.073 1.71976626435917
0.074 1.71957339435917
0.075 1.71938813435917
0.076 1.71921019435917
0.077 1.71903913435917
0.078 1.71887490435917
0.079 1.71871689435917
0.08 1.71856507435917
0.081 1.71841915435917
0.082 1.71827873435917
0.083 1.71814374435917
0.084 1.71801391435917
0.085 1.71788898435917
0.086 1.71776880435917
0.087 1.71765303435917
0.088 1.71754173435917
0.089 1.71743449435917
0.09 1.71733128435917
0.091 1.71723190435917
0.092 1.71713624435917
0.093 1.71704411435917
0.094 1.71695531435917
0.095 1.71686976435917
0.096 1.71678729435917
0.097 1.71670791435917
0.098 1.71663137435917
0.099 1.71655759435917
0.1 1.71648653435917
0.105 1.71616743435917
0.11 1.71590090435917
0.115 1.71567783435917
0.12 1.71549070435917
0.125 1.71533318435917
0.13 1.71520029435917
0.135 1.71508788435917
0.14 1.71499264435917
0.145 1.71491158435917
0.15 1.71484250435917
0.155 1.71478335435917
0.16 1.71473257435917
0.165 1.71468883435917
0.17 1.71465096435917
0.175 1.71461813435917
0.18 1.71458935435917
0.185 1.71456409435917
0.19 1.71454192435917
0.195 1.71452219435917
0.2 1.71450457435917
0.205 1.71448868435917
0.21 1.71447436435917
0.215 1.71446139435917
0.22 1.71444946435917
0.225 1.71443848435917
0.23 1.71442834435917
0.235 1.71441881435917
0.24 1.71440992435917
0.245 1.71440148435917
0.25 1.71439351435917
0.255 1.71438592435917
0.26 1.71437868435917
0.265 1.71437165435917
0.27 1.71436488435917
0.275 1.71435834435917
0.28 1.71435200435917
0.285 1.71434574435917
0.29 1.71433972435917
0.295 1.71433384435917
0.3 1.71432802435917
0.305 1.71432234435917
0.31 1.71431671435917
0.315 1.71431126435917
0.32 1.71430576435917
0.325 1.71430051435917
0.33 1.71429522435917
0.335 1.71428993435917
0.34 1.71428480435917
0.345 1.71427970435917
0.35 1.71427465435917
0.355 1.71426965435917
0.36 1.71426472435917
0.365 1.71425982435917
0.37 1.71425498435917
0.375 1.71425019435917
0.38 1.71424550435917
0.385 1.71424072435917
0.39 1.71423613435917
0.395 1.71423143435917
0.4 1.71422684435917
0.405 1.71422228435917
0.41 1.71421775435917
0.415 1.71421331435917
0.42 1.71420887435917
0.425 1.71420449435917
0.43 1.71420010435917
0.435 1.71419576435917
0.44 1.71419141435917
0.445 1.71418712435917
0.45 1.71418294435917
0.455 1.71417874435917
0.46 1.71417457435917
0.465 1.71417042435917
0.47 1.71416625435917
0.475 1.71416224435917
0.48 1.71415815435917
0.485 1.71415417435917
0.49 1.71415018435917
0.495 1.71414615435917
0.5 1.71414226435917
0.505 1.71413841435917
0.51 1.71413447435917
0.515 1.71413064435917
0.52 1.71412678435917
0.525 1.71412301435917
0.53 1.71411930435917
0.535 1.71411553435917
0.54 1.71411182435917
0.545 1.71410813435917
0.55 1.71410448435917
0.555 1.71410093435917
0.56 1.71409730435917
0.565 1.71409368435917
0.57 1.71409015435917
0.575 1.71408661435917
0.58 1.71408316435917
0.585 1.71407970435917
0.59 1.71407621435917
0.595 1.71407279435917
0.6 1.71406934435917
0.605 1.71406596435917
0.61 1.71406264435917
0.615 1.71405927435917
0.62 1.71405597435917
0.625 1.71405271435917
0.63 1.71404941435917
0.635 1.71404616435917
0.64 1.71404295435917
0.645 1.71403968435917
0.65 1.71403656435917
0.655 1.71403338435917
0.66 1.71403024435917
0.665 1.71402713435917
0.67 1.71402406435917
0.675 1.71402092435917
0.68 1.71401792435917
0.685 1.71401485435917
0.69 1.71401181435917
0.695 1.71400879435917
0.7 1.71400581435917
0.705 1.71400286435917
0.71 1.71399993435917
0.715 1.71399703435917
0.72 1.71399405435917
0.725 1.71399120435917
0.73 1.71398827435917
0.735 1.71398547435917
0.74 1.71398259435917
0.745 1.71397983435917
0.75 1.71397699435917
0.755 1.71397427435917
0.76 1.71397148435917
0.765 1.71396870435917
0.77 1.71396594435917
0.775 1.71396331435917
0.78 1.71396059435917
0.785 1.71395789435917
0.79 1.71395521435917
0.795 1.71395255435917
0.8 1.71394990435917
0.805 1.71394727435917
0.81 1.71394466435917
0.815 1.71394207435917
0.82 1.71393949435917
0.825 1.71393703435917
0.83 1.71393448435917
0.835 1.71393195435917
0.84 1.71392943435917
0.845 1.71392693435917
0.85 1.71392445435917
0.855 1.71392198435917
0.86 1.71391942435917
0.865 1.71391698435917
0.87 1.71391455435917
0.875 1.71391214435917
0.88 1.71390974435917
0.885 1.71390736435917
0.89 1.71390499435917
0.895 1.71390263435917
0.9 1.71390028435917
0.905 1.71389795435917
0.91 1.71389563435917
0.915 1.71389332435917
0.92 1.71389103435917
0.925 1.71388875435917
0.93 1.71388648435917
0.935 1.71388422435917
0.94 1.71388198435917
0.945 1.71387974435917
0.95 1.71387752435917
0.955 1.71387531435917
0.96 1.71387312435917
0.965 1.71387093435917
0.97 1.71386875435917
0.975 1.71386659435917
0.98 1.71386444435917
0.985 1.71386230435917
0.99 1.71386017435917
0.995 1.71385805435917
1 1.71385594435917
1.01 1.71385165435917
1.02 1.71384751435917
1.03 1.71384340435917
1.04 1.71383934435917
1.05 1.71383532435917
1.06 1.71383133435917
1.07 1.71382748435917
1.08 1.71382358435917
1.09 1.71381970435917
1.1 1.71381587435917
1.11 1.71381207435917
1.12 1.71380830435917
1.13 1.71380457435917
1.14 1.71380087435917
1.15 1.71379721435917
1.16 1.71379358435917
1.17 1.71378998435917
1.18 1.71378651435917
1.19 1.71378298435917
1.2 1.71377947435917
1.21 1.71377600435917
1.22 1.71377255435917
1.23 1.71376924435917
1.24 1.71376585435917
1.25 1.71376249435917
1.26 1.71375916435917
1.27 1.71375586435917
1.28 1.71375268435917
1.29 1.71374944435917
1.3 1.71374621435917
1.31 1.71374312435917
1.32 1.71373995435917
1.33 1.71373680435917
1.34 1.71373368435917
1.35 1.71373069435917
1.36 1.71372762435917
1.37 1.71372457435917
1.38 1.71372165435917
1.39 1.71371865435917
1.4 1.71371567435917
1.41 1.71371281435917
1.42 1.71370988435917
1.43 1.71370707435917
1.44 1.71370418435917
1.45 1.71370131435917
1.46 1.71369857435917
1.47 1.71369574435917
1.48 1.71369304435917
1.49 1.71369025435917
1.5 1.71368759435917
1.51 1.71368484435917
1.52 1.71368211435917
1.53 1.71367951435917
1.54 1.71367682435917
1.55 1.71367425435917
1.56 1.71367160435917
1.57 1.71366907435917
1.58 1.71366646435917
1.59 1.71366396435917
1.6 1.71366138435917
1.61 1.71365892435917
1.62 1.71365637435917
1.63 1.71365395435917
1.64 1.71365144435917
1.65 1.71364904435917
1.66 1.71364667435917
1.67 1.71364421435917
1.68 1.71364186435917
1.69 1.71363943435917
1.7 1.71363712435917
1.71 1.71363472435917
1.72 1.71363244435917
1.73 1.71363017435917
1.74 1.71362781435917
1.75 1.71362558435917
1.76 1.71362325435917
1.77 1.71362104435917
1.78 1.71361885435917
1.79 1.71361657435917
1.8 1.71361440435917
1.81 1.71361225435917
1.82 1.71361001435917
1.83 1.71360788435917
1.84 1.71360577435917
1.85 1.71360357435917
1.86 1.71360148435917
1.87 1.71359941435917
1.88 1.71359725435917
1.89 1.71359520435917
1.9 1.71359316435917
1.91 1.71359104435917
1.92 1.71358903435917
1.93 1.71358703435917
1.94 1.71358494435917
1.95 1.71358297435917
1.96 1.71358100435917
1.97 1.71357905435917
1.98 1.71357701435917
1.99 1.71357508435917
2 1.71357316435917
2.01 1.71357126435917
2.02 1.71356926435917
2.03 1.71356738435917
2.04 1.71356551435917
2.05 1.71356364435917
2.06 1.71356169435917
2.07 1.71355985435917
2.08 1.71355802435917
2.09 1.71355620435917
2.1 1.71355439435917
2.11 1.71355249435917
2.12 1.71355070435917
2.13 1.71354892435917
2.14 1.71354715435917
2.15 1.71354539435917
2.16 1.71354364435917
2.17 1.71354180435917
2.18 1.71354007435917
2.19 1.71353835435917
2.2 1.71353664435917
2.21 1.71353493435917
2.22 1.71353324435917
2.23 1.71353146435917
2.24 1.71352978435917
2.25 1.71352811435917
2.26 1.71352646435917
2.27 1.71352481435917
2.28 1.71352317435917
2.29 1.71352154435917
2.3 1.71351992435917
2.31 1.71351830435917
2.32 1.71351660435917
2.33 1.71351500435917
2.34 1.71351341435917
2.35 1.71351183435917
2.36 1.71351026435917
2.37 1.71350869435917
2.38 1.71350714435917
2.39 1.71350559435917
2.4 1.71350405435917
2.41 1.71350252435917
2.42 1.71350099435917
2.43 1.71349948435917
2.44 1.71349797435917
2.45 1.71349647435917
2.46 1.71349497435917
2.47 1.71349349435917
2.48 1.71349201435917
2.49 1.71349044435917
2.5 1.71348897435917
2.51 1.71348752435917
2.52 1.71348607435917
2.53 1.71348462435917
2.54 1.71348319435917
2.55 1.71348176435917
2.56 1.71348034435917
2.57 1.71347892435917
2.58 1.71347752435917
2.59 1.71347612435917
2.6 1.71347482435917
2.61 1.71347344435917
2.62 1.71347206435917
2.63 1.71347068435917
2.64 1.71346932435917
2.65 1.71346796435917
2.66 1.71346660435917
2.67 1.71346525435917
2.68 1.71346391435917
2.69 1.71346258435917
2.7 1.71346125435917
2.71 1.71345993435917
2.72 1.71345861435917
2.73 1.71345730435917
2.74 1.71345600435917
2.75 1.71345470435917
2.76 1.71345341435917
2.77 1.71345213435917
2.78 1.71345095435917
2.79 1.71344968435917
2.8 1.71344841435917
2.81 1.71344715435917
2.82 1.71344589435917
2.83 1.71344464435917
2.84 1.71344340435917
2.85 1.71344216435917
2.86 1.71344093435917
2.87 1.71343980435917
2.88 1.71343858435917
2.89 1.71343736435917
2.9 1.71343615435917
2.91 1.71343495435917
2.92 1.71343375435917
2.93 1.71343255435917
2.94 1.71343147435917
2.95 1.71343028435917
2.96 1.71342911435917
2.97 1.71342793435917
2.98 1.71342677435917
2.99 1.71342560435917
3 1.71342455435917
3 1.71342446435917
3.073 1.71341639435917
3.173 1.71340565435917
3.273 1.71339538435917
3.373 1.71338564435917
3.473 1.71337631435917
3.573 1.71336737435917
3.673 1.71335890435917
3.773 1.71335077435917
3.873 1.71334298435917
3.973 1.71333559435917
4.073 1.71332841435917
4.173 1.71332160435917
4.273 1.71331506435917
4.373 1.71330887435917
4.473 1.71330283435917
4.573 1.71329711435917
4.673 1.71329162435917
4.773 1.71328633435917
4.873 1.71328124435917
4.972 1.71327639435917
5.072 1.71327177435917
5.172 1.71326732435917
5.272 1.71326304435917
5.372 1.71325892435917
5.472 1.71325494435917
5.572 1.71325111435917
5.672 1.71324742435917
5.772 1.71324396435917
5.872 1.71324052435917
5.972 1.71323730435917
6.069 1.71323429435917
6.169 1.71323129435917
6.268 1.71322843435917
6.368 1.71322563435917
6.468 1.71322294435917
6.568 1.71322034435917
6.668 1.71321792435917
6.768 1.71321549435917
6.868 1.71321314435917
6.967 1.71321099435917
7.067 1.71320879435917
7.167 1.71320676435917
7.267 1.71320480435917
7.367 1.71320290435917
7.467 1.71320097435917
7.567 1.71319920435917
7.667 1.71319748435917
7.767 1.71319582435917
7.867 1.71319421435917
7.967 1.71319266435917
8.049 1.71319150435917
8.149 1.71319003435917
8.249 1.71318861435917
8.349 1.71318722435917
8.449 1.71318589435917
8.549 1.71318469435917
8.649 1.71318343435917
8.749 1.71318220435917
8.849 1.71318112435917
8.949 1.71317996435917
9.049 1.71317884435917
9.149 1.71317785435917
9.249 1.71317679435917
9.349 1.71317586435917
9.449 1.71317486435917
9.549 1.71317399435917
9.649 1.71317304435917
9.749 1.71317221435917
9.849 1.71317141435917
9.949 1.71317054435917
10.049 1.71316978435917
10.149 1.71316905435917
10.249 1.71316824435917
10.349 1.71316755435917
10.449 1.71316687435917
10.549 1.71316612435917
10.649 1.71316548435917
10.749 1.71316487435917
10.849 1.71316416435917
10.949 1.71316358435917
11.049 1.71316301435917
11.149 1.71316245435917
11.249 1.71316191435917
11.349 1.71316128435917
11.449 1.71316077435917
11.549 1.71316027435917
11.649 1.71315978435917
11.749 1.71315930435917
11.849 1.71315884435917
11.949 1.71315829435917
12.049 1.71315785435917
12.149 1.71315741435917
12.249 1.71315699435917
12.349 1.71315658435917
12.449 1.71315618435917
12.549 1.71315579435917
12.649 1.71315531435917
12.749 1.71315493435917
12.849 1.71315457435917
12.949 1.71315421435917
13.049 1.71315386435917
13.149 1.71315352435917
13.249 1.71315318435917
13.349 1.71315286435917
13.449 1.71315254435917
13.549 1.71315222435917
13.649 1.71315192435917
13.749 1.71315162435917
13.849 1.71315132435917
13.949 1.71315093435917
14.049 1.71315065435917
14.149 1.71315037435917
14.249 1.71315010435917
14.349 1.71314984435917
14.449 1.71314958435917
14.549 1.71314932435917
14.649 1.71314907435917
14.749 1.71314883435917
14.849 1.71314859435917
14.949 1.71314835435917
15.048 1.71314812435917
15.148 1.71314789435917
15.248 1.71314767435917
15.348 1.71314745435917
15.448 1.71314723435917
15.548 1.71314702435917
15.648 1.71314681435917
15.748 1.71314661435917
15.848 1.71314641435917
15.948 1.71314621435917
16.048 1.71314602435917
16.148 1.71314583435917
16.247 1.71314564435917
16.347 1.71314546435917
16.447 1.71314528435917
16.547 1.71314510435917
16.647 1.71314492435917
16.747 1.71314475435917
16.847 1.71314458435917
16.947 1.71314441435917
17.047 1.71314425435917
17.147 1.71314409435917
17.247 1.71314393435917
17.347 1.71314377435917
17.447 1.71314362435917
17.547 1.71314347435917
17.647 1.71314332435917
17.747 1.71314317435917
17.847 1.71314302435917
17.947 1.71314288435917
18.029 1.71314277435917
18.129 1.71314263435917
18.229 1.71314249435917
18.329 1.71314235435917
18.429 1.71314222435917
18.529 1.71314209435917
18.629 1.71314196435917
18.729 1.71314183435917
18.829 1.71314171435917
18.929 1.71314158435917
19.029 1.71314146435917
19.129 1.71314134435917
19.229 1.71314122435917
19.329 1.71314110435917
19.429 1.71314098435917
19.529 1.71314087435917
19.629 1.71314076435917
19.729 1.71314064435917
19.829 1.71314053435917


==> images/data/Oblate_F_tot-014.dat <==
0.001 5.01877814398972
0.002 4.77347538398972
0.003 4.61896569398972
0.004 4.51276816398972
0.005 4.43917337398972
0.006 4.38931305398972
0.007 4.35465532398972
0.008 4.32951169398972
0.009 4.31061218398971
0.01 4.29599965398972
0.011 4.28444270398971
0.012 4.27513181398972
0.013 4.26751460398972
0.014 4.26120220398971
0.015 4.25591342398972
0.016 4.25144024398972
0.017 4.24762572398972
0.018 4.24434937398972
0.019 4.24151731398972
0.02 4.23905538398972
0.021 4.23690430398972
0.022 4.23501621398972
0.023 4.23335205398972
0.024 4.23187971398972
0.025 4.23057256398972
0.026 4.22940837398972
0.027 4.22836845398972
0.028 4.22743701398972
0.029 4.22660061398972
0.03 4.22584778398972
0.031 4.22516867398972
0.032 4.22455479398972
0.033 4.22399878398972
0.034 4.22349427398971
0.035 4.22303568398972
0.036 4.22261814398972
0.037 4.22223737398972
0.038 4.22188962398972
0.039 4.22157157398972
0.04 4.22128029398972
0.041 4.22101316398972
0.042 4.22076787398971
0.043 4.22054237398972
0.044 4.22033482398972
0.045 4.22014356398972
0.046 4.21996714398972
0.047 4.21980422398972
0.048 4.21965362398972
0.049 4.21951426398972
0.05 4.21938519398972
0.051 4.21926553398972
0.052 4.21915450398972
0.053 4.21905137398972
0.054 4.21895551398972
0.055 4.21886633398972
0.056 4.21878329398972
0.057 4.21870590398972
0.058 4.21863374398972
0.059 4.21856638398972
0.06 4.21850346398972
0.061 4.21844466398972
0.062 4.21838965398972
0.063 4.21833816398972
0.064 4.21828993398972
0.065 4.21824472398972
0.066 4.21820231398972
0.067 4.21816251398972
0.068 4.21812513398972
0.069 4.21809000398972
0.07 4.21805697398972
0.071 4.21802590398972
0.072 4.21799664398972
0.073 4.21796908398971
0.074 4.21794310398972
0.075 4.21791861398972
0.076 4.21789550398972
0.077 4.21787368398972
0.078 4.21785308398972
0.079 4.21783360398972
0.08 4.21781520398972
0.081 4.21779778398972
0.082 4.21778131398972
0.083 4.21776571398972
0.084 4.21775093398972
0.085 4.21773693398972
0.086 4.21772366398972
0.087 4.21771108398972
0.088 4.21769914398972
0.089 4.21768781398972
0.09 4.21767705398972
0.091 4.21766683398972
0.092 4.21765712398972
0.093 4.21764789398972
0.094 4.21763912398972
0.095 4.21763078398972
0.096 4.21762284398972
0.097 4.21761528398972
0.098 4.21760809398972
0.099 4.21760124398972
0.1 4.21759472398972
0.105 4.21756642398972
0.11 4.21754406398972
0.115 4.21752631398972
0.12 4.21751215398972
0.125 4.21750081398972
0.13 4.21749171398972
0.135 4.21748438398972
0.14 4.21747846398972
0.145 4.21747368398972
0.15 4.21746981398972
0.155 4.21746667398972
0.16 4.21746412398972
0.165 4.21746205398972
0.17 4.21746037398972
0.175 4.21745901398972
0.18 4.21745790398972
0.185 4.21745699398972
0.19 4.21745626398972
0.195 4.21745566398972
0.2 4.21745518398972
0.205 4.21745478398972
0.21 4.21745446398972
0.215 4.21745420398972
0.22 4.21745398398972
0.225 4.21745381398972
0.23 4.21745367398972
0.235 4.21745356398972
0.24 4.21745346398972
0.245 4.21745339398972
0.25 4.21745333398972
0.255 4.21745328398972
0.26 4.21745324398972
0.265 4.21745321398972
0.27 4.21745318398971
0.275 4.21745316398972
0.28 4.21745314398972
0.285 4.21745313398972
0.29 4.21745312398972
0.295 4.21745311398972
0.3 4.21745311398972
0.305 4.21745310398972
0.31 4.21745310398972
0.315 4.21745310398972
0.32 4.21745310398972
0.325 4.21745310398972
0.33 4.21745310398972
0.335 4.21745310398972
0.34 4.21745310398972
0.345 4.21745310398972
0.35 4.21745310398972
0.355 4.21745310398972
0.36 4.21745310398972
0.365 4.21745310398972
0.37 4.21745310398972
0.375 4.21745310398972
0.38 4.21745311398972
0.385 4.21745311398972
0.39 4.21745311398972
0.395 4.21745311398972
0.4 4.21745311398972
0.405 4.21745311398972
0.41 4.21745312398972
0.415 4.21745312398972
0.42 4.21745312398972
0.425 4.21745312398972
0.43 4.21745312398972
0.435 4.21745312398972
0.44 4.21745313398972
0.445 4.21745313398972
0.45 4.21745313398972
0.455 4.21745313398972
0.46 4.21745313398972
0.465 4.21745313398972
0.47 4.21745314398972
0.475 4.21745314398972
0.48 4.21745314398972
0.485 4.21745314398972
0.49 4.21745314398972
0.495 4.21745314398972
0.5 4.21745315398972
0.505 4.21745315398972
0.51 4.21745315398972
0.515 4.21745315398972
0.52 4.21745315398972
0.525 4.21745315398972
0.53 4.21745315398972
0.535 4.21745316398972
0.54 4.21745316398972
0.545 4.21745316398972
0.55 4.21745316398972
0.555 4.21745316398972
0.56 4.21745316398972
0.565 4.21745316398972
0.57 4.21745317398972
0.575 4.21745317398972
0.58 4.21745317398972
0.585 4.21745317398972
0.59 4.21745317398972
0.595 4.21745317398972
0.6 4.21745317398972
0.605 4.21745317398972
0.61 4.21745318398971
0.615 4.21745318398971
0.62 4.21745318398971
0.625 4.21745318398971
0.63 4.21745318398971
0.635 4.21745318398971
0.64 4.21745318398971
0.645 4.21745318398971
0.65 4.21745319398972
0.655 4.21745319398972
0.66 4.21745319398972
0.665 4.21745319398972
0.67 4.21745319398972
0.675 4.21745319398972
0.68 4.21745319398972
0.685 4.21745319398972
0.69 4.21745319398972
0.695 4.21745320398972
0.7 4.21745320398972
0.705 4.21745320398972
0.71 4.21745320398972
0.715 4.21745320398972
0.72 4.21745320398972
0.725 4.21745320398972
0.73 4.21745320398972
0.735 4.21745320398972
0.74 4.21745321398972
0.745 4.21745321398972
0.75 4.21745321398972
0.755 4.21745321398972
0.76 4.21745321398972
0.765 4.21745321398972
0.77 4.21745321398972
0.775 4.21745321398972
0.78 4.21745321398972
0.785 4.21745321398972
0.79 4.21745321398972
0.795 4.21745322398972
0.8 4.21745322398972
0.805 4.21745322398972
0.81 4.21745322398972
0.815 4.21745322398972
0.82 4.21745322398972
0.825 4.21745322398972
0.83 4.21745322398972
0.835 4.21745322398972
0.84 4.21745322398972
0.845 4.21745322398972
0.85 4.21745323398972
0.855 4.21745323398972
0.86 4.21745323398972
0.865 4.21745323398972
0.87 4.21745323398972
0.875 4.21745323398972
0.88 4.21745323398972
0.885 4.21745323398972
0.89 4.21745323398972
0.895 4.21745323398972
0.9 4.21745323398972
0.905 4.21745323398972
0.91 4.21745323398972
0.915 4.21745324398972
0.92 4.21745324398972
0.925 4.21745324398972
0.93 4.21745324398972
0.935 4.21745324398972
0.94 4.21745324398972
0.945 4.21745324398972
0.95 4.21745324398972
0.955 4.21745324398972
0.96 4.21745324398972
0.965 4.21745324398972
0.97 4.21745324398972
0.975 4.21745324398972
0.98 4.21745324398972
0.985 4.21745324398972
0.99 4.21745325398972
0.995 4.21745325398972
1 4.21745325398972
1.01 4.21745325398972
1.02 4.21745325398972
1.03 4.21745325398972
1.04 4.21745325398972
1.05 4.21745325398972
1.06 4.21745325398972
1.07 4.21745326398972
1.08 4.21745326398972
1.09 4.21745326398972
1.1 4.21745326398972
1.11 4.21745326398972
1.12 4.21745326398972
1.13 4.21745326398972
1.14 4.21745326398972
1.15 4.21745326398972
1.16 4.21745326398972
1.17 4.21745327398972
1.18 4.21745327398972
1.19 4.21745327398972
1.2 4.21745327398972
1.21 4.21745327398972
1.22 4.21745327398972
1.23 4.21745327398972
1.24 4.21745327398972
1.25 4.21745327398972
1.26 4.21745327398972
1.27 4.21745327398972
1.28 4.21745327398972
1.29 4.21745328398972
1.3 4.21745328398972
1.31 4.21745328398972
1.32 4.21745328398972
1.33 4.21745328398972
1.34 4.21745328398972
1.35 4.21745328398972
1.36 4.21745328398972
1.37 4.21745328398972
1.38 4.21745328398972
1.39 4.21745328398972
1.4 4.21745328398972
1.41 4.21745328398972
1.42 4.21745328398972
1.43 4.21745329398972
1.44 4.21745329398972
1.45 4.21745329398972
1.46 4.21745329398972
1.47 4.21745329398972
1.48 4.21745329398972
1.49 4.21745329398972
1.5 4.21745329398972
1.51 4.21745329398972
1.52 4.21745329398972
1.53 4.21745329398972
1.54 4.21745329398972
1.55 4.21745329398972
1.56 4.21745329398972
1.57 4.21745329398972
1.58 4.21745329398972
1.59 4.21745329398972
1.6 4.21745329398972
1.61 4.21745329398972
1.62 4.21745330398972
1.63 4.21745330398972
1.64 4.21745330398972
1.65 4.21745330398972
1.66 4.21745330398972
1.67 4.21745330398972
1.68 4.21745330398972
1.69 4.21745330398972
1.7 4.21745330398972
1.71 4.21745330398972
1.72 4.21745330398972
1.73 4.21745330398972
1.74 4.21745330398972
1.75 4.21745330398972
1.76 4.21745330398972
1.77 4.21745330398972
1.78 4.21745330398972
1.79 4.21745330398972
1.8 4.21745330398972
1.81 4.21745330398972
1.82 4.21745330398972
1.83 4.21745330398972
1.84 4.21745330398972
1.85 4.21745330398972
1.86 4.21745330398972
1.87 4.21745330398972
1.88 4.21745331398972
1.89 4.21745331398972
1.9 4.21745331398972
1.91 4.21745331398972
1.92 4.21745331398972
1.93 4.21745331398972
1.94 4.21745331398972
1.95 4.21745331398972
1.96 4.21745331398972
1.97 4.21745331398972
1.98 4.21745331398972
1.99 4.21745331398972
2 4.21745331398972
2.01 4.21745331398972
2.02 4.21745331398972
2.03 4.21745331398972
2.04 4.21745331398972
2.05 4.21745331398972
2.06 4.21745331398972
2.07 4.21745331398972
2.08 4.21745331398972
2.09 4.21745331398972
2.1 4.21745331398972
2.11 4.21745331398972
2.12 4.21745331398972
2.13 4.21745331398972
2.14 4.21745331398972
2.15 4.21745331398972
2.16 4.21745331398972
2.17 4.21745331398972
2.18 4.21745331398972
2.19 4.21745331398972
2.2 4.21745331398972
2.21 4.21745331398972
2.22 4.21745331398972
2.23 4.21745331398972
2.24 4.21745331398972
2.25 4.21745331398972
2.26 4.21745331398972
2.27 4.21745331398972
2.28 4.21745331398972
2.29 4.21745331398972
2.3 4.21745331398972
2.31 4.21745331398972
2.32 4.21745331398972
2.33 4.21745331398972
2.34 4.21745332398972
2.35 4.21745332398972
2.36 4.21745332398972
2.37 4.21745332398972
2.38 4.21745332398972
2.39 4.21745332398972
2.4 4.21745332398972
2.41 4.21745332398972
2.42 4.21745332398972
2.43 4.21745332398972
2.44 4.21745332398972
2.45 4.21745332398972
2.46 4.21745332398972
2.47 4.21745332398972
2.48 4.21745332398972
2.49 4.21745332398972
2.5 4.21745332398972
2.51 4.21745332398972
2.52 4.21745332398972
2.53 4.21745332398972
2.54 4.21745332398972
2.55 4.21745332398972
2.56 4.21745332398972
2.57 4.21745332398972
2.58 4.21745332398972
2.59 4.21745332398972
2.6 4.21745332398972
2.61 4.21745332398972
2.62 4.21745332398972
2.63 4.21745332398972
2.64 4.21745332398972
2.65 4.21745332398972
2.66 4.21745332398972
2.67 4.21745332398972
2.68 4.21745332398972
2.69 4.21745332398972
2.7 4.21745332398972
2.71 4.21745332398972
2.72 4.21745332398972
2.73 4.21745332398972
2.74 4.21745332398972
2.75 4.21745332398972
2.76 4.21745332398972
2.77 4.21745332398972
2.78 4.21745332398972
2.79 4.21745332398972
2.8 4.21745332398972
2.81 4.21745332398972
2.82 4.21745332398972
2.83 4.21745332398972
2.84 4.21745332398972
2.85 4.21745332398972
2.86 4.21745332398972
2.87 4.21745332398972
2.88 4.21745332398972
2.89 4.21745332398972
2.9 4.21745332398972
2.91 4.21745332398972
2.92 4.21745332398972
2.93 4.21745332398972
2.94 4.21745332398972
2.95 4.21745332398972
2.96 4.21745332398972
2.97 4.21745332398972
2.98 4.21745332398972
2.99 4.21745332398972
3 4.21745332398972
3 4.21745332398972
3.073 4.21745332398972
3.173 4.21745332398972
3.273 4.21745332398972
3.373 4.21745332398972
3.473 4.21745332398972
3.573 4.21745332398972
3.673 4.21745332398972
3.773 4.21745332398972
3.873 4.21745332398972
3.973 4.21745332398972
4.073 4.21745332398972
4.173 4.21745332398972
4.273 4.21745332398972
4.373 4.21745332398972
4.473 4.21745332398972
4.573 4.21745333398972
4.673 4.21745333398972
4.773 4.21745333398972
4.873 4.21745333398972
4.972 4.21745333398972
5.072 4.21745333398972
5.172 4.21745333398972
5.272 4.21745333398972
5.372 4.21745333398972
5.472 4.21745333398972
5.572 4.21745333398972
5.672 4.21745333398972
5.772 4.21745333398972
5.872 4.21745333398972
5.972 4.21745333398972
6.069 4.21745333398972
6.169 4.21745333398972
6.268 4.21745333398972
6.368 4.21745333398972
6.468 4.21745333398972
6.568 4.21745333398972
6.668 4.21745332398972
6.768 4.21745332398972
6.868 4.21745332398972
6.967 4.21745332398972
7.067 4.21745332398972
7.167 4.21745332398972
7.267 4.21745332398972
7.367 4.21745332398972
7.467 4.21745332398972
7.567 4.21745332398972
7.667 4.21745332398972
7.767 4.21745332398972
7.867 4.21745332398972
7.967 4.21745332398972
8.049 4.21745332398972
8.149 4.21745332398972
8.249 4.21745332398972
8.349 4.21745332398972
8.449 4.21745332398972
8.549 4.21745332398972
8.649 4.21745332398972
8.749 4.21745332398972
8.849 4.21745332398972
8.949 4.21745332398972
9.049 4.21745332398972
9.149 4.21745332398972
9.249 4.21745332398972
9.349 4.21745332398972
9.449 4.21745332398972
9.549 4.21745332398972
9.649 4.21745332398972
9.749 4.21745332398972
9.849 4.21745332398972
9.949 4.21745332398972
10.049 4.21745332398972
10.149 4.21745332398972
10.249 4.21745332398972
10.349 4.21745332398972
10.449 4.21745332398972
10.549 4.21745332398972
10.649 4.21745332398972
10.749 4.21745332398972
10.849 4.21745332398972
10.949 4.21745332398972
11.049 4.21745332398972
11.149 4.21745332398972
11.249 4.21745332398972
11.349 4.21745332398972
11.449 4.21745332398972
11.549 4.21745332398972
11.649 4.21745332398972
11.749 4.21745332398972
11.849 4.21745332398972
11.949 4.21745332398972
12.049 4.21745332398972
12.149 4.21745332398972
12.249 4.21745332398972
12.349 4.21745332398972
12.449 4.21745332398972
12.549 4.21745332398972
12.649 4.21745332398972
12.749 4.21745332398972
12.849 4.21745332398972
12.949 4.21745332398972
13.049 4.21745332398972
13.149 4.21745332398972
13.249 4.21745332398972
13.349 4.21745332398972
13.449 4.21745332398972
13.549 4.21745332398972
13.649 4.21745332398972
13.749 4.21745332398972
13.849 4.21745332398972
13.949 4.21745332398972
14.049 4.21745332398972
14.149 4.21745332398972
14.249 4.21745332398972
14.349 4.21745332398972
14.449 4.21745332398972
14.549 4.21745332398972
14.649 4.21745332398972
14.749 4.21745332398972
14.849 4.21745332398972
14.949 4.21745332398972
15.048 4.21745332398972
15.148 4.21745332398972
15.248 4.21745332398972
15.348 4.21745332398972
15.448 4.21745332398972
15.548 4.21745332398972
15.648 4.21745332398972
15.748 4.21745332398972
15.848 4.21745332398972
15.948 4.21745332398972
16.048 4.21745332398972
16.148 4.21745332398972
16.247 4.21745332398972
16.347 4.21745332398972
16.447 4.21745332398972
16.547 4.21745332398972
16.647 4.21745332398972
16.747 4.21745332398972
16.847 4.21745332398972
16.947 4.21745332398972
17.047 4.21745332398972
17.147 4.21745332398972
17.247 4.21745332398972
17.347 4.21745332398972
17.447 4.21745332398972
17.547 4.21745332398972
17.647 4.21745332398972
17.747 4.21745332398972
17.847 4.21745332398972
17.947 4.21745332398972
18.029 4.21745332398972
18.129 4.21745332398972
18.229 4.21745332398972
18.329 4.21745332398972
18.429 4.21745332398972
18.529 4.21745332398972
18.629 4.21745332398972
18.729 4.21745332398972
18.829 4.21745332398972
18.929 4.21745332398972
19.029 4.21745332398972
19.129 4.21745332398972
19.229 4.21745332398972
19.329 4.21745332398972
19.429 4.21745332398972
19.529 4.21745332398972
19.629 4.21745332398972
19.729 4.21745332398972
19.829 4.21745332398972


==> images/data/Oblate_F_tot-015.dat <==
0.001 4.96826573435917
0.002 4.67905279435917
0.003 4.50240423435917
0.004 4.37807739435917
0.005 4.29158968435917
0.006 4.23282969435917
0.007 4.19040523435917
0.008 4.15791673435917
0.009 4.13191975435917
0.01 4.11040555435917
0.011 4.09212795435917
0.012 4.07627466435917
0.013 4.06229388435917
0.014 4.04979772435917
0.015 4.03850486435917
0.016 4.02820607435917
0.017 4.01874219435917
0.018 4.00998972435917
0.019 4.00185119435917
0.02 3.99424837435917
0.021 3.98711764435917
0.022 3.98040655435917
0.023 3.97407129435917
0.024 3.96807505435917
0.025 3.96238653435917
0.026 3.95697882435917
0.027 3.95182871435917
0.028 3.94691598435917
0.029 3.94222269435917
0.03 3.93773333435917
0.031 3.93343375435917
0.032 3.92931168435917
0.033 3.92535575435917
0.034 3.92155600435917
0.035 3.91790326435917
0.036 3.91438920435917
0.037 3.91100621435917
0.038 3.90774730435917
0.039 3.90460619435917
0.04 3.90157686435917
0.041 3.89865390435917
0.042 3.89583219435917
0.043 3.89310711435917
0.044 3.89047420435917
0.045 3.88792941435917
0.046 3.88546891435917
0.047 3.88308904435917
0.048 3.88078642435917
0.049 3.87855800435917
0.05 3.87640059435917
0.051 3.87431141435917
0.052 3.87228789435917
0.053 3.87032738435917
0.054 3.86842751435917
0.055 3.86658599435917
0.056 3.86480075435917
0.057 3.86306954435917
0.058 3.86139053435917
0.059 3.85976172435917
0.06 3.85818148435917
0.061 3.85664806435917
0.062 3.85515982435917
0.063 3.85371510435917
0.064 3.85231257435917
0.065 3.85095066435917
0.066 3.84962813435917
0.067 3.84834358435917
0.068 3.84709585435917
0.069 3.84588360435917
0.07 3.84470575435917
0.071 3.84356114435917
0.072 3.84244872435917
0.073 3.84136739435917
0.074 3.84031639435917
0.075 3.83929445435917
0.076 3.83830094435917
0.077 3.83733468435917
0.078 3.83639507435917
0.079 3.83548126435917
0.08 3.83459231435917
0.081 3.83372751435917
0.082 3.83288616435917
0.083 3.83206758435917
0.084 3.83127101435917
0.085 3.83049581435917
0.086 3.82974136435917
0.087 3.82900704435917
0.088 3.82829217435917
0.089 3.82759627435917
0.09 3.82691876435917
0.091 3.82625902435917
0.092 3.82561659435917
0.093 3.82499106435917
0.094 3.82438173435917
0.095 3.82378829435917
0.096 3.82321027435917
0.097 3.82264720435917
0.098 3.82209861435917
0.099 3.82156406435917
0.1 3.82104322435917
0.105 3.81863131435917
0.11 3.81650824435917
0.115 3.81463586435917
0.12 3.81298162435917
0.125 3.81151769435917
0.13 3.81021989435917
0.135 3.80906746435917
0.14 3.80804245435917
0.145 3.80712917435917
0.15 3.80631422435917
0.155 3.80558591435917
0.16 3.80493389435917
0.165 3.80434940435917
0.17 3.80382454435917
0.175 3.80335255435917
0.18 3.80292736435917
0.185 3.80254394435917
0.19 3.80219766435917
0.195 3.80188427435917
0.2 3.80160043435917
0.205 3.80134292435917
0.21 3.80110905435917
0.215 3.80089613435917
0.22 3.80070225435917
0.225 3.80052536435917
0.23 3.80036380435917
0.235 3.80021590435917
0.24 3.80008052435917
0.245 3.79995627435917
0.25 3.79984212435917
0.255 3.79973719435917
0.26 3.79964050435917
0.265 3.79955126435917
0.27 3.79946894435917
0.275 3.79939284435917
0.28 3.79932226435917
0.285 3.79925691435917
0.29 3.79919614435917
0.295 3.79913966435917
0.3 3.79908713435917
0.305 3.79903811435917
0.31 3.79899236435917
0.315 3.79894954435917
0.32 3.79890949435917
0.325 3.79887202435917
0.33 3.79883667435917
0.335 3.79880356435917
0.34 3.79877232435917
0.345 3.79874293435917
0.35 3.79871517435917
0.355 3.79868885435917
0.36 3.79866397435917
0.365 3.79864033435917
0.37 3.79861794435917
0.375 3.79859669435917
0.38 3.79857634435917
0.385 3.79855704435917
0.39 3.79853850435917
0.395 3.79852083435917
0.4 3.79850385435917
0.405 3.79848760435917
0.41 3.79847203435917
0.415 3.79845697435917
0.42 3.79844260435917
0.425 3.79842863435917
0.43 3.79841522435917
0.435 3.79840220435917
0.44 3.79838960435917
0.445 3.79837742435917
0.45 3.79836557435917
0.455 3.79835411435917
0.46 3.79834293435917
0.465 3.79833204435917
0.47 3.79832140435917
0.475 3.79831107435917
0.48 3.79830105435917
0.485 3.79829117435917
0.49 3.79828147435917
0.495 3.79827212435917
0.5 3.79826281435917
0.505 3.79825374435917
0.51 3.79824484435917
0.515 3.79823615435917
0.52 3.79822754435917
0.525 3.79821917435917
0.53 3.79821084435917
0.535 3.79820266435917
0.54 3.79819463435917
0.545 3.79818670435917
0.55 3.79817890435917
0.555 3.79817118435917
0.56 3.79816362435917
0.565 3.79815609435917
0.57 3.79814868435917
0.575 3.79814137435917
0.58 3.79813418435917
0.585 3.79812702435917
0.59 3.79811990435917
0.595 3.79811286435917
0.6 3.79810594435917
0.605 3.79809907435917
0.61 3.79809230435917
0.615 3.79808560435917
0.62 3.79807892435917
0.625 3.79807233435917
0.63 3.79806571435917
0.635 3.79805923435917
0.64 3.79805278435917
0.645 3.79804635435917
0.65 3.79804004435917
0.655 3.79803373435917
0.66 3.79802753435917
0.665 3.79802135435917
0.67 3.79801520435917
0.675 3.79800909435917
0.68 3.79800304435917
0.685 3.79799707435917
0.69 3.79799110435917
0.695 3.79798516435917
0.7 3.79797928435917
0.705 3.79797340435917
0.71 3.79796754435917
0.715 3.79796185435917
0.72 3.79795607435917
0.725 3.79795034435917
0.73 3.79794470435917
0.735 3.79793911435917
0.74 3.79793350435917
0.745 3.79792794435917
0.75 3.79792238435917
0.755 3.79791697435917
0.76 3.79791146435917
0.765 3.79790602435917
0.77 3.79790061435917
0.775 3.79789529435917
0.78 3.79788992435917
0.785 3.79788467435917
0.79 3.79787940435917
0.795 3.79787418435917
0.8 3.79786887435917
0.805 3.79786376435917
0.81 3.79785861435917
0.815 3.79785348435917
0.82 3.79784837435917
0.825 3.79784333435917
0.83 3.79783824435917
0.835 3.79783319435917
0.84 3.79782824435917
0.845 3.79782328435917
0.85 3.79781828435917
0.855 3.79781343435917
0.86 3.79780850435917
0.865 3.79780367435917
0.87 3.79779884435917
0.875 3.79779407435917
0.88 3.79778925435917
0.885 3.79778447435917
0.89 3.79777971435917
0.895 3.79777505435917
0.9 3.79777029435917
0.905 3.79776570435917
0.91 3.79776098435917
0.915 3.79775641435917
0.92 3.79775177435917
0.925 3.79774726435917
0.93 3.79774267435917
0.935 3.79773818435917
0.94 3.79773369435917
0.945 3.79772917435917
0.95 3.79772473435917
0.955 3.79772026435917
0.96 3.79771583435917
0.965 3.79771146435917
0.97 3.79770702435917
0.975 3.79770271435917
0.98 3.79769841435917
0.985 3.79769404435917
0.99 3.79768977435917
0.995 3.79768549435917
1 3.79768121435917
1.01 3.79767280435917
1.02 3.79766439435917
1.03 3.79765612435917
1.04 3.79764785435917
1.05 3.79763975435917
1.06 3.79763168435917
1.07 3.79762370435917
1.08 3.79761578435917
1.09 3.79760790435917
1.1 3.79760012435917
1.11 3.79759242435917
1.12 3.79758468435917
1.13 3.79757717435917
1.14 3.79756958435917
1.15 3.79756218435917
1.16 3.79755476435917
1.17 3.79754740435917
1.18 3.79754018435917
1.19 3.79753300435917
1.2 3.79752583435917
1.21 3.79751877435917
1.22 3.79751170435917
1.23 3.79750472435917
1.24 3.79749781435917
1.25 3.79749096435917
1.26 3.79748417435917
1.27 3.79747743435917
1.28 3.79747073435917
1.29 3.79746406435917
1.3 3.79745751435917
1.31 3.79745099435917
1.32 3.79744448435917
1.33 3.79743808435917
1.34 3.79743169435917
1.35 3.79742529435917
1.36 3.79741899435917
1.37 3.79741278435917
1.38 3.79740655435917
1.39 3.79740041435917
1.4 3.79739436435917
1.41 3.79738827435917
1.42 3.79738226435917
1.43 3.79737633435917
1.44 3.79737046435917
1.45 3.79736456435917
1.46 3.79735872435917
1.47 3.79735294435917
1.48 3.79734723435917
1.49 3.79734147435917
1.5 3.79733587435917
1.51 3.79733022435917
1.52 3.79732462435917
1.53 3.79731908435917
1.54 3.79731358435917
1.55 3.79730814435917
1.56 3.79730274435917
1.57 3.79729729435917
1.58 3.79729198435917
1.59 3.79728671435917
1.6 3.79728139435917
1.61 3.79727611435917
1.62 3.79727097435917
1.63 3.79726577435917
1.64 3.79726071435917
1.65 3.79725559435917
1.66 3.79725050435917
1.67 3.79724545435917
1.68 3.79724044435917
1.69 3.79723556435917
1.7 3.79723061435917
1.71 3.79722570435917
1.72 3.79722083435917
1.73 3.79721598435917
1.74 3.79721117435917
1.75 3.79720649435917
1.76 3.79720174435917
1.77 3.79719702435917
1.78 3.79719233435917
1.79 3.79718767435917
1.8 3.79718304435917
1.81 3.79717854435917
1.82 3.79717396435917
1.83 3.79716942435917
1.84 3.79716490435917
1.85 3.79716041435917
1.86 3.79715604435917
1.87 3.79715160435917
1.88 3.79714719435917
1.89 3.79714290435917
1.9 3.79713854435917
1.91 3.79713421435917
1.92 3.79713000435917
1.93 3.79712571435917
1.94 3.79712145435917
1.95 3.79711731435917
1.96 3.79711309435917
1.97 3.79710900435917
1.98 3.79710483435917
1.99 3.79710078435917
2 3.79709665435917
2.01 3.79709265435917
2.02 3.79708857435917
2.03 3.79708461435917
2.04 3.79708067435917
2.05 3.79707666435917
2.06 3.79707276435917
2.07 3.79706889435917
2.08 3.79706493435917
2.09 3.79706110435917
2.1 3.79705728435917
2.11 3.79705349435917
2.12 3.79704972435917
2.13 3.79704586435917
2.14 3.79704212435917
2.15 3.79703841435917
2.16 3.79703471435917
2.17 3.79703103435917
2.18 3.79702737435917
2.19 3.79702373435917
2.2 3.79702010435917
2.21 3.79701649435917
2.22 3.79701300435917
2.23 3.79700943435917
2.24 3.79700588435917
2.25 3.79700234435917
2.26 3.79699882435917
2.27 3.79699542435917
2.28 3.79699193435917
2.29 3.79698846435917
2.3 3.79698511435917
2.31 3.79698167435917
2.32 3.79697825435917
2.33 3.79697495435917
2.34 3.79697156435917
2.35 3.79696828435917
2.36 3.79696493435917
2.37 3.79696168435917
2.38 3.79695836435917
2.39 3.79695514435917
2.4 3.79695195435917
2.41 3.79694866435917
2.42 3.79694550435917
2.43 3.79694234435917
2.44 3.79693920435917
2.45 3.79693598435917
2.46 3.79693287435917
2.47 3.79692977435917
2.48 3.79692669435917
2.49 3.79692362435917
2.5 3.79692057435917
2.51 3.79691752435917
2.52 3.79691450435917
2.53 3.79691148435917
2.54 3.79690848435917
2.55 3.79690549435917
2.56 3.79690252435917
2.57 3.79689956435917
2.58 3.79689661435917
2.59 3.79689377435917
2.6 3.79689084435917
2.61 3.79688793435917
2.62 3.79688503435917
2.63 3.79688225435917
2.64 3.79687937435917
2.65 3.79687651435917
2.66 3.79687376435917
2.67 3.79687092435917
2.68 3.79686819435917
2.69 3.79686537435917
2.7 3.79686267435917
2.71 3.79685988435917
2.72 3.79685720435917
2.73 3.79685443435917
2.74 3.79685177435917
2.75 3.79684912435917
2.76 3.79684638435917
2.77 3.79684376435917
2.78 3.79684114435917
2.79 3.79683854435917
2.8 3.79683585435917
2.81 3.79683326435917
2.82 3.79683069435917
2.83 3.79682813435917
2.84 3.79682558435917
2.85 3.79682304435917
2.86 3.79682050435917
2.87 3.79681798435917
2.88 3.79681547435917
2.89 3.79681297435917
2.9 3.79681048435917
2.91 3.79680800435917
2.92 3.79680553435917
2.93 3.79680307435917
2.94 3.79680071435917
2.95 3.79679827435917
2.96 3.79679584435917
2.97 3.79679342435917
2.98 3.79679110435917
2.99 3.79678870435917
3 3.79678630435917
3 3.79678630435917
3.073 3.79676945435917
3.173 3.79674727435917
3.273 3.79672621435917
3.373 3.79670612435917
3.473 3.79668693435917
3.573 3.79666870435917
3.673 3.79665128435917
3.773 3.79663465435917
3.873 3.79661885435917
3.973 3.79660367435917
4.073 3.79658917435917
4.173 3.79657533435917
4.273 3.79656211435917
4.373 3.79654950435917
4.473 3.79653737435917
4.573 3.79652581435917
4.673 3.79651479435917
4.773 3.79650419435917
4.873 3.79649401435917
4.972 3.79648438435917
5.072 3.79647507435917
5.172 3.79646621435917
5.272 3.79645761435917
5.372 3.79644945435917
5.472 3.79644152435917
5.572 3.79643401435917
5.672 3.79642680435917
5.772 3.79641979435917
5.872 3.79641317435917
5.972 3.79640673435917
6.069 3.79640079435917
6.169 3.79639487435917
6.268 3.79638926435917
6.368 3.79638375435917
6.468 3.79637858435917
6.568 3.79637345435917
6.668 3.79636865435917
6.768 3.79636398435917
6.868 3.79635942435917
6.967 3.79635511435917
7.067 3.79635098435917
7.167 3.79634695435917
7.267 3.79634313435917
7.367 3.79633940435917
7.467 3.79633576435917
7.567 3.79633231435917
7.667 3.79632894435917
7.767 3.79632576435917
7.867 3.79632266435917
7.967 3.79631963435917
8.049 3.79631728435917
8.149 3.79631447435917
8.249 3.79631173435917
8.349 3.79630906435917
8.449 3.79630655435917
8.549 3.79630410435917
8.649 3.79630171435917
8.749 3.79629947435917
8.849 3.79629719435917
8.949 3.79629506435917
9.049 3.79629297435917
9.149 3.79629103435917
9.249 3.79628904435917
9.349 3.79628719435917
9.449 3.79628528435917
9.549 3.79628352435917
9.649 3.79628179435917
9.749 3.79628020435917
9.849 3.79627855435917
9.949 3.79627703435917
10.049 3.79627544435917
10.149 3.79627399435917
10.249 3.79627257435917
10.349 3.79627118435917
10.449 3.79626982435917
10.549 3.79626848435917
10.649 3.79626718435917
10.749 3.79626600435917
10.849 3.79626474435917
10.949 3.79626361435917
11.049 3.79626241435917
11.149 3.79626133435917
11.249 3.79626027435917
11.349 3.79625923435917
11.449 3.79625811435917
11.549 3.79625711435917
11.649 3.79625613435917
11.749 3.79625518435917
11.849 3.79625433435917
11.949 3.79625341435917
12.049 3.79625251435917
12.149 3.79625162435917
12.249 3.79625084435917
12.349 3.79624999435917
12.449 3.79624915435917
12.549 3.79624842435917
12.649 3.79624761435917
12.749 3.79624691435917
12.849 3.79624612435917
12.949 3.79624545435917
13.049 3.79624469435917
13.149 3.79624404435917
13.249 3.79624341435917
13.349 3.79624269435917
13.449 3.79624207435917
13.549 3.79624147435917
13.649 3.79624088435917
13.749 3.79624020435917
13.849 3.79623963435917
13.949 3.79623907435917
14.049 3.79623852435917
14.149 3.79623798435917
14.249 3.79623745435917
14.349 3.79623683435917
14.449 3.79623631435917
14.549 3.79623581435917
14.649 3.79623531435917
14.749 3.79623482435917
14.849 3.79623434435917
14.949 3.79623386435917
15.048 3.79623340435917
15.148 3.79623294435917
15.248 3.79623249435917
15.348 3.79623204435917
15.448 3.79623161435917
15.548 3.79623117435917
15.648 3.79623075435917
15.748 3.79623033435917
15.848 3.79622991435917
15.948 3.79622951435917
16.048 3.79622911435917
16.148 3.79622871435917
16.247 3.79622842435917
16.347 3.79622804435917
16.447 3.79622766435917
16.547 3.79622728435917
16.647 3.79622691435917
16.747 3.79622655435917
16.847 3.79622619435917
16.947 3.79622583435917
17.047 3.79622548435917
17.147 3.79622524435917
17.247 3.79622490435917
17.347 3.79622456435917
17.447 3.79622423435917
17.547 3.79622390435917
17.647 3.79622357435917
17.747 3.79622325435917
17.847 3.79622304435917
17.947 3.79622272435917
18.029 3.79622247435917
18.129 3.79622217435917
18.229 3.79622186435917
18.329 3.79622157435917
18.429 3.79622127435917
18.529 3.79622108435917
18.629 3.79622079435917
18.729 3.79622051435917
18.829 3.79622022435917
18.929 3.79621995435917
19.029 3.79621967435917
19.129 3.79621950435917
19.229 3.79621923435917
19.329 3.79621896435917
19.429 3.79621870435917
19.529 3.79621844435917
19.629 3.79621818435917
19.729 3.79621803435917
19.829 3.79621778435917


==> images/data/Oblate_F_tot-016.dat <==
0.001 0.551169499712817
0.002 0.545839624712816
0.003 0.541502029712817
0.004 0.537816824712817
0.005 0.534599406712816
0.006 0.531736706712817
0.007 0.529153787712817
0.008 0.526798112712816
0.009 0.524631230712817
0.01 0.522624018712817
0.011 0.520753773712816
0.012 0.519002369712817
0.013 0.517355034712816
0.014 0.515799529712817
0.015 0.514325574712817
0.016 0.512924441712816
0.017 0.511588660712816
0.018 0.510311803712817
0.019 0.509088314712816
0.02 0.507913385712817
0.021 0.506782856712817
0.022 0.505693132712816
0.023 0.504641123712817
0.024 0.503624185712816
0.025 0.502640079712817
0.026 0.501686927712816
0.027 0.500763181712816
0.028 0.499867585712817
0.029 0.498999146712816
0.03 0.498157101712817
0.031 0.497340877712816
0.032 0.496550062712817
0.033 0.495784360712817
0.034 0.495043558712817
0.035 0.494327482712816
0.036 0.493635964712816
0.037 0.492968811712817
0.038 0.492325780712816
0.039 0.491706564712816
0.04 0.491110782712816
0.041 0.490537978712817
0.042 0.489987626712816
0.043 0.489459139712817
0.044 0.488951879712817
0.045 0.488465168712816
0.046 0.487998299712817
0.047 0.487550550712816
0.048 0.487121188712816
0.049 0.486709482712817
0.05 0.486314706712816
0.051 0.485936149712817
0.052 0.485573113712817
0.053 0.485224922712817
0.054 0.484890922712816
0.055 0.484570479712817
0.056 0.484262987712816
0.057 0.483967862712817
0.058 0.483684548712816
0.059 0.483412509712817
0.06 0.483151236712816
0.061 0.482900242712816
0.062 0.482659065712816
0.063 0.482427261712816
0.064 0.482204412712816
0.065 0.481990115712817
0.066 0.481783989712817
0.067 0.481585674712816
0.068 0.481394822712817
0.069 0.481211106712816
0.07 0.481034215712816
0.071 0.480863850712817
0.072 0.480699730712816
0.073 0.480541585712817
0.074 0.480389161712816
0.075 0.480242213712817
0.076 0.480100510712816
0.077 0.479963832712816
0.078 0.479831968712816
0.079 0.479704720712817
0.08 0.479581896712816
0.081 0.479463316712817
0.082 0.479348805712817
0.083 0.479238201712816
0.084 0.479131345712817
0.085 0.479028089712816
0.086 0.478928288712817
0.087 0.478831808712817
0.088 0.478738517712817
0.089 0.478648292712817
0.09 0.478561014712817
0.091 0.478476571712816
0.092 0.478394853712816
0.093 0.478315757712817
0.094 0.478239185712816
0.095 0.478165042712817
0.096 0.478093238712816
0.097 0.478023687712817
0.098 0.477956304712816
0.099 0.477891013712817
0.1 0.477827735712816
0.105 0.477539127712816
0.11 0.477291178712816
0.115 0.477077358712817
0.12 0.476892328712816
0.125 0.476731701712817
0.13 0.476591843712816
0.135 0.476469736712817
0.14 0.476362857712816
0.145 0.476269085712817
0.15 0.476186632712817
0.155 0.476113983712816
0.16 0.476049851712817
0.165 0.475993134712816
0.17 0.475942893712816
0.175 0.475898316712817
0.18 0.475858706712817
0.185 0.475823462712816
0.19 0.475792059712816
0.195 0.475764043712816
0.2 0.475739021712817
0.205 0.475716646712817
0.21 0.475696617712817
0.215 0.475678668712817
0.22 0.475662569712817
0.225 0.475648115712817
0.23 0.475635125712817
0.235 0.475623441712816
0.24 0.475612923712816
0.245 0.475603446712817
0.25 0.475594901712817
0.255 0.475587190712817
0.26 0.475580227712816
0.265 0.475573933712816
0.27 0.475568241712816
0.275 0.475563089712816
0.28 0.475558423712817
0.285 0.475554193712817
0.29 0.475550358712816
0.295 0.475546876712816
0.3 0.475543714712817
0.305 0.475540841712817
0.31 0.475538228712816
0.315 0.475535850712816
0.32 0.475533684712817
0.325 0.475531711712817
0.33 0.475529911712817
0.335 0.475528270712816
0.34 0.475526771712817
0.345 0.475525401712817
0.35 0.475524149712816
0.355 0.475523003712816
0.36 0.475521955712816
0.365 0.475520994712817
0.37 0.475520113712816
0.375 0.475519305712817
0.38 0.475518564712816
0.385 0.475517882712817
0.39 0.475517256712816
0.395 0.475516680712817
0.4 0.475516150712817
0.405 0.475515662712816
0.41 0.475515212712816
0.415 0.475514796712817
0.42 0.475514413712817
0.425 0.475514059712816
0.43 0.475513732712816
0.435 0.475513429712816
0.44 0.475513149712816
0.445 0.475512889712817
0.45 0.475512649712817
0.455 0.475512426712816
0.46 0.475512219712817
0.465 0.475512026712817
0.47 0.475511848712816
0.475 0.475511681712817
0.48 0.475511527712817
0.485 0.475511383712817
0.49 0.475511248712817
0.495 0.475511123712817
0.5 0.475511006712816
0.505 0.475510897712816
0.51 0.475510795712816
0.515 0.475510700712817
0.52 0.475510611712817
0.525 0.475510528712817
0.53 0.475510450712816
0.535 0.475510377712817
0.54 0.475510308712817
0.545 0.475510244712817
0.55 0.475510184712817
0.555 0.475510127712816
0.56 0.475510074712817
0.565 0.475510024712817
0.57 0.475509977712816
0.575 0.475509933712816
0.58 0.475509891712816
0.585 0.475509852712817
0.59 0.475509815712817
0.595 0.475509780712816
0.6 0.475509747712817
0.605 0.475509716712816
0.61 0.475509687712817
0.615 0.475509660712817
0.62 0.475509634712816
0.625 0.475509609712816
0.63 0.475509586712816
0.635 0.475509564712816
0.64 0.475509544712816
0.645 0.475509524712816
0.65 0.475509506712816
0.655 0.475509488712817
0.66 0.475509472712817
0.665 0.475509456712816
0.67 0.475509441712816
0.675 0.475509427712817
0.68 0.475509414712816
0.685 0.475509401712817
0.69 0.475509389712817
0.695 0.475509378712816
0.7 0.475509367712817
0.705 0.475509357712816
0.71 0.475509347712816
0.715 0.475509338712817
0.72 0.475509330712816
0.725 0.475509322712817
0.73 0.475509314712816
0.735 0.475509306712816
0.74 0.475509299712817
0.745 0.475509293712816
0.75 0.475509286712816
0.755 0.475509280712817
0.76 0.475509275712817
0.765 0.475509269712816
0.77 0.475509264712816
0.775 0.475509259712817
0.78 0.475509255712817
0.785 0.475509250712816
0.79 0.475509246712816
0.795 0.475509242712816
0.8 0.475509239712817
0.805 0.475509235712817
0.81 0.475509232712817
0.815 0.475509228712816
0.82 0.475509225712816
0.825 0.475509222712816
0.83 0.475509220712816
0.835 0.475509217712817
0.84 0.475509215712817
0.845 0.475509212712817
0.85 0.475509210712817
0.855 0.475509208712817
0.86 0.475509206712816
0.865 0.475509204712816
0.87 0.475509202712816
0.875 0.475509200712816
0.88 0.475509199712816
0.885 0.475509197712817
0.89 0.475509196712817
0.895 0.475509194712817
0.9 0.475509193712817
0.905 0.475509192712817
0.91 0.475509190712817
0.915 0.475509189712817
0.92 0.475509188712817
0.925 0.475509187712817
0.93 0.475509186712817
0.935 0.475509185712816
0.94 0.475509184712816
0.945 0.475509183712816
0.95 0.475509183712816
0.955 0.475509182712816
0.96 0.475509181712816
0.965 0.475509181712816
0.97 0.475509180712816
0.975 0.475509179712816
0.98 0.475509179712816
0.985 0.475509178712816
0.99 0.475509178712816
0.995 0.475509177712816
1 0.475509177712816
1.01 0.475509176712816
1.02 0.475509175712816
1.03 0.475509174712817
1.04 0.475509174712817
1.05 0.475509173712817
1.06 0.475509173712817
1.07 0.475509172712817
1.08 0.475509172712817
1.09 0.475509171712817
1.1 0.475509171712817
1.11 0.475509171712817
1.12 0.475509170712817
1.13 0.475509170712817
1.14 0.475509170712817
1.15 0.475509170712817
1.16 0.475509170712817
1.17 0.475509170712817
1.18 0.475509169712817
1.19 0.475509169712817
1.2 0.475509169712817
1.21 0.475509169712817
1.22 0.475509169712817
1.23 0.475509169712817
1.24 0.475509169712817
1.25 0.475509169712817
1.26 0.475509169712817
1.27 0.475509169712817
1.28 0.475509169712817
1.29 0.475509169712817
1.3 0.475509169712817
1.31 0.475509169712817
1.32 0.475509169712817
1.33 0.475509169712817
1.34 0.475509169712817
1.35 0.475509169712817
1.36 0.475509169712817
1.37 0.475509169712817
1.38 0.475509169712817
1.39 0.475509169712817
1.4 0.475509169712817
1.41 0.475509169712817
1.42 0.475509169712817
1.43 0.475509169712817
1.44 0.475509169712817
1.45 0.475509169712817
1.46 0.475509169712817
1.47 0.475509169712817
1.48 0.475509169712817
1.49 0.475509169712817
1.5 0.475509169712817
1.51 0.475509169712817
1.52 0.475509169712817
1.53 0.475509169712817
1.54 0.475509169712817
1.55 0.475509169712817
1.56 0.475509169712817
1.57 0.475509169712817
1.58 0.475509169712817
1.59 0.475509169712817
1.6 0.475509169712817
1.61 0.475509169712817
1.62 0.475509169712817
1.63 0.475509169712817
1.64 0.475509169712817
1.65 0.475509169712817
1.66 0.475509169712817
1.67 0.475509170712817
1.68 0.475509170712817
1.69 0.475509170712817
1.7 0.475509170712817
1.71 0.475509170712817
1.72 0.475509170712817
1.73 0.475509170712817
1.74 0.475509170712817
1.75 0.475509170712817
1.76 0.475509170712817
1.77 0.475509170712817
1.78 0.475509170712817
1.79 0.475509170712817
1.8 0.475509170712817
1.81 0.475509170712817
1.82 0.475509170712817
1.83 0.475509170712817
1.84 0.475509170712817
1.85 0.475509170712817
1.86 0.475509170712817
1.87 0.475509170712817
1.88 0.475509170712817
1.89 0.475509170712817
1.9 0.475509170712817
1.91 0.475509170712817
1.92 0.475509170712817
1.93 0.475509170712817
1.94 0.475509170712817
1.95 0.475509170712817
1.96 0.475509170712817
1.97 0.475509170712817
1.98 0.475509170712817
1.99 0.475509170712817
2 0.475509170712817
2.01 0.475509170712817
2.02 0.475509170712817
2.03 0.475509170712817
2.04 0.475509170712817
2.05 0.475509170712817
2.06 0.475509170712817
2.07 0.475509170712817
2.08 0.475509170712817
2.09 0.475509170712817
2.1 0.475509170712817
2.11 0.475509170712817
2.12 0.475509170712817
2.13 0.475509170712817
2.14 0.475509170712817
2.15 0.475509170712817
2.16 0.475509170712817
2.17 0.475509170712817
2.18 0.475509170712817
2.19 0.475509170712817
2.2 0.475509170712817
2.21 0.475509170712817
2.22 0.475509171712817
2.23 0.475509171712817
2.24 0.475509171712817
2.25 0.475509171712817
2.26 0.475509171712817
2.27 0.475509171712817
2.28 0.475509171712817
2.29 0.475509171712817
2.3 0.475509171712817
2.31 0.475509171712817
2.32 0.475509171712817
2.33 0.475509171712817
2.34 0.475509171712817
2.35 0.475509171712817
2.36 0.475509171712817
2.37 0.475509171712817
2.38 0.475509171712817
2.39 0.475509171712817
2.4 0.475509171712817
2.41 0.475509171712817
2.42 0.475509171712817
2.43 0.475509171712817
2.44 0.475509171712817
2.45 0.475509171712817
2.46 0.475509171712817
2.47 0.475509171712817
2.48 0.475509171712817
2.49 0.475509171712817
2.5 0.475509171712817
2.51 0.475509171712817
2.52 0.475509171712817
2.53 0.475509171712817
2.54 0.475509171712817
2.55 0.475509171712817
2.56 0.475509171712817
2.57 0.475509171712817
2.58 0.475509171712817
2.59 0.475509171712817
2.6 0.475509171712817
2.61 0.475509171712817
2.62 0.475509171712817
2.63 0.475509171712817
2.64 0.475509171712817
2.65 0.475509171712817
2.66 0.475509171712817
2.67 0.475509171712817
2.68 0.475509171712817
2.69 0.475509171712817
2.7 0.475509171712817
2.71 0.475509171712817
2.72 0.475509171712817
2.73 0.475509171712817
2.74 0.475509171712817
2.75 0.475509171712817
2.76 0.475509171712817
2.77 0.475509171712817
2.78 0.475509171712817
2.79 0.475509171712817
2.8 0.475509171712817
2.81 0.475509171712817
2.82 0.475509171712817
2.83 0.475509171712817
2.84 0.475509171712817
2.85 0.475509171712817
2.86 0.475509171712817
2.87 0.475509171712817
2.88 0.475509171712817
2.89 0.475509171712817
2.9 0.475509171712817
2.91 0.475509171712817
2.92 0.475509171712817
2.93 0.475509171712817
2.94 0.475509171712817
2.95 0.475509171712817
2.96 0.475509171712817
2.97 0.475509171712817
2.98 0.475509171712817
2.99 0.475509171712817
3 0.475509171712817
3 0.475509171712817
3 0.475509171712817
3.045 0.475509171712817
3.145 0.475509171712817
3.245 0.475509171712817
3.345 0.475509171712817
3.445 0.475509171712817
3.545 0.475509171712817
3.645 0.475509171712817
3.745 0.475509171712817
3.845 0.475509171712817
3.945 0.475509171712817
4.045 0.475509171712817
4.145 0.475509171712817
4.245 0.475509171712817
4.345 0.475509171712817
4.445 0.475509171712817
4.545 0.475509171712817
4.645 0.475509171712817
4.745 0.475509171712817
4.845 0.475509171712817
4.945 0.475509171712817
5.045 0.475509171712817
5.145 0.475509171712817
5.245 0.475509171712817
5.345 0.475509171712817
5.445 0.475509171712817
5.545 0.475509171712817
5.645 0.475509171712817
5.745 0.475509171712817
5.845 0.475509171712817
5.945 0.475509171712817
6.03 0.475509171712817
6.13 0.475509171712817
6.23 0.475509171712817
6.33 0.475509171712817
6.43 0.475509171712817
6.53 0.475509171712817
6.63 0.475509171712817
6.73 0.475509171712817
6.83 0.475509171712817
6.93 0.475509171712817
7.03 0.475509171712817
7.13 0.475509171712817
7.23 0.475509171712817
7.33 0.475509171712817
7.43 0.475509171712817
7.53 0.475509171712817
7.63 0.475509171712817
7.73 0.475509171712817
7.83 0.475509171712817
7.93 0.475509171712817
8.008 0.475509171712817
8.108 0.475509171712817
8.208 0.475509171712817
8.308 0.475509171712817
8.408 0.475509171712817
8.508 0.475509171712817
8.608 0.475509171712817
8.708 0.475509171712817
8.808 0.475509171712817
8.908 0.475509171712817
9.008 0.475509171712817
9.108 0.475509171712817
9.208 0.475509171712817
9.308 0.475509171712817
9.408 0.475509171712817
9.508 0.475509171712817
9.608 0.475509171712817
9.708 0.475509171712817
9.808 0.475509171712817
9.908 0.475509171712817
10.008 0.475509171712817
10.108 0.475509171712817
10.208 0.475509171712817
10.308 0.475509171712817
10.408 0.475509171712817
10.508 0.475509171712817
10.608 0.475509171712817
10.708 0.475509171712817
10.808 0.475509171712817
10.908 0.475509171712817
11.008 0.475509171712817
11.108 0.475509171712817
11.208 0.475509171712817
11.308 0.475509171712817
11.408 0.475509171712817
11.508 0.475509171712817
11.608 0.475509171712817
11.708 0.475509171712817
11.808 0.475509171712817
11.908 0.475509171712817
12.008 0.475509171712817
12.108 0.475509171712817
12.208 0.475509171712817
12.308 0.475509171712817
12.408 0.475509171712817
12.508 0.475509171712817
12.608 0.475509171712817
12.708 0.475509171712817
12.808 0.475509171712817
12.908 0.475509171712817
13.008 0.475509171712817
13.108 0.475509171712817
13.208 0.475509171712817
13.308 0.475509171712817
13.408 0.475509171712817
13.508 0.475509171712817
13.608 0.475509171712817
13.708 0.475509171712817
13.808 0.475509171712817
13.908 0.475509171712817
14.008 0.475509171712817
14.108 0.475509171712817
14.208 0.475509171712817
14.308 0.475509171712817
14.408 0.475509171712817
14.508 0.475509171712817
14.608 0.475509171712817
14.708 0.475509171712817
14.808 0.475509171712817
14.908 0.475509171712817
15.008 0.475509171712817
15.108 0.475509171712817
15.208 0.475509171712817
15.308 0.475509171712817
15.408 0.475509171712817
15.508 0.475509171712817
15.608 0.475509171712817
15.708 0.475509171712817
15.808 0.475509171712817
15.908 0.475509171712817
16.008 0.475509171712817
16.108 0.475509171712817
16.208 0.475509171712817
16.308 0.475509171712817
16.408 0.475509171712817
16.507 0.475509171712817
16.607 0.475509171712817
16.707 0.475509171712817
16.807 0.475509171712817
16.907 0.475509171712817
17.007 0.475509171712817
17.107 0.475509171712817
17.207 0.475509171712817
17.307 0.475509171712817
17.407 0.475509171712817
17.507 0.475509171712817
17.607 0.475509171712817
17.707 0.475509171712817
17.807 0.475509171712817
17.907 0.475509171712817
17.999 0.475509171712817
18.085 0.475509171712817
18.185 0.475509171712817
18.285 0.475509171712817
18.385 0.475509171712817
18.485 0.475509171712817
18.585 0.475509171712817
18.685 0.475509171712817
18.785 0.475509171712817
18.885 0.475509171712817
18.985 0.475509171712817
19.085 0.475509171712817
19.185 0.475509171712817
19.285 0.475509171712817
19.385 0.475509171712817
19.485 0.475509171712817
19.585 0.475509171712817
19.685 0.475509171712817
19.785 0.475509171712817
19.885 0.475509171712817


==> images/data/Oblate_F_tot-017.dat <==
0.001 0.553310747359173
0.002 0.546657624359172
0.003 0.541455540359173
0.004 0.537125524359173
0.005 0.533391825359171
0.006 0.530097591359173
0.007 0.527143549359172
0.008 0.524462533359173
0.009 0.522006257359171
0.01 0.519739216359172
0.011 0.517633691359173
0.012 0.515668237359174
0.013 0.513825220359172
0.014 0.512090281359173
0.015 0.510451322359174
0.016 0.508898022359173
0.017 0.507421676359172
0.018 0.506014544359173
0.019 0.504670260359172
0.02 0.503382883359173
0.021 0.502147587359172
0.022 0.500960069359172
0.023 0.499816477359172
0.024 0.498713549359172
0.025 0.497648465359172
0.026 0.496618999359173
0.027 0.495623086359172
0.028 0.494658988359173
0.029 0.493725554359173
0.03 0.492821495359172
0.031 0.491946250359172
0.032 0.491098945359171
0.033 0.490279263359172
0.034 0.489487000359173
0.035 0.488721723359172
0.036 0.487983436359173
0.037 0.487271935359173
0.038 0.486586880359173
0.039 0.485928067359172
0.04 0.485295210359173
0.041 0.484687738359174
0.042 0.484105191359173
0.043 0.483546932359173
0.044 0.483012057359172
0.045 0.482500008359173
0.046 0.482009793359172
0.047 0.481540697359172
0.048 0.481091694359172
0.049 0.480662163359172
0.05 0.480251088359172
0.051 0.479857575359173
0.052 0.479480945359173
0.053 0.479120450359172
0.054 0.478775165359172
0.055 0.478444593359173
0.056 0.478127769359173
0.057 0.477824254359172
0.058 0.477533339359173
0.059 0.477254442359174
0.06 0.476987011359173
0.061 0.476730416359173
0.062 0.476484257359173
0.063 0.476248055359173
0.064 0.476021155359174
0.065 0.475803326359172
0.066 0.475594155359172
0.067 0.475393053359172
0.068 0.475199846359173
0.069 0.475014081359173
0.07 0.474835422359172
0.071 0.474663549359173
0.072 0.474498156359171
0.073 0.474339054359172
0.074 0.474185867359173
0.075 0.474038332359173
0.076 0.473896199359173
0.077 0.473759230359173
0.078 0.473627297359172
0.079 0.473500084359172
0.08 0.473377486359173
0.081 0.473259204359172
0.082 0.473145052359174
0.083 0.473034951359173
0.084 0.472928629359172
0.085 0.472826124359171
0.086 0.472727080359173
0.087 0.472631348359172
0.088 0.472538886359171
0.089 0.472449659359173
0.09 0.472363335359171
0.091 0.472279891359172
0.092 0.472199209359172
0.093 0.472121174359172
0.094 0.472045777359172
0.095 0.471972715359174
0.096 0.471902086359172
0.097 0.471833697359173
0.098 0.471767554359174
0.099 0.471703471359172
0.1 0.471641362359172
0.105 0.471358916359172
0.11 0.471116980359172
0.115 0.470908983359172
0.12 0.470729444359172
0.125 0.470573915359173
0.13 0.470438778359172
0.135 0.470320992359172
0.14 0.470217863359172
0.145 0.470127554359173
0.15 0.470048200359171
0.155 0.469978248359173
0.16 0.469916406359172
0.165 0.469861701359171
0.17 0.469813245359171
0.175 0.469770108359173
0.18 0.469731791359173
0.185 0.469697513359172
0.19 0.469666990359173
0.195 0.469639620359173
0.2 0.469615079359173
0.205 0.469593002359174
0.21 0.469573182359172
0.215 0.469555358359171
0.22 0.469539212359171
0.225 0.469524664359174
0.23 0.469511463359172
0.235 0.469499488359173
0.24 0.469488645359172
0.245 0.469478757359173
0.25 0.469469772359172
0.255 0.469461551359172
0.26 0.469453973359172
0.265 0.469447128359173
0.27 0.469440719359172
0.275 0.469434961359172
0.28 0.469429576359174
0.285 0.469424596359172
0.29 0.469419960359172
0.295 0.469415714359172
0.3 0.469411710359172
0.305 0.469408005359174
0.31 0.469404561359172
0.315 0.469401342359173
0.32 0.469398220359173
0.325 0.469395368359171
0.33 0.469392661359173
0.335 0.469390079359172
0.34 0.469387702359173
0.345 0.469385315359172
0.35 0.469383202359174
0.355 0.469381051359173
0.36 0.469379051359173
0.365 0.469377090359172
0.37 0.469375261359174
0.375 0.469373456359172
0.38 0.469371768359172
0.385 0.469370091359172
0.39 0.469368420359173
0.395 0.469366851359172
0.4 0.469365380359172
0.405 0.469363904359172
0.41 0.469362420359174
0.415 0.469361025359172
0.42 0.469359619359173
0.425 0.469358299359174
0.43 0.469356963359173
0.435 0.469355612359173
0.44 0.469354344359173
0.445 0.469353058359172
0.45 0.469351855359172
0.455 0.469350633359172
0.46 0.469349393359172
0.465 0.469348235359172
0.47 0.469347059359171
0.475 0.469345865359173
0.48 0.469344753359172
0.485 0.469343624359173
0.49 0.469342477359174
0.495 0.469341315359172
0.5 0.469340236359173
0.505 0.469339141359173
0.51 0.469338031359172
0.515 0.469337007359172
0.52 0.469335969359173
0.525 0.469334917359173
0.53 0.469333852359172
0.535 0.469332774359172
0.54 0.469331785359172
0.545 0.469330784359173
0.55 0.469329673359173
0.555 0.469328751359173
0.56 0.469327720359173
0.565 0.469326679359172
0.57 0.469325729359172
0.575 0.469324772359172
0.58 0.469323806359172
0.585 0.469322833359172
0.59 0.469321853359173
0.595 0.469320867359173
0.6 0.469319875359172
0.605 0.469318977359173
0.61 0.469318074359172
0.615 0.469317067359173
0.62 0.469316154359172
0.625 0.469315238359172
0.63 0.469314318359173
0.635 0.469313395359173
0.64 0.469312468359172
0.645 0.469311639359173
0.65 0.469310707359172
0.655 0.469309773359173
0.66 0.469308936359171
0.665 0.469307999359172
0.67 0.469307159359172
0.675 0.469306319359173
0.68 0.469305377359172
0.685 0.469304535359173
0.69 0.469303692359171
0.695 0.469302848359172
0.7 0.469302005359173
0.705 0.469301161359171
0.71 0.469300318359172
0.715 0.469299474359174
0.72 0.469298631359171
0.725 0.469297789359173
0.73 0.469296947359172
0.735 0.469296106359172
0.74 0.469295267359172
0.745 0.469294528359173
0.75 0.469293690359173
0.755 0.469292854359171
0.76 0.469292119359173
0.765 0.469291285359173
0.77 0.469290453359173
0.775 0.469289723359173
0.78 0.469288894359172
0.785 0.469288167359172
0.79 0.469287342359172
0.795 0.469286619359172
0.8 0.469285798359174
0.805 0.469285078359173
0.81 0.469284261359173
0.815 0.469283546359172
0.82 0.469282734359172
0.825 0.469282023359172
0.83 0.469281315359172
0.835 0.469280509359173
0.84 0.469279805359173
0.845 0.469279104359174
0.85 0.469278305359172
0.855 0.469277608359173
0.86 0.469276914359172
0.865 0.469276122359172
0.87 0.469275433359172
0.875 0.469274747359172
0.88 0.469274062359172
0.885 0.469273281359174
0.89 0.469272602359172
0.895 0.469271925359173
0.9 0.469271251359173
0.905 0.469270480359173
0.91 0.469269811359172
0.915 0.469269145359172
0.92 0.469268482359173
0.925 0.469267721359172
0.93 0.469267062359172
0.935 0.469266407359173
0.94 0.469265754359173
0.945 0.469265103359172
0.95 0.469264355359174
0.955 0.469263710359174
0.96 0.469263067359174
0.965 0.469262427359173
0.97 0.469261790359173
0.975 0.469261155359174
0.98 0.469260423359172
0.985 0.469259793359171
0.99 0.469259166359173
0.995 0.469258542359173
1 0.469257920359173
1.01 0.469256684359172
1.02 0.469255358359172
1.03 0.469254142359173
1.04 0.469252936359172
1.05 0.469251741359173
1.06 0.469250455359173
1.07 0.469249279359174
1.08 0.469248113359173
1.09 0.469246956359173
1.1 0.469245709359171
1.11 0.469244571359173
1.12 0.469243443359172
1.13 0.469242324359172
1.14 0.469241214359172
1.15 0.469240114359172
1.16 0.469238922359173
1.17 0.469237839359172
1.18 0.469236765359172
1.19 0.469235700359173
1.2 0.469234643359172
1.21 0.469233495359171
1.22 0.469232455359172
1.23 0.469231423359172
1.24 0.469230400359171
1.25 0.469229384359172
1.26 0.469228377359171
1.27 0.469227278359172
1.28 0.469226286359172
1.29 0.469225303359172
1.3 0.469224326359171
1.31 0.469223358359173
1.32 0.469222397359172
1.33 0.469221443359173
1.34 0.469220397359173
1.35 0.469219458359174
1.36 0.469218526359173
1.37 0.469217601359173
1.38 0.469216683359173
1.39 0.469215772359172
1.4 0.469214867359172
1.41 0.469213870359171
1.42 0.469212979359172
1.43 0.469212095359172
1.44 0.469211217359172
1.45 0.469210346359171
1.46 0.469209481359172
1.47 0.469208622359172
1.48 0.469207769359171
1.49 0.469206823359173
1.5 0.469205983359172
1.51 0.469205149359173
1.52 0.469204321359172
1.53 0.469203498359173
1.54 0.469202682359173
1.55 0.469201871359171
1.56 0.469200966359173
1.57 0.469200167359173
1.58 0.469199373359173
1.59 0.469198584359173
1.6 0.469197801359172
1.61 0.469197024359174
1.62 0.469196252359172
1.63 0.469195485359172
1.64 0.469194723359173
1.65 0.469193867359172
1.66 0.469193116359172
1.67 0.469192369359172
1.68 0.469191628359171
1.69 0.469190892359173
1.7 0.469190161359172
1.71 0.469189434359171
1.72 0.469188713359172
1.73 0.469187896359172
1.74 0.469187183359173
1.75 0.469186476359173
1.76 0.469185773359172
1.77 0.469185075359173
1.78 0.469184381359172
1.79 0.469183692359172
1.8 0.469183007359172
1.81 0.469182327359173
1.82 0.469181551359172
1.83 0.469180879359174
1.84 0.469180211359173
1.85 0.469179548359174
1.86 0.469178889359172
1.87 0.469178234359173
1.88 0.469177583359173
1.89 0.469176937359173
1.9 0.469176294359173
1.91 0.469175656359173
1.92 0.469174921359171
1.93 0.469174290359172
1.94 0.469173663359172
1.95 0.469173040359172
1.96 0.469172421359172
1.97 0.469171806359173
1.98 0.469171194359172
1.99 0.469170586359171
2 0.469169982359173
2.01 0.469169381359173
2.02 0.469168684359172
2.03 0.469168091359172
2.04 0.469167501359172
2.05 0.469166915359173
2.06 0.469166332359173
2.07 0.469165753359173
2.08 0.469165177359173
2.09 0.469164605359172
2.1 0.469164035359173
2.11 0.469163470359172
2.12 0.469162807359172
2.13 0.469162248359172
2.14 0.469161692359172
2.15 0.469161140359173
2.16 0.469160590359174
2.17 0.469160044359173
2.18 0.469159501359172
2.19 0.469158961359174
2.2 0.469158424359174
2.21 0.469157890359172
2.22 0.469157359359173
2.23 0.469156732359172
2.24 0.469156207359172
2.25 0.469155685359171
2.26 0.469155166359172
2.27 0.469154651359172
2.28 0.469154138359173
2.29 0.469153628359171
2.3 0.469153120359172
2.31 0.469152616359171
2.32 0.469152115359172
2.33 0.469151616359172
2.34 0.469151120359172
2.35 0.469150527359172
2.36 0.469150036359173
2.37 0.469149548359173
2.38 0.469149063359172
2.39 0.469148581359173
2.4 0.469148101359172
2.41 0.469147624359172
2.42 0.469147149359172
2.43 0.469146677359172
2.44 0.469146208359172
2.45 0.469145741359172
2.46 0.469145277359173
2.47 0.469144715359173
2.48 0.469144256359172
2.49 0.469143799359173
2.5 0.469143345359173
2.51 0.469142893359173
2.52 0.469142443359173
2.53 0.469141996359173
2.54 0.469141551359172
2.55 0.469141109359173
2.56 0.469140669359174
2.57 0.469140231359173
2.58 0.469139796359173
2.59 0.469139363359172
2.6 0.469138832359171
2.61 0.469138404359171
2.62 0.469137978359171
2.63 0.469137554359172
2.64 0.469137132359172
2.65 0.469136712359171
2.66 0.469136295359172
2.67 0.469135880359172
2.68 0.469135467359171
2.69 0.469135056359171
2.7 0.469134647359171
2.71 0.469134240359171
2.72 0.469133836359171
2.73 0.469133433359172
2.74 0.469132933359173
2.75 0.469132535359172
2.76 0.469132138359173
2.77 0.469131744359172
2.78 0.469131352359172
2.79 0.469130962359172
2.8 0.469130573359173
2.81 0.469130187359173
2.82 0.469129803359172
2.83 0.469129421359172
2.84 0.469129040359173
2.85 0.469128662359173
2.86 0.469128285359172
2.87 0.469127910359173
2.88 0.469127538359173
2.89 0.469127067359173
2.9 0.469126698359172
2.91 0.469126331359172
2.92 0.469125965359172
2.93 0.469125602359172
2.94 0.469125240359173
2.95 0.469124880359173
2.96 0.469124522359174
2.97 0.469124166359173
2.98 0.469123811359173
2.99 0.469123458359173
3 0.469123107359174
3 0.469123109359174
3 0.469123109359174
3.045 0.469121450359172
3.145 0.469118108359172
3.245 0.469114825359172
3.345 0.469111792359172
3.445 0.469108800359173
3.545 0.469106042359172
3.645 0.469103309359172
3.745 0.469100796359172
3.845 0.469098296359173
3.945 0.469096003359173
4.045 0.469093811359173
4.145 0.469091616359172
4.245 0.469089612359173
4.345 0.469087595359172
4.445 0.469085761359173
4.545 0.469084006359171
4.645 0.469082225359173
4.745 0.469080616359173
4.845 0.469079075359172
4.945 0.469077599359172
5.045 0.469076084359173
5.145 0.469074729359173
5.245 0.469073429359174
5.345 0.469072183359174
5.445 0.469070889359172
5.545 0.469069743359173
5.645 0.469068644359172
5.745 0.469067589359172
5.845 0.469066577359172
5.945 0.469065506359172
6.03 0.469064711359172
6.13 0.469063811359172
6.23 0.469062946359173
6.33 0.469062116359172
6.43 0.469061319359172
6.53 0.469060452359173
6.63 0.469059716359173
6.73 0.469059009359173
6.83 0.469058329359173
6.93 0.469057675359172
7.03 0.469057047359174
7.13 0.469056443359174
7.23 0.469055862359173
7.33 0.469055303359173
7.43 0.469054665359172
7.53 0.469054148359172
7.63 0.469053650359172
7.73 0.469053171359173
7.83 0.469052710359172
7.93 0.469052265359172
8.008 0.469051931359171
8.108 0.469051515359173
8.208 0.469051115359171
8.308 0.469050730359172
8.408 0.469050359359173
8.508 0.469050001359172
8.608 0.469049656359172
8.708 0.469049324359172
8.808 0.469048903359173
8.908 0.469048594359172
9.008 0.469048296359173
9.108 0.469048008359172
9.208 0.469047731359172
9.308 0.469047463359173
9.408 0.469047205359173
9.508 0.469046955359172
9.608 0.469046714359173
9.708 0.469046482359172
9.808 0.469046257359173
9.908 0.469046040359173
10.008 0.469045831359173
10.108 0.469045628359172
10.208 0.469045432359172
10.308 0.469045243359172
10.408 0.469045060359173
10.508 0.469044883359173
10.608 0.469044712359173
10.708 0.469044546359173
10.808 0.469044386359172
10.908 0.469044231359172
11.008 0.469044080359172
11.108 0.469043935359172
11.208 0.469043794359173
11.308 0.469043658359173
11.408 0.469043526359172
11.508 0.469043398359172
11.608 0.469043273359173
11.708 0.469043153359173
11.808 0.469043037359173
11.908 0.469042923359172
12.008 0.469042814359172
12.108 0.469042707359172
12.208 0.469042604359172
12.308 0.469042504359173
12.408 0.469042306359173
12.508 0.469042212359174
12.608 0.469042120359173
12.708 0.469042031359173
12.808 0.469041944359173
12.908 0.469041860359173
13.008 0.469041778359173
13.108 0.469041699359174
13.208 0.469041621359173
13.308 0.469041546359174
13.408 0.469041473359173
13.508 0.469041401359174
13.608 0.469041332359174
13.708 0.469041264359173
13.808 0.469041199359173
13.908 0.469041134359173
14.008 0.469041072359174
14.108 0.469041011359174
14.208 0.469040952359173
14.308 0.469040894359173
14.408 0.469040838359174
14.508 0.469040783359173
14.608 0.469040729359174
14.708 0.469040677359173
14.808 0.469040625359174
14.908 0.469040575359173
15.008 0.469040527359173
15.108 0.469040479359172
15.208 0.469040433359174
15.308 0.469040387359174
15.408 0.469040343359174
15.508 0.469040299359174
15.608 0.469040257359174
15.708 0.469040215359174
15.808 0.469040175359174
15.908 0.469040135359172
16.008 0.469040096359173
16.108 0.469040058359173
16.208 0.469040021359174
16.308 0.469039984359174
16.408 0.469039948359173
16.507 0.469039913359174
16.607 0.469039879359173
16.707 0.469039845359173
16.807 0.469039812359174
16.907 0.469039780359173
17.007 0.469039748359172
17.107 0.469039717359173
17.207 0.469039686359173
17.307 0.469039656359174
17.407 0.469039626359173
17.507 0.469039597359174
17.607 0.469039569359174
17.707 0.469039541359173
17.807 0.469039513359172
17.907 0.469039486359174
17.999 0.469039462359174
18.085 0.469039439359173
18.185 0.469039414359173
18.285 0.469039388359173
18.385 0.469039363359173
18.485 0.469039339359174
18.585 0.469039314359174
18.685 0.469039291359174
18.785 0.469039267359173
18.885 0.469039244359173
18.985 0.469039221359173
19.085 0.469039199359173
19.185 0.469039177359173
19.285 0.469039155359173
19.385 0.469039134359173
19.485 0.469039112359173
19.585 0.469039092359173
19.685 0.469039071359173
19.785 0.469039051359173
19.885 0.469039031359173


==> images/data/Oblate_F_tot-018.dat <==
0.001 2.67100712856408
0.002 2.61743414856408
0.003 2.57838436856408
0.004 2.54759273856408
0.005 2.52221935856408
0.006 2.50082368856408
0.007 2.48264441856408
0.008 2.46723198856408
0.009 2.45424029856408
0.01 2.44335558856408
0.011 2.43428607856408
0.012 2.42675151856408
0.013 2.42048862856408
0.014 2.41526594856408
0.015 2.41089036856408
0.016 2.40720524856408
0.017 2.40408496856408
0.018 2.40142912856408
0.019 2.39915727856408
0.02 2.39720475856408
0.021 2.39551927856408
0.022 2.39405832856408
0.023 2.39278713856408
0.024 2.39167711856408
0.025 2.39070460856408
0.026 2.38984992856408
0.027 2.38909660856408
0.028 2.38843082856408
0.029 2.38784090856408
0.03 2.38731694856408
0.031 2.38685051856408
0.032 2.38643439856408
0.033 2.38606242856408
0.034 2.38572925856408
0.035 2.38543030856408
0.036 2.38516158856408
0.037 2.38491963856408
0.038 2.38470143856408
0.039 2.38450435856408
0.04 2.38432608856408
0.041 2.38416458856408
0.042 2.38401809856408
0.043 2.38388503856408
0.044 2.38376401856408
0.045 2.38365381856408
0.046 2.38355333856408
0.047 2.38346160856408
0.048 2.38337778856408
0.049 2.38330109856408
0.05 2.38323084856408
0.051 2.38316643856408
0.052 2.38310731856408
0.053 2.38305299856408
0.054 2.38300303856408
0.055 2.38295703856408
0.056 2.38291464856408
0.057 2.38287554856408
0.058 2.38283944856408
0.059 2.38280607856408
0.06 2.38277521856408
0.061 2.38274664856408
0.062 2.38272017856408
0.063 2.38269562856408
0.064 2.38267284856408
0.065 2.38265167856408
0.066 2.38263200856408
0.067 2.38261369856408
0.068 2.38259665856408
0.069 2.38258077856408
0.07 2.38256596856408
0.071 2.38255214856408
0.072 2.38253924856408
0.073 2.38252718856408
0.074 2.38251591856408
0.075 2.38250536856408
0.076 2.38249548856408
0.077 2.38248623856408
0.078 2.38247756856408
0.079 2.38246942856408
0.08 2.38246179856408
0.081 2.38245462856408
0.082 2.38244788856408
0.083 2.38244155856408
0.084 2.38243560856408
0.085 2.38242999856408
0.086 2.38242472856408
0.087 2.38241975856408
0.088 2.38241506856408
0.089 2.38241065856408
0.09 2.38240648856408
0.091 2.38240256856408
0.092 2.38239885856408
0.093 2.38239535856408
0.094 2.38239204856408
0.095 2.38238891856408
0.096 2.38238596856408
0.097 2.38238316856408
0.098 2.38238052856408
0.099 2.38237802856408
0.1 2.38237565856408
0.105 2.38236557856408
0.11 2.38235785856408
0.115 2.38235191856408
0.12 2.38234732856408
0.125 2.38234377856408
0.13 2.38234100856408
0.135 2.38233884856408
0.14 2.38233716856408
0.145 2.38233584856408
0.15 2.38233481856408
0.155 2.38233400856408
0.16 2.38233337856408
0.165 2.38233287856408
0.17 2.38233248856408
0.175 2.38233218856408
0.18 2.38233194856408
0.185 2.38233175856408
0.19 2.38233160856408
0.195 2.38233149856408
0.2 2.38233140856408
0.205 2.38233132856408
0.21 2.38233127856408
0.215 2.38233122856408
0.22 2.38233119856408
0.225 2.38233116856408
0.23 2.38233114856408
0.235 2.38233113856408
0.24 2.38233111856408
0.245 2.38233110856408
0.25 2.38233109856408
0.255 2.38233109856408
0.26 2.38233108856408
0.265 2.38233108856408
0.27 2.38233108856408
0.275 2.38233108856408
0.28 2.38233107856408
0.285 2.38233107856408
0.29 2.38233107856408
0.295 2.38233107856408
0.3 2.38233107856408
0.305 2.38233107856408
0.31 2.38233107856408
0.315 2.38233107856408
0.32 2.38233107856408
0.325 2.38233107856408
0.33 2.38233107856408
0.335 2.38233107856408
0.34 2.38233107856408
0.345 2.38233107856408
0.35 2.38233107856408
0.355 2.38233107856408
0.36 2.38233107856408
0.365 2.38233107856408
0.37 2.38233107856408
0.375 2.38233107856408
0.38 2.38233107856408
0.385 2.38233107856408
0.39 2.38233107856408
0.395 2.38233107856408
0.4 2.38233108856408
0.405 2.38233108856408
0.41 2.38233108856408
0.415 2.38233108856408
0.42 2.38233108856408
0.425 2.38233108856408
0.43 2.38233108856408
0.435 2.38233108856408
0.44 2.38233108856408
0.445 2.38233108856408
0.45 2.38233108856408
0.455 2.38233108856408
0.46 2.38233108856408
0.465 2.38233108856408
0.47 2.38233108856408
0.475 2.38233108856408
0.48 2.38233108856408
0.485 2.38233108856408
0.49 2.38233108856408
0.495 2.38233108856408
0.5 2.38233108856408
0.505 2.38233108856408
0.51 2.38233108856408
0.515 2.38233108856408
0.52 2.38233108856408
0.525 2.38233108856408
0.53 2.38233108856408
0.535 2.38233108856408
0.54 2.38233108856408
0.545 2.38233108856408
0.55 2.38233108856408
0.555 2.38233108856408
0.56 2.38233108856408
0.565 2.38233108856408
0.57 2.38233108856408
0.575 2.38233109856408
0.58 2.38233109856408
0.585 2.38233109856408
0.59 2.38233109856408
0.595 2.38233109856408
0.6 2.38233109856408
0.605 2.38233109856408
0.61 2.38233109856408
0.615 2.38233109856408
0.62 2.38233109856408
0.625 2.38233109856408
0.63 2.38233109856408
0.635 2.38233109856408
0.64 2.38233109856408
0.645 2.38233109856408
0.65 2.38233109856408
0.655 2.38233109856408
0.66 2.38233109856408
0.665 2.38233109856408
0.67 2.38233109856408
0.675 2.38233109856408
0.68 2.38233109856408
0.685 2.38233109856408
0.69 2.38233109856408
0.695 2.38233109856408
0.7 2.38233109856408
0.705 2.38233109856408
0.71 2.38233109856408
0.715 2.38233109856408
0.72 2.38233109856408
0.725 2.38233109856408
0.73 2.38233109856408
0.735 2.38233109856408
0.74 2.38233109856408
0.745 2.38233109856408
0.75 2.38233109856408
0.755 2.38233109856408
0.76 2.38233109856408
0.765 2.38233109856408
0.77 2.38233109856408
0.775 2.38233109856408
0.78 2.38233109856408
0.785 2.38233109856408
0.79 2.38233109856408
0.795 2.38233109856408
0.8 2.38233109856408
0.805 2.38233109856408
0.81 2.38233110856408
0.815 2.38233110856408
0.82 2.38233110856408
0.825 2.38233110856408
0.83 2.38233110856408
0.835 2.38233110856408
0.84 2.38233110856408
0.845 2.38233110856408
0.85 2.38233110856408
0.855 2.38233110856408
0.86 2.38233110856408
0.865 2.38233110856408
0.87 2.38233110856408
0.875 2.38233110856408
0.88 2.38233110856408
0.885 2.38233110856408
0.89 2.38233110856408
0.895 2.38233110856408
0.9 2.38233110856408
0.905 2.38233110856408
0.91 2.38233110856408
0.915 2.38233110856408
0.92 2.38233110856408
0.925 2.38233110856408
0.93 2.38233110856408
0.935 2.38233110856408
0.94 2.38233110856408
0.945 2.38233110856408
0.95 2.38233110856408
0.955 2.38233110856408
0.96 2.38233110856408
0.965 2.38233110856408
0.97 2.38233110856408
0.975 2.38233110856408
0.98 2.38233110856408
0.985 2.38233110856408
0.99 2.38233110856408
0.995 2.38233110856408
1 2.38233110856408
1.01 2.38233110856408
1.02 2.38233110856408
1.03 2.38233110856408
1.04 2.38233110856408
1.05 2.38233110856408
1.06 2.38233110856408
1.07 2.38233110856408
1.08 2.38233110856408
1.09 2.38233110856408
1.1 2.38233110856408
1.11 2.38233110856408
1.12 2.38233110856408
1.13 2.38233110856408
1.14 2.38233110856408
1.15 2.38233110856408
1.16 2.38233111856408
1.17 2.38233111856408
1.18 2.38233111856408
1.19 2.38233111856408
1.2 2.38233111856408
1.21 2.38233111856408
1.22 2.38233111856408
1.23 2.38233111856408
1.24 2.38233111856408
1.25 2.38233111856408
1.26 2.38233111856408
1.27 2.38233111856408
1.28 2.38233111856408
1.29 2.38233111856408
1.3 2.38233111856408
1.31 2.38233111856408
1.32 2.38233111856408
1.33 2.38233111856408
1.34 2.38233111856408
1.35 2.38233111856408
1.36 2.38233111856408
1.37 2.38233111856408
1.38 2.38233111856408
1.39 2.38233111856408
1.4 2.38233111856408
1.41 2.38233111856408
1.42 2.38233111856408
1.43 2.38233111856408
1.44 2.38233111856408
1.45 2.38233111856408
1.46 2.38233111856408
1.47 2.38233111856408
1.48 2.38233111856408
1.49 2.38233111856408
1.5 2.38233111856408
1.51 2.38233111856408
1.52 2.38233111856408
1.53 2.38233111856408
1.54 2.38233111856408
1.55 2.38233111856408
1.56 2.38233111856408
1.57 2.38233111856408
1.58 2.38233111856408
1.59 2.38233111856408
1.6 2.38233111856408
1.61 2.38233111856408
1.62 2.38233111856408
1.63 2.38233111856408
1.64 2.38233111856408
1.65 2.38233111856408
1.66 2.38233111856408
1.67 2.38233111856408
1.68 2.38233111856408
1.69 2.38233111856408
1.7 2.38233111856408
1.71 2.38233111856408
1.72 2.38233111856408
1.73 2.38233111856408
1.74 2.38233111856408
1.75 2.38233111856408
1.76 2.38233111856408
1.77 2.38233111856408
1.78 2.38233111856408
1.79 2.38233111856408
1.8 2.38233111856408
1.81 2.38233111856408
1.82 2.38233111856408
1.83 2.38233111856408
1.84 2.38233111856408
1.85 2.38233111856408
1.86 2.38233111856408
1.87 2.38233111856408
1.88 2.38233111856408
1.89 2.38233111856408
1.9 2.38233111856408
1.91 2.38233111856408
1.92 2.38233111856408
1.93 2.38233112856408
1.94 2.38233112856408
1.95 2.38233112856408
1.96 2.38233112856408
1.97 2.38233112856408
1.98 2.38233112856408
1.99 2.38233112856408
2 2.38233112856408
2.01 2.38233112856408
2.02 2.38233112856408
2.03 2.38233112856408
2.04 2.38233112856408
2.05 2.38233112856408
2.06 2.38233112856408
2.07 2.38233112856408
2.08 2.38233112856408
2.09 2.38233112856408
2.1 2.38233112856408
2.11 2.38233112856408
2.12 2.38233112856408
2.13 2.38233112856408
2.14 2.38233112856408
2.15 2.38233112856408
2.16 2.38233112856408
2.17 2.38233112856408
2.18 2.38233112856408
2.19 2.38233112856408
2.2 2.38233112856408
2.21 2.38233112856408
2.22 2.38233112856408
2.23 2.38233112856408
2.24 2.38233112856408
2.25 2.38233112856408
2.26 2.38233112856408
2.27 2.38233112856408
2.28 2.38233112856408
2.29 2.38233112856408
2.3 2.38233112856408
2.31 2.38233112856408
2.32 2.38233112856408
2.33 2.38233112856408
2.34 2.38233112856408
2.35 2.38233112856408
2.36 2.38233112856408
2.37 2.38233112856408
2.38 2.38233112856408
2.39 2.38233112856408
2.4 2.38233112856408
2.41 2.38233112856408
2.42 2.38233112856408
2.43 2.38233112856408
2.44 2.38233112856408
2.45 2.38233112856408
2.46 2.38233112856408
2.47 2.38233112856408
2.48 2.38233112856408
2.49 2.38233112856408
2.5 2.38233112856408
2.51 2.38233112856408
2.52 2.38233112856408
2.53 2.38233112856408
2.54 2.38233112856408
2.55 2.38233112856408
2.56 2.38233112856408
2.57 2.38233112856408
2.58 2.38233112856408
2.59 2.38233112856408
2.6 2.38233112856408
2.61 2.38233112856408
2.62 2.38233112856408
2.63 2.38233112856408
2.64 2.38233112856408
2.65 2.38233112856408
2.66 2.38233112856408
2.67 2.38233112856408
2.68 2.38233112856408
2.69 2.38233112856408
2.7 2.38233112856408
2.71 2.38233112856408
2.72 2.38233112856408
2.73 2.38233112856408
2.74 2.38233112856408
2.75 2.38233112856408
2.76 2.38233112856408
2.77 2.38233112856408
2.78 2.38233112856408
2.79 2.38233112856408
2.8 2.38233112856408
2.81 2.38233112856408
2.82 2.38233112856408
2.83 2.38233112856408
2.84 2.38233112856408
2.85 2.38233112856408
2.86 2.38233112856408
2.87 2.38233112856408
2.88 2.38233112856408
2.89 2.38233112856408
2.9 2.38233112856408
2.91 2.38233112856408
2.92 2.38233112856408
2.93 2.38233112856408
2.94 2.38233112856408
2.95 2.38233112856408
2.96 2.38233112856408
2.97 2.38233112856408
2.98 2.38233112856408
2.99 2.38233112856408
3 2.38233112856408
3 2.38233112856408
3 2.38233112856408
3.045 2.38233112856408
3.145 2.38233112856408
3.245 2.38233112856408
3.345 2.38233112856408
3.445 2.38233112856408
3.545 2.38233112856408
3.645 2.38233112856408
3.745 2.38233112856408
3.845 2.38233112856408
3.945 2.38233112856408
4.045 2.38233112856408
4.145 2.38233112856408
4.245 2.38233112856408
4.345 2.38233112856408
4.445 2.38233112856408
4.545 2.38233112856408
4.645 2.38233112856408
4.745 2.38233112856408
4.845 2.38233112856408
4.945 2.38233112856408
5.045 2.38233112856408
5.145 2.38233112856408
5.245 2.38233112856408
5.345 2.38233112856408
5.445 2.38233112856408
5.545 2.38233112856408
5.645 2.38233112856408
5.745 2.38233112856408
5.845 2.38233112856408
5.945 2.38233112856408
6.03 2.38233112856408
6.13 2.38233112856408
6.23 2.38233112856408
6.33 2.38233112856408
6.43 2.38233112856408
6.53 2.38233112856408
6.63 2.38233112856408
6.73 2.38233112856408
6.83 2.38233112856408
6.93 2.38233112856408
7.03 2.38233112856408
7.13 2.38233112856408
7.23 2.38233112856408
7.33 2.38233112856408
7.43 2.38233112856408
7.53 2.38233112856408
7.63 2.38233112856408
7.73 2.38233112856408
7.83 2.38233112856408
7.93 2.38233112856408
8.008 2.38233112856408
8.108 2.38233112856408
8.208 2.38233112856408
8.308 2.38233112856408
8.408 2.38233112856408
8.508 2.38233112856408
8.608 2.38233112856408
8.708 2.38233112856408
8.808 2.38233112856408
8.908 2.38233112856408
9.008 2.38233112856408
9.108 2.38233112856408
9.208 2.38233112856408
9.308 2.38233112856408
9.408 2.38233112856408
9.508 2.38233112856408
9.608 2.38233112856408
9.708 2.38233112856408
9.808 2.38233112856408
9.908 2.38233112856408
10.008 2.38233112856408
10.108 2.38233112856408
10.208 2.38233112856408
10.308 2.38233112856408
10.408 2.38233112856408
10.508 2.38233112856408
10.608 2.38233112856408
10.708 2.38233112856408
10.808 2.38233112856408
10.908 2.38233112856408
11.008 2.38233112856408
11.108 2.38233112856408
11.208 2.38233112856408
11.308 2.38233112856408
11.408 2.38233112856408
11.508 2.38233112856408
11.608 2.38233112856408
11.708 2.38233112856408
11.808 2.38233112856408
11.908 2.38233112856408
12.008 2.38233112856408
12.108 2.38233112856408
12.208 2.38233112856408
12.308 2.38233112856408
12.408 2.38233112856408
12.508 2.38233112856408
12.608 2.38233112856408
12.708 2.38233112856408
12.808 2.38233112856408
12.908 2.38233112856408
13.008 2.38233112856408
13.108 2.38233112856408
13.208 2.38233112856408
13.308 2.38233112856408
13.408 2.38233112856408
13.508 2.38233112856408
13.608 2.38233112856408
13.708 2.38233112856408
13.808 2.38233112856408
13.908 2.38233112856408
14.008 2.38233112856408
14.108 2.38233112856408
14.208 2.38233112856408
14.308 2.38233112856408
14.408 2.38233112856408
14.508 2.38233112856408
14.608 2.38233112856408
14.708 2.38233112856408
14.808 2.38233112856408
14.908 2.38233112856408
15.008 2.38233112856408
15.108 2.38233112856408
15.208 2.38233112856408
15.308 2.38233112856408
15.408 2.38233112856408
15.508 2.38233112856408
15.608 2.38233112856408
15.708 2.38233112856408
15.808 2.38233112856408
15.908 2.38233112856408
16.008 2.38233112856408
16.108 2.38233112856408
16.208 2.38233112856408
16.308 2.38233112856408
16.408 2.38233112856408
16.507 2.38233112856408
16.607 2.38233112856408
16.707 2.38233112856408
16.807 2.38233112856408
16.907 2.38233112856408
17.007 2.38233112856408
17.107 2.38233112856408
17.207 2.38233112856408
17.307 2.38233112856408
17.407 2.38233112856408
17.507 2.38233112856408
17.607 2.38233112856408
17.707 2.38233112856408
17.807 2.38233112856408
17.907 2.38233112856408
17.999 2.38233112856408
18.085 2.38233112856408
18.185 2.38233112856408
18.285 2.38233112856408
18.385 2.38233112856408
18.485 2.38233112856408
18.585 2.38233112856408
18.685 2.38233112856408
18.785 2.38233112856408
18.885 2.38233112856408
18.985 2.38233112856408
19.085 2.38233112856408
19.185 2.38233112856408
19.285 2.38233112856408
19.385 2.38233112856408
19.485 2.38233112856408
19.585 2.38233112856408
19.685 2.38233112856408
19.785 2.38233112856408
19.885 2.38233112856408


==> images/data/Oblate_F_tot-019.dat <==
0.001 2.67733248435917
0.002 2.60734169435917
0.003 2.55862281435917
0.004 2.52081777435917
0.005 2.48975644435917
0.006 2.46338613435917
0.007 2.44065994435917
0.008 2.42107018435917
0.009 2.40434259435917
0.01 2.39020823435917
0.011 2.37831443435917
0.012 2.36827411435917
0.013 2.35973455435917
0.014 2.35240467435917
0.015 2.34605367435917
0.016 2.34050045435917
0.017 2.33560258435917
0.018 2.33124804435917
0.019 2.32734752435917
0.02 2.32382988435917
0.021 2.32063756435917
0.022 2.31772407435917
0.023 2.31505101435917
0.024 2.31258712435917
0.025 2.31030619435917
0.026 2.30818637435917
0.027 2.30620944435917
0.028 2.30435979435917
0.029 2.30262425435917
0.03 2.30099135435917
0.031 2.29945132435917
0.032 2.29799586435917
0.033 2.29661748435917
0.034 2.29530977435917
0.035 2.29406708435917
0.036 2.29288434435917
0.037 2.29175725435917
0.038 2.29068172435917
0.039 2.28965427435917
0.04 2.28867174435917
0.041 2.28773118435917
0.042 2.28683004435917
0.043 2.28596614435917
0.044 2.28513703435917
0.045 2.28434108435917
0.046 2.28357625435917
0.047 2.28284096435917
0.048 2.28213374435917
0.049 2.28145320435917
0.05 2.28079795435917
0.051 2.28016687435917
0.052 2.27955872435917
0.053 2.27897261435917
0.054 2.27840742435917
0.055 2.27786225435917
0.056 2.27733637435917
0.057 2.27682880435917
0.058 2.27633887435917
0.059 2.27586586435917
0.06 2.27540906435917
0.061 2.27496773435917
0.062 2.27454150435917
0.063 2.27412948435917
0.064 2.27373135435917
0.065 2.27334655435917
0.066 2.27297451435917
0.067 2.27261490435917
0.068 2.27226698435917
0.069 2.27193065435917
0.07 2.27160522435917
0.071 2.27129049435917
0.072 2.27098589435917
0.073 2.27069128435917
0.074 2.27040618435917
0.075 2.27013028435917
0.076 2.26986323435917
0.077 2.26960482435917
0.078 2.26935463435917
0.079 2.26911237435917
0.08 2.26887793435917
0.081 2.26865092435917
0.082 2.26843107435917
0.083 2.26821820435917
0.084 2.26801215435917
0.085 2.26781255435917
0.086 2.26761914435917
0.087 2.26743188435917
0.088 2.26725052435917
0.089 2.26707483435917
0.09 2.26690467435917
0.091 2.26673972435917
0.092 2.26658004435917
0.093 2.26642523435917
0.094 2.26627526435917
0.095 2.26612994435917
0.096 2.26598914435917
0.097 2.26585268435917
0.098 2.26572046435917
0.099 2.26559237435917
0.1 2.26546815435917
0.105 2.26490206435917
0.11 2.26441733435917
0.115 2.26400181435917
0.12 2.26364525435917
0.125 2.26333889435917
0.13 2.26307550435917
0.135 2.26284872435917
0.14 2.26265326435917
0.145 2.26248447435917
0.15 2.26233866435917
0.155 2.26221239435917
0.16 2.26210303435917
0.165 2.26200794435917
0.17 2.26192525435917
0.175 2.26185318435917
0.18 2.26179011435917
0.185 2.26173491435917
0.19 2.26168651435917
0.195 2.26164377435917
0.2 2.26160604435917
0.205 2.26157261435917
0.21 2.26154291435917
0.215 2.26151636435917
0.22 2.26149258435917
0.225 2.26147113435917
0.23 2.26145181435917
0.235 2.26143422435917
0.24 2.26141810435917
0.245 2.26140342435917
0.25 2.26138978435917
0.255 2.26137719435917
0.26 2.26136554435917
0.265 2.26135463435917
0.27 2.26134429435917
0.275 2.26133458435917
0.28 2.26132534435917
0.285 2.26131654435917
0.29 2.26130822435917
0.295 2.26130011435917
0.3 2.26129241435917
0.305 2.26128491435917
0.31 2.26127764435917
0.315 2.26127062435917
0.32 2.26126372435917
0.325 2.26125704435917
0.33 2.26125056435917
0.335 2.26124410435917
0.34 2.26123780435917
0.345 2.26123166435917
0.35 2.26122552435917
0.355 2.26121953435917
0.36 2.26121359435917
0.365 2.26120773435917
0.37 2.26120200435917
0.375 2.26119627435917
0.38 2.26119064435917
0.385 2.26118504435917
0.39 2.26117950435917
0.395 2.26117398435917
0.4 2.26116856435917
0.405 2.26116324435917
0.41 2.26115781435917
0.415 2.26115250435917
0.42 2.26114724435917
0.425 2.26114207435917
0.43 2.26113686435917
0.435 2.26113167435917
0.44 2.26112657435917
0.445 2.26112154435917
0.45 2.26111649435917
0.455 2.26111140435917
0.46 2.26110639435917
0.465 2.26110147435917
0.47 2.26109656435917
0.475 2.26109168435917
0.48 2.26108676435917
0.485 2.26108194435917
0.49 2.26107717435917
0.495 2.26107237435917
0.5 2.26106761435917
0.505 2.26106292435917
0.51 2.26105817435917
0.515 2.26105352435917
0.52 2.26104892435917
0.525 2.26104424435917
0.53 2.26103964435917
0.535 2.26103510435917
0.54 2.26103058435917
0.545 2.26102605435917
0.55 2.26102160435917
0.555 2.26101709435917
0.56 2.26101271435917
0.565 2.26100822435917
0.57 2.26100383435917
0.575 2.26099950435917
0.58 2.26099511435917
0.585 2.26099087435917
0.59 2.26098654435917
0.595 2.26098232435917
0.6 2.26097799435917
0.605 2.26097374435917
0.61 2.26096956435917
0.615 2.26096544435917
0.62 2.26096127435917
0.625 2.26095705435917
0.63 2.26095296435917
0.635 2.26094889435917
0.64 2.26094484435917
0.645 2.26094071435917
0.65 2.26093668435917
0.655 2.26093274435917
0.66 2.26092871435917
0.665 2.26092476435917
0.67 2.26092079435917
0.675 2.26091691435917
0.68 2.26091290435917
0.685 2.26090906435917
0.69 2.26090519435917
0.695 2.26090138435917
0.7 2.26089753435917
0.705 2.26089365435917
0.71 2.26088992435917
0.715 2.26088614435917
0.72 2.26088241435917
0.725 2.26087863435917
0.73 2.26087489435917
0.735 2.26087120435917
0.74 2.26086755435917
0.745 2.26086384435917
0.75 2.26086017435917
0.755 2.26085664435917
0.76 2.26085294435917
0.765 2.26084938435917
0.77 2.26084584435917
0.775 2.26084224435917
0.78 2.26083868435917
0.785 2.26083524435917
0.79 2.26083173435917
0.795 2.26082824435917
0.8 2.26082469435917
0.805 2.26082125435917
0.81 2.26081785435917
0.815 2.26081437435917
0.82 2.26081101435917
0.825 2.26080757435917
0.83 2.26080426435917
0.835 2.26080087435917
0.84 2.26079750435917
0.845 2.26079425435917
0.85 2.26079092435917
0.855 2.26078761435917
0.86 2.26078432435917
0.865 2.26078105435917
0.87 2.26077780435917
0.875 2.26077456435917
0.88 2.26077135435917
0.885 2.26076815435917
0.89 2.26076497435917
0.895 2.26076180435917
0.9 2.26075865435917
0.905 2.26075542435917
0.91 2.26075230435917
0.915 2.26074920435917
0.92 2.26074611435917
0.925 2.26074304435917
0.93 2.26073989435917
0.935 2.26073684435917
0.94 2.26073382435917
0.945 2.26073081435917
0.95 2.26072781435917
0.955 2.26072472435917
0.96 2.26072175435917
0.965 2.26071880435917
0.97 2.26071585435917
0.975 2.26071282435917
0.98 2.26070991435917
0.985 2.26070700435917
0.99 2.26070401435917
0.995 2.26070113435917
1 2.26069827435917
1.01 2.26069247435917
1.02 2.26068683435917
1.03 2.26068113435917
1.04 2.26067558435917
1.05 2.26066998435917
1.06 2.26066452435917
1.07 2.26065900435917
1.08 2.26065363435917
1.09 2.26064831435917
1.1 2.26064292435917
1.11 2.26063768435917
1.12 2.26063238435917
1.13 2.26062722435917
1.14 2.26062210435917
1.15 2.26061702435917
1.16 2.26061188435917
1.17 2.26060688435917
1.18 2.26060192435917
1.19 2.26059699435917
1.2 2.26059200435917
1.21 2.26058715435917
1.22 2.26058233435917
1.23 2.26057755435917
1.24 2.26057280435917
1.25 2.26056809435917
1.26 2.26056341435917
1.27 2.26055877435917
1.28 2.26055416435917
1.29 2.26054958435917
1.3 2.26054504435917
1.31 2.26054053435917
1.32 2.26053605435917
1.33 2.26053160435917
1.34 2.26052718435917
1.35 2.26052279435917
1.36 2.26051854435917
1.37 2.26051421435917
1.38 2.26050991435917
1.39 2.26050564435917
1.4 2.26050140435917
1.41 2.26049729435917
1.42 2.26049311435917
1.43 2.26048896435917
1.44 2.26048493435917
1.45 2.26048083435917
1.46 2.26047676435917
1.47 2.26047282435917
1.48 2.26046880435917
1.49 2.26046490435917
1.5 2.26046094435917
1.51 2.26045700435917
1.52 2.26045318435917
1.53 2.26044929435917
1.54 2.26044552435917
1.55 2.26044178435917
1.56 2.26043796435917
1.57 2.26043427435917
1.58 2.26043050435917
1.59 2.26042686435917
1.6 2.26042323435917
1.61 2.26041953435917
1.62 2.26041595435917
1.63 2.26041230435917
1.64 2.26040877435917
1.65 2.26040526435917
1.66 2.26040177435917
1.67 2.26039820435917
1.68 2.26039476435917
1.69 2.26039133435917
1.7 2.26038793435917
1.71 2.26038455435917
1.72 2.26038108435917
1.73 2.26037774435917
1.74 2.26037442435917
1.75 2.26037112435917
1.76 2.26036784435917
1.77 2.26036457435917
1.78 2.26036133435917
1.79 2.26035811435917
1.8 2.26035490435917
1.81 2.26035161435917
1.82 2.26034845435917
1.83 2.26034530435917
1.84 2.26034217435917
1.85 2.26033905435917
1.86 2.26033596435917
1.87 2.26033298435917
1.88 2.26032992435917
1.89 2.26032688435917
1.9 2.26032385435917
1.91 2.26032085435917
1.92 2.26031786435917
1.93 2.26031488435917
1.94 2.26031192435917
1.95 2.26030898435917
1.96 2.26030616435917
1.97 2.26030325435917
1.98 2.26030036435917
1.99 2.26029748435917
2 2.26029462435917
2.01 2.26029187435917
2.02 2.26028904435917
2.03 2.26028623435917
2.04 2.26028343435917
2.05 2.26028075435917
2.06 2.26027798435917
2.07 2.26027522435917
2.08 2.26027258435917
2.09 2.26026986435917
2.1 2.26026715435917
2.11 2.26026455435917
2.12 2.26026187435917
2.13 2.26025930435917
2.14 2.26025665435917
2.15 2.26025401435917
2.16 2.26025148435917
2.17 2.26024887435917
2.18 2.26024637435917
2.19 2.26024378435917
2.2 2.26024131435917
2.21 2.26023875435917
2.22 2.26023631435917
2.23 2.26023377435917
2.24 2.26023135435917
2.25 2.26022884435917
2.26 2.26022645435917
2.27 2.26022397435917
2.28 2.26022160435917
2.29 2.26021914435917
2.3 2.26021679435917
2.31 2.26021446435917
2.32 2.26021204435917
2.33 2.26020973435917
2.34 2.26020733435917
2.35 2.26020505435917
2.36 2.26020277435917
2.37 2.26020041435917
2.38 2.26019816435917
2.39 2.26019592435917
2.4 2.26019359435917
2.41 2.26019137435917
2.42 2.26018917435917
2.43 2.26018697435917
2.44 2.26018469435917
2.45 2.26018252435917
2.46 2.26018036435917
2.47 2.26017820435917
2.48 2.26017596435917
2.49 2.26017383435917
2.5 2.26017172435917
2.51 2.26016961435917
2.52 2.26016741435917
2.53 2.26016532435917
2.54 2.26016324435917
2.55 2.26016117435917
2.56 2.26015912435917
2.57 2.26015707435917
2.58 2.26015503435917
2.59 2.26015290435917
2.6 2.26015088435917
2.61 2.26014887435917
2.62 2.26014687435917
2.63 2.26014489435917
2.64 2.26014291435917
2.65 2.26014093435917
2.66 2.26013897435917
2.67 2.26013702435917
2.68 2.26013508435917
2.69 2.26013315435917
2.7 2.26013122435917
2.71 2.26012931435917
2.72 2.26012740435917
2.73 2.26012550435917
2.74 2.26012361435917
2.75 2.26012173435917
2.76 2.26011986435917
2.77 2.26011800435917
2.78 2.26011615435917
2.79 2.26011430435917
2.8 2.26011247435917
2.81 2.26011064435917
2.82 2.26010882435917
2.83 2.26010701435917
2.84 2.26010520435917
2.85 2.26010341435917
2.86 2.26010172435917
2.87 2.26009994435917
2.88 2.26009817435917
2.89 2.26009641435917
2.9 2.26009465435917
2.91 2.26009291435917
2.92 2.26009117435917
2.93 2.26008954435917
2.94 2.26008781435917
2.95 2.26008610435917
2.96 2.26008439435917
2.97 2.26008269435917
2.98 2.26008110435917
2.99 2.26007941435917
3 2.26007774435917
3 2.26007774435917
3 2.26007774435917
3.045 2.26007039435917
3.145 2.26005462435917
3.245 2.26003964435917
3.345 2.26002539435917
3.445 2.26001175435917
3.545 2.25999867435917
3.645 2.25998633435917
3.745 2.25997450435917
3.845 2.25996314435917
3.945 2.25995234435917
4.045 2.25994206435917
4.145 2.25993219435917
4.245 2.25992281435917
4.345 2.25991370435917
4.445 2.25990514435917
4.545 2.25989690435917
4.645 2.25988899435917
4.745 2.25988137435917
4.845 2.25987414435917
4.945 2.25986728435917
5.045 2.25986058435917
5.145 2.25985423435917
5.245 2.25984811435917
5.345 2.25984232435917
5.445 2.25983674435917
5.545 2.25983137435917
5.645 2.25982619435917
5.745 2.25982120435917
5.845 2.25981648435917
5.945 2.25981194435917
6.03 2.25980823435917
6.13 2.25980399435917
6.23 2.25979999435917
6.33 2.25979613435917
6.43 2.25979242435917
6.53 2.25978883435917
6.63 2.25978537435917
6.73 2.25978212435917
6.83 2.25977890435917
6.93 2.25977588435917
7.03 2.25977297435917
7.13 2.25977015435917
7.23 2.25976744435917
7.33 2.25976481435917
7.43 2.25976228435917
7.53 2.25975993435917
7.63 2.25975756435917
7.73 2.25975536435917
7.83 2.25975324435917
7.93 2.25975120435917
8.008 2.25974961435917
8.108 2.25974768435917
8.208 2.25974581435917
8.308 2.25974411435917
8.408 2.25974237435917
8.508 2.25974068435917
8.608 2.25973914435917
8.708 2.25973756435917
8.808 2.25973613435917
8.908 2.25973464435917
9.008 2.25973330435917
9.108 2.25973191435917
9.208 2.25973065435917
9.308 2.25972944435917
9.408 2.25972826435917
9.508 2.25972712435917
9.608 2.25972602435917
9.708 2.25972495435917
9.808 2.25972392435917
9.908 2.25972291435917
10.008 2.25972194435917
10.108 2.25972100435917
10.208 2.25972008435917
10.308 2.25971930435917
10.408 2.25971843435917
10.508 2.25971760435917
10.608 2.25971678435917
10.708 2.25971610435917
10.808 2.25971533435917
10.908 2.25971468435917
11.008 2.25971396435917
11.108 2.25971325435917
11.208 2.25971267435917
11.308 2.25971200435917
11.408 2.25971145435917
11.508 2.25971082435917
11.608 2.25971030435917
11.708 2.25970980435917
11.808 2.25970922435917
11.908 2.25970875435917
12.008 2.25970819435917
12.108 2.25970775435917
12.208 2.25970732435917
12.308 2.25970680435917
12.408 2.25970640435917
12.508 2.25970601435917
12.608 2.25970553435917
12.708 2.25970516435917
12.808 2.25970480435917
12.908 2.25970445435917
13.008 2.25970401435917
13.108 2.25970368435917
13.208 2.25970336435917
13.308 2.25970305435917
13.408 2.25970264435917
13.508 2.25970235435917
13.608 2.25970206435917
13.708 2.25970178435917
13.808 2.25970151435917
13.908 2.25970125435917
14.008 2.25970089435917
14.108 2.25970064435917
14.208 2.25970040435917
14.308 2.25970016435917
14.408 2.25969993435917
14.508 2.25969970435917
14.608 2.25969948435917
14.708 2.25969917435917
14.808 2.25969896435917
14.908 2.25969875435917
15.008 2.25969855435917
15.108 2.25969836435917
15.208 2.25969817435917
15.308 2.25969798435917
15.408 2.25969780435917
15.508 2.25969763435917
15.608 2.25969745435917
15.708 2.25969728435917
15.808 2.25969702435917
15.908 2.25969686435917
16.008 2.25969670435917
16.108 2.25969655435917
16.208 2.25969640435917
16.308 2.25969625435917
16.408 2.25969610435917
16.507 2.25969597435917
16.607 2.25969583435917
16.707 2.25969569435917
16.807 2.25969556435917
16.907 2.25969543435917
17.007 2.25969530435917
17.107 2.25969518435917
17.207 2.25969506435917
17.307 2.25969494435917
17.407 2.25969482435917
17.507 2.25969470435917
17.607 2.25969459435917
17.707 2.25969448435917
17.807 2.25969437435917
17.907 2.25969426435917
17.999 2.25969417435917
18.085 2.25969408435917
18.185 2.25969388435917
18.285 2.25969378435917
18.385 2.25969368435917
18.485 2.25969358435917
18.585 2.25969349435917
18.685 2.25969340435917
18.785 2.25969331435917
18.885 2.25969322435917
18.985 2.25969313435917
19.085 2.25969304435917
19.185 2.25969296435917
19.285 2.25969287435917
19.385 2.25969279435917
19.485 2.25969271435917
19.585 2.25969263435917
19.685 2.25969255435917
19.785 2.25969247435917
19.885 2.25969239435917


==> images/data/Oblate_F_tot-020.dat <==
0.001 1.62179063313845
0.002 1.59511565313845
0.003 1.57497365313845
0.004 1.55872214313845
0.005 1.54506693313845
0.006 1.53326904313845
0.007 1.52286840313845
0.008 1.51356642313845
0.009 1.50516799313845
0.01 1.49754821313845
0.011 1.49062923313845
0.012 1.48436123313845
0.013 1.47870617313845
0.014 1.47362699313845
0.015 1.46908334313845
0.016 1.46503171313845
0.017 1.46142678313845
0.018 1.45822279313845
0.019 1.45537530313845
0.02 1.45284268313845
0.021 1.45058705313845
0.022 1.44857466313845
0.023 1.44677578313845
0.024 1.44516445313845
0.025 1.44371810313845
0.026 1.44241709313845
0.027 1.44124441313845
0.028 1.44018527313845
0.029 1.43922680313845
0.03 1.43835779313845
0.031 1.43756847313845
0.032 1.43685028313845
0.033 1.43619573313845
0.034 1.43559822313845
0.035 1.43505195313845
0.036 1.43455181313845
0.037 1.43409325313845
0.038 1.43367227313845
0.039 1.43328529313845
0.04 1.43292913313845
0.041 1.43260097313845
0.042 1.43229825313845
0.043 1.43201871313845
0.044 1.43176032313845
0.045 1.43152123313845
0.046 1.43129980313845
0.047 1.43109454313845
0.048 1.43090409313845
0.049 1.43072725313845
0.05 1.43056291313845
0.051 1.43041006313845
0.052 1.43026780313845
0.053 1.43013530313845
0.054 1.43001180313845
0.055 1.42989661313845
0.056 1.42978910313845
0.057 1.42968869313845
0.058 1.42959487313845
0.059 1.42950713313845
0.06 1.42942505313845
0.061 1.42934822313845
0.062 1.42927625313845
0.063 1.42920880313845
0.064 1.42914557313845
0.065 1.42908625313845
0.066 1.42903057313845
0.067 1.42897829313845
0.068 1.42892917313845
0.069 1.42888300313845
0.07 1.42883959313845
0.071 1.42879875313845
0.072 1.42876032313845
0.073 1.42872412313845
0.074 1.42869003313845
0.075 1.42865791313845
0.076 1.42862762313845
0.077 1.42859906313845
0.078 1.42857211313845
0.079 1.42854668313845
0.08 1.42852266313845
0.081 1.42849997313845
0.082 1.42847854313845
0.083 1.42845827313845
0.084 1.42843911313845
0.085 1.42842099313845
0.086 1.42840383313845
0.087 1.42838760313845
0.088 1.42837222313845
0.089 1.42835765313845
0.09 1.42834385313845
0.091 1.42833077313845
0.092 1.42831836313845
0.093 1.42830659313845
0.094 1.42829543313845
0.095 1.42828483313845
0.096 1.42827476313845
0.097 1.42826520313845
0.098 1.42825612313845
0.099 1.42824749313845
0.1 1.42823928313845
0.105 1.42820386313845
0.11 1.42817609313845
0.115 1.42815417313845
0.12 1.42813674313845
0.125 1.42812278313845
0.13 1.42811153313845
0.135 1.42810241313845
0.14 1.42809496313845
0.145 1.42808885313845
0.15 1.42808381313845
0.155 1.42807964313845
0.16 1.42807616313845
0.165 1.42807326313845
0.17 1.42807082313845
0.175 1.42806877313845
0.18 1.42806704313845
0.185 1.42806557313845
0.19 1.42806433313845
0.195 1.42806327313845
0.2 1.42806236313845
0.205 1.42806159313845
0.21 1.42806094313845
0.215 1.42806037313845
0.22 1.42805989313845
0.225 1.42805948313845
0.23 1.42805912313845
0.235 1.42805882313845
0.24 1.42805855313845
0.245 1.42805833313845
0.25 1.42805813313845
0.255 1.42805797313845
0.26 1.42805782313845
0.265 1.42805770313845
0.27 1.42805759313845
0.275 1.42805750313845
0.28 1.42805742313845
0.285 1.42805735313845
0.29 1.42805729313845
0.295 1.42805724313845
0.3 1.42805720313845
0.305 1.42805716313845
0.31 1.42805713313845
0.315 1.42805710313845
0.32 1.42805708313845
0.325 1.42805705313845
0.33 1.42805704313845
0.335 1.42805702313845
0.34 1.42805701313845
0.345 1.42805700313845
0.35 1.42805699313845
0.355 1.42805698313845
0.36 1.42805697313845
0.365 1.42805696313845
0.37 1.42805696313845
0.375 1.42805695313845
0.38 1.42805695313845
0.385 1.42805695313845
0.39 1.42805694313845
0.395 1.42805694313845
0.4 1.42805694313845
0.405 1.42805694313845
0.41 1.42805694313845
0.415 1.42805693313845
0.42 1.42805693313845
0.425 1.42805693313845
0.43 1.42805693313845
0.435 1.42805693313845
0.44 1.42805693313845
0.445 1.42805693313845
0.45 1.42805693313845
0.455 1.42805693313845
0.46 1.42805693313845
0.465 1.42805693313845
0.47 1.42805693313845
0.475 1.42805693313845
0.48 1.42805693313845
0.485 1.42805693313845
0.49 1.42805693313845
0.495 1.42805693313845
0.5 1.42805693313845
0.505 1.42805693313845
0.51 1.42805693313845
0.515 1.42805693313845
0.52 1.42805693313845
0.525 1.42805693313845
0.53 1.42805693313845
0.535 1.42805693313845
0.54 1.42805693313845
0.545 1.42805693313845
0.55 1.42805693313845
0.555 1.42805693313845
0.56 1.42805693313845
0.565 1.42805693313845
0.57 1.42805693313845
0.575 1.42805693313845
0.58 1.42805693313845
0.585 1.42805693313845
0.59 1.42805693313845
0.595 1.42805693313845
0.6 1.42805693313845
0.605 1.42805693313845
0.61 1.42805693313845
0.615 1.42805693313845
0.62 1.42805693313845
0.625 1.42805693313845
0.63 1.42805693313845
0.635 1.42805693313845
0.64 1.42805693313845
0.645 1.42805693313845
0.65 1.42805693313845
0.655 1.42805693313845
0.66 1.42805693313845
0.665 1.42805693313845
0.67 1.42805693313845
0.675 1.42805693313845
0.68 1.42805693313845
0.685 1.42805693313845
0.69 1.42805693313845
0.695 1.42805693313845
0.7 1.42805693313845
0.705 1.42805693313845
0.71 1.42805693313845
0.715 1.42805693313845
0.72 1.42805693313845
0.725 1.42805693313845
0.73 1.42805693313845
0.735 1.42805693313845
0.74 1.42805693313845
0.745 1.42805693313845
0.75 1.42805693313845
0.755 1.42805693313845
0.76 1.42805694313845
0.765 1.42805694313845
0.77 1.42805694313845
0.775 1.42805694313845
0.78 1.42805694313845
0.785 1.42805694313845
0.79 1.42805694313845
0.795 1.42805694313845
0.8 1.42805694313845
0.805 1.42805694313845
0.81 1.42805694313845
0.815 1.42805694313845
0.82 1.42805694313845
0.825 1.42805694313845
0.83 1.42805694313845
0.835 1.42805694313845
0.84 1.42805694313845
0.845 1.42805694313845
0.85 1.42805694313845
0.855 1.42805694313845
0.86 1.42805694313845
0.865 1.42805694313845
0.87 1.42805694313845
0.875 1.42805694313845
0.88 1.42805694313845
0.885 1.42805694313845
0.89 1.42805694313845
0.895 1.42805694313845
0.9 1.42805694313845
0.905 1.42805694313845
0.91 1.42805694313845
0.915 1.42805694313845
0.92 1.42805694313845
0.925 1.42805694313845
0.93 1.42805694313845
0.935 1.42805694313845
0.94 1.42805694313845
0.945 1.42805694313845
0.95 1.42805694313845
0.955 1.42805694313845
0.96 1.42805694313845
0.965 1.42805694313845
0.97 1.42805694313845
0.975 1.42805694313845
0.98 1.42805694313845
0.985 1.42805694313845
0.99 1.42805694313845
0.995 1.42805694313845
1 1.42805694313845
1.01 1.42805694313845
1.02 1.42805694313845
1.03 1.42805694313845
1.04 1.42805694313845
1.05 1.42805694313845
1.06 1.42805694313845
1.07 1.42805694313845
1.08 1.42805694313845
1.09 1.42805694313845
1.1 1.42805694313845
1.11 1.42805694313845
1.12 1.42805694313845
1.13 1.42805694313845
1.14 1.42805694313845
1.15 1.42805694313845
1.16 1.42805694313845
1.17 1.42805694313845
1.18 1.42805694313845
1.19 1.42805694313845
1.2 1.42805694313845
1.21 1.42805694313845
1.22 1.42805694313845
1.23 1.42805694313845
1.24 1.42805694313845
1.25 1.42805694313845
1.26 1.42805694313845
1.27 1.42805694313845
1.28 1.42805694313845
1.29 1.42805694313845
1.3 1.42805694313845
1.31 1.42805694313845
1.32 1.42805694313845
1.33 1.42805694313845
1.34 1.42805694313845
1.35 1.42805694313845
1.36 1.42805694313845
1.37 1.42805694313845
1.38 1.42805694313845
1.39 1.42805694313845
1.4 1.42805695313845
1.41 1.42805695313845
1.42 1.42805695313845
1.43 1.42805695313845
1.44 1.42805695313845
1.45 1.42805695313845
1.46 1.42805695313845
1.47 1.42805695313845
1.48 1.42805695313845
1.49 1.42805695313845
1.5 1.42805695313845
1.51 1.42805695313845
1.52 1.42805695313845
1.53 1.42805695313845
1.54 1.42805695313845
1.55 1.42805695313845
1.56 1.42805695313845
1.57 1.42805695313845
1.58 1.42805695313845
1.59 1.42805695313845
1.6 1.42805695313845
1.61 1.42805695313845
1.62 1.42805695313845
1.63 1.42805695313845
1.64 1.42805695313845
1.65 1.42805695313845
1.66 1.42805695313845
1.67 1.42805695313845
1.68 1.42805695313845
1.69 1.42805695313845
1.7 1.42805695313845
1.71 1.42805695313845
1.72 1.42805695313845
1.73 1.42805695313845
1.74 1.42805695313845
1.75 1.42805695313845
1.76 1.42805695313845
1.77 1.42805695313845
1.78 1.42805695313845
1.79 1.42805695313845
1.8 1.42805695313845
1.81 1.42805695313845
1.82 1.42805695313845
1.83 1.42805695313845
1.84 1.42805695313845
1.85 1.42805695313845
1.86 1.42805695313845
1.87 1.42805695313845
1.88 1.42805695313845
1.89 1.42805695313845
1.9 1.42805695313845
1.91 1.42805695313845
1.92 1.42805695313845
1.93 1.42805695313845
1.94 1.42805695313845
1.95 1.42805695313845
1.96 1.42805695313845
1.97 1.42805695313845
1.98 1.42805695313845
1.99 1.42805695313845
2 1.42805695313845
2.01 1.42805695313845
2.02 1.42805695313845
2.03 1.42805695313845
2.04 1.42805695313845
2.05 1.42805695313845
2.06 1.42805695313845
2.07 1.42805695313845
2.08 1.42805695313845
2.09 1.42805695313845
2.1 1.42805695313845
2.11 1.42805695313845
2.12 1.42805695313845
2.13 1.42805695313845
2.14 1.42805695313845
2.15 1.42805695313845
2.16 1.42805695313845
2.17 1.42805695313845
2.18 1.42805695313845
2.19 1.42805695313845
2.2 1.42805695313845
2.21 1.42805695313845
2.22 1.42805695313845
2.23 1.42805695313845
2.24 1.42805695313845
2.25 1.42805695313845
2.26 1.42805695313845
2.27 1.42805695313845
2.28 1.42805695313845
2.29 1.42805695313845
2.3 1.42805695313845
2.31 1.42805695313845
2.32 1.42805695313845
2.33 1.42805695313845
2.34 1.42805695313845
2.35 1.42805695313845
2.36 1.42805695313845
2.37 1.42805695313845
2.38 1.42805695313845
2.39 1.42805695313845
2.4 1.42805695313845
2.41 1.42805695313845
2.42 1.42805695313845
2.43 1.42805695313845
2.44 1.42805695313845
2.45 1.42805695313845
2.46 1.42805695313845
2.47 1.42805695313845
2.48 1.42805695313845
2.49 1.42805695313845
2.5 1.42805695313845
2.51 1.42805695313845
2.52 1.42805695313845
2.53 1.42805695313845
2.54 1.42805695313845
2.55 1.42805695313845
2.56 1.42805695313845
2.57 1.42805695313845
2.58 1.42805695313845
2.59 1.42805695313845
2.6 1.42805695313845
2.61 1.42805695313845
2.62 1.42805695313845
2.63 1.42805695313845
2.64 1.42805695313845
2.65 1.42805695313845
2.66 1.42805695313845
2.67 1.42805695313845
2.68 1.42805695313845
2.69 1.42805695313845
2.7 1.42805695313845
2.71 1.42805695313845
2.72 1.42805695313845
2.73 1.42805695313845
2.74 1.42805695313845
2.75 1.42805695313845
2.76 1.42805695313845
2.77 1.42805695313845
2.78 1.42805695313845
2.79 1.42805695313845
2.8 1.42805695313845
2.81 1.42805695313845
2.82 1.42805695313845
2.83 1.42805695313845
2.84 1.42805695313845
2.85 1.42805695313845
2.86 1.42805695313845
2.87 1.42805695313845
2.88 1.42805695313845
2.89 1.42805695313845
2.9 1.42805695313845
2.91 1.42805695313845
2.92 1.42805695313845
2.93 1.42805695313845
2.94 1.42805695313845
2.95 1.42805695313845
2.96 1.42805695313845
2.97 1.42805695313845
2.98 1.42805695313845
2.99 1.42805695313845
3 1.42805695313845
3 1.42805695313845
3 1.42805695313845
3.045 1.42805695313845
3.145 1.42805695313845
3.245 1.42805695313845
3.345 1.42805695313845
3.445 1.42805695313845
3.545 1.42805695313845
3.645 1.42805695313845
3.745 1.42805695313845
3.845 1.42805695313845
3.945 1.42805695313845
4.045 1.42805695313845
4.145 1.42805695313845
4.245 1.42805695313845
4.345 1.42805695313845
4.445 1.42805695313845
4.545 1.42805695313845
4.645 1.42805695313845
4.745 1.42805695313845
4.845 1.42805695313845
4.945 1.42805695313845
5.045 1.42805695313845
5.145 1.42805695313845
5.245 1.42805695313845
5.345 1.42805695313845
5.445 1.42805695313845
5.545 1.42805695313845
5.645 1.42805695313845
5.745 1.42805695313845
5.845 1.42805695313845
5.945 1.42805695313845
6.03 1.42805695313845
6.13 1.42805695313845
6.23 1.42805695313845
6.33 1.42805695313845
6.43 1.42805695313845
6.53 1.42805695313845
6.63 1.42805695313845
6.73 1.42805695313845
6.83 1.42805695313845
6.93 1.42805695313845
7.03 1.42805695313845
7.13 1.42805695313845
7.23 1.42805695313845
7.33 1.42805695313845
7.43 1.42805695313845
7.53 1.42805695313845
7.63 1.42805695313845
7.73 1.42805695313845
7.83 1.42805695313845
7.93 1.42805695313845
8.008 1.42805695313845
8.108 1.42805695313845
8.208 1.42805695313845
8.308 1.42805695313845
8.408 1.42805695313845
8.508 1.42805695313845
8.608 1.42805695313845
8.708 1.42805695313845
8.808 1.42805695313845
8.908 1.42805695313845
9.008 1.42805695313845
9.108 1.42805695313845
9.208 1.42805695313845
9.308 1.42805695313845
9.408 1.42805695313845
9.508 1.42805695313845
9.608 1.42805695313845
9.708 1.42805695313845
9.808 1.42805695313845
9.908 1.42805695313845
10.008 1.42805695313845
10.108 1.42805695313845
10.208 1.42805695313845
10.308 1.42805695313845
10.408 1.42805695313845
10.508 1.42805695313845
10.608 1.42805695313845
10.708 1.42805695313845
10.808 1.42805695313845
10.908 1.42805695313845
11.008 1.42805695313845
11.108 1.42805695313845
11.208 1.42805695313845
11.308 1.42805695313845
11.408 1.42805695313845
11.508 1.42805695313845
11.608 1.42805695313845
11.708 1.42805695313845
11.808 1.42805695313845
11.908 1.42805695313845
12.008 1.42805695313845
12.108 1.42805695313845
12.208 1.42805695313845
12.308 1.42805695313845
12.408 1.42805695313845
12.508 1.42805695313845
12.608 1.42805695313845
12.708 1.42805695313845
12.808 1.42805695313845
12.908 1.42805695313845
13.008 1.42805695313845
13.108 1.42805695313845
13.208 1.42805695313845
13.308 1.42805695313845
13.408 1.42805695313845
13.508 1.42805695313845
13.608 1.42805695313845
13.708 1.42805695313845
13.808 1.42805695313845
13.908 1.42805695313845
14.008 1.42805695313845
14.108 1.42805695313845
14.208 1.42805695313845
14.308 1.42805695313845
14.408 1.42805695313845
14.508 1.42805695313845
14.608 1.42805695313845
14.708 1.42805695313845
14.808 1.42805695313845
14.908 1.42805695313845
15.008 1.42805695313845
15.108 1.42805695313845
15.208 1.42805695313845
15.308 1.42805695313845
15.408 1.42805695313845
15.508 1.42805695313845
15.608 1.42805695313845
15.708 1.42805695313845
15.808 1.42805695313845
15.908 1.42805695313845
16.008 1.42805695313845
16.108 1.42805695313845
16.208 1.42805695313845
16.308 1.42805695313845
16.408 1.42805695313845
16.507 1.42805695313845
16.607 1.42805695313845
16.707 1.42805695313845
16.807 1.42805695313845
16.907 1.42805695313845
17.007 1.42805695313845
17.107 1.42805695313845
17.207 1.42805695313845
17.307 1.42805695313845
17.407 1.42805695313845
17.507 1.42805695313845
17.607 1.42805695313845
17.707 1.42805695313845
17.807 1.42805695313845
17.907 1.42805695313845
17.999 1.42805695313845
18.085 1.42805695313845
18.185 1.42805695313845
18.285 1.42805695313845
18.385 1.42805695313845
18.485 1.42805695313845
18.585 1.42805695313845
18.685 1.42805695313845
18.785 1.42805695313845
18.885 1.42805695313845
18.985 1.42805695313845
19.085 1.42805695313845
19.185 1.42805695313845
19.285 1.42805695313845
19.385 1.42805695313845
19.485 1.42805695313845
19.585 1.42805695313845
19.685 1.42805695313845
19.785 1.42805695313845
19.885 1.42805695313845


==> images/data/Oblate_F_tot-021.dat <==
0.001 1.62777147435917
0.002 1.59338860435917
0.003 1.56860541435917
0.004 1.54899979435917
0.005 1.53269900435917
0.006 1.51870596435917
0.007 1.50641784435917
0.008 1.49544429435917
0.009 1.48552746435917
0.01 1.47649917435917
0.011 1.46825587435917
0.012 1.46073820435917
0.013 1.45391306435917
0.014 1.44775438435917
0.015 1.44222982435917
0.016 1.43729385435917
0.017 1.43289118435917
0.018 1.42896282435917
0.019 1.42545197435917
0.02 1.42230674435917
0.021 1.41948111435917
0.022 1.41693515435917
0.023 1.41463439435917
0.024 1.41254907435917
0.025 1.41065365435917
0.026 1.40892598435917
0.027 1.40734687435917
0.028 1.40590011435917
0.029 1.40457104435917
0.03 1.40334744435917
0.031 1.40221827435917
0.032 1.40117414435917
0.033 1.40020666435917
0.034 1.39930849435917
0.035 1.39847304435917
0.036 1.39769474435917
0.037 1.39696844435917
0.038 1.39628951435917
0.039 1.39565400435917
0.04 1.39505829435917
0.041 1.39449919435917
0.042 1.39397374435917
0.043 1.39347924435917
0.044 1.39301344435917
0.045 1.39257423435917
0.046 1.39215945435917
0.047 1.39176763435917
0.048 1.39139694435917
0.049 1.39104601435917
0.05 1.39071355435917
0.051 1.39039820435917
0.052 1.39009899435917
0.053 1.38981474435917
0.054 1.38954465435917
0.055 1.38928778435917
0.056 1.38904325435917
0.057 1.38881045435917
0.058 1.38858861435917
0.059 1.38837712435917
0.06 1.38817531435917
0.061 1.38798272435917
0.062 1.38779887435917
0.063 1.38762319435917
0.064 1.38745533435917
0.065 1.38729478435917
0.066 1.38714126435917
0.067 1.38699420435917
0.068 1.38685356435917
0.069 1.38671881435917
0.07 1.38658964435917
0.071 1.38646588435917
0.072 1.38634723435917
0.073 1.38623345435917
0.074 1.38612428435917
0.075 1.38601949435917
0.076 1.38591895435917
0.077 1.38582235435917
0.078 1.38572959435917
0.079 1.38564058435917
0.08 1.38555492435917
0.081 1.38547264435917
0.082 1.38539347435917
0.083 1.38531735435917
0.084 1.38524421435917
0.085 1.38517382435917
0.086 1.38510601435917
0.087 1.38504086435917
0.088 1.38497803435917
0.089 1.38491760435917
0.09 1.38485942435917
0.091 1.38480330435917
0.092 1.38474930435917
0.093 1.38469733435917
0.094 1.38464716435917
0.095 1.38459880435917
0.096 1.38455224435917
0.097 1.38450729435917
0.098 1.38446394435917
0.099 1.38442221435917
0.1 1.38438191435917
0.105 1.38420066435917
0.11 1.38404882435917
0.115 1.38392114435917
0.12 1.38381344435917
0.125 1.38372248435917
0.13 1.38364528435917
0.135 1.38357968435917
0.14 1.38352377435917
0.145 1.38347602435917
0.15 1.38343502435917
0.155 1.38339972435917
0.16 1.38336932435917
0.165 1.38334291435917
0.17 1.38331995435917
0.175 1.38329982435917
0.18 1.38328225435917
0.185 1.38326665435917
0.19 1.38325279435917
0.195 1.38324044435917
0.2 1.38322939435917
0.205 1.38321926435917
0.21 1.38321012435917
0.215 1.38320183435917
0.22 1.38319406435917
0.225 1.38318687435917
0.23 1.38318020435917
0.235 1.38317398435917
0.24 1.38316801435917
0.245 1.38316234435917
0.25 1.38315700435917
0.255 1.38315186435917
0.26 1.38314685435917
0.265 1.38314205435917
0.27 1.38313736435917
0.275 1.38313285435917
0.28 1.38312840435917
0.285 1.38312414435917
0.29 1.38311981435917
0.295 1.38311571435917
0.3 1.38311164435917
0.305 1.38310752435917
0.31 1.38310361435917
0.315 1.38309969435917
0.32 1.38309573435917
0.325 1.38309195435917
0.33 1.38308816435917
0.335 1.38308431435917
0.34 1.38308065435917
0.345 1.38307692435917
0.35 1.38307322435917
0.355 1.38306961435917
0.36 1.38306598435917
0.365 1.38306245435917
0.37 1.38305892435917
0.375 1.38305539435917
0.38 1.38305180435917
0.385 1.38304837435917
0.39 1.38304494435917
0.395 1.38304144435917
0.4 1.38303802435917
0.405 1.38303463435917
0.41 1.38303131435917
0.415 1.38302793435917
0.42 1.38302464435917
0.425 1.38302131435917
0.43 1.38301800435917
0.435 1.38301478435917
0.44 1.38301152435917
0.445 1.38300830435917
0.45 1.38300509435917
0.455 1.38300196435917
0.46 1.38299880435917
0.465 1.38299558435917
0.47 1.38299249435917
0.475 1.38298931435917
0.48 1.38298623435917
0.485 1.38298323435917
0.49 1.38298010435917
0.495 1.38297712435917
0.5 1.38297409435917
0.505 1.38297110435917
0.51 1.38296803435917
0.515 1.38296508435917
0.52 1.38296214435917
0.525 1.38295920435917
0.53 1.38295626435917
0.535 1.38295341435917
0.54 1.38295054435917
0.545 1.38294764435917
0.55 1.38294472435917
0.555 1.38294197435917
0.56 1.38293909435917
0.565 1.38293626435917
0.57 1.38293349435917
0.575 1.38293077435917
0.58 1.38292800435917
0.585 1.38292518435917
0.59 1.38292251435917
0.595 1.38291977435917
0.6 1.38291708435917
0.605 1.38291442435917
0.61 1.38291170435917
0.615 1.38290902435917
0.62 1.38290636435917
0.625 1.38290374435917
0.63 1.38290115435917
0.635 1.38289858435917
0.64 1.38289594435917
0.645 1.38289343435917
0.65 1.38289084435917
0.655 1.38288828435917
0.66 1.38288574435917
0.665 1.38288322435917
0.67 1.38288072435917
0.675 1.38287824435917
0.68 1.38287578435917
0.685 1.38287334435917
0.69 1.38287082435917
0.695 1.38286842435917
0.7 1.38286593435917
0.705 1.38286356435917
0.71 1.38286111435917
0.715 1.38285877435917
0.72 1.38285635435917
0.725 1.38285404435917
0.73 1.38285165435917
0.735 1.38284928435917
0.74 1.38284701435917
0.745 1.38284467435917
0.75 1.38284233435917
0.755 1.38284011435917
0.76 1.38283780435917
0.765 1.38283550435917
0.77 1.38283322435917
0.775 1.38283095435917
0.78 1.38282879435917
0.785 1.38282654435917
0.79 1.38282431435917
0.795 1.38282209435917
0.8 1.38281987435917
0.805 1.38281767435917
0.81 1.38281559435917
0.815 1.38281341435917
0.82 1.38281124435917
0.825 1.38280908435917
0.83 1.38280694435917
0.835 1.38280480435917
0.84 1.38280268435917
0.845 1.38280066435917
0.85 1.38279856435917
0.855 1.38279647435917
0.86 1.38279438435917
0.865 1.38279231435917
0.87 1.38279024435917
0.875 1.38278819435917
0.88 1.38278614435917
0.885 1.38278421435917
0.89 1.38278218435917
0.895 1.38278016435917
0.9 1.38277816435917
0.905 1.38277616435917
0.91 1.38277417435917
0.915 1.38277219435917
0.92 1.38277032435917
0.925 1.38276835435917
0.93 1.38276640435917
0.935 1.38276445435917
0.94 1.38276252435917
0.945 1.38276059435917
0.95 1.38275867435917
0.955 1.38275686435917
0.96 1.38275496435917
0.965 1.38275306435917
0.97 1.38275118435917
0.975 1.38274930435917
0.98 1.38274743435917
0.985 1.38274567435917
0.99 1.38274381435917
0.995 1.38274197435917
1 1.38274013435917
1.01 1.38273648435917
1.02 1.38273295435917
1.03 1.38272936435917
1.04 1.38272590435917
1.05 1.38272237435917
1.06 1.38271887435917
1.07 1.38271549435917
1.08 1.38271205435917
1.09 1.38270873435917
1.1 1.38270534435917
1.11 1.38270208435917
1.12 1.38269874435917
1.13 1.38269543435917
1.14 1.38269225435917
1.15 1.38268899435917
1.16 1.38268586435917
1.17 1.38268275435917
1.18 1.38267957435917
1.19 1.38267652435917
1.2 1.38267338435917
1.21 1.38267037435917
1.22 1.38266729435917
1.23 1.38266433435917
1.24 1.38266129435917
1.25 1.38265837435917
1.26 1.38265548435917
1.27 1.38265250435917
1.28 1.38264965435917
1.29 1.38264672435917
1.3 1.38264392435917
1.31 1.38264113435917
1.32 1.38263827435917
1.33 1.38263552435917
1.34 1.38263280435917
1.35 1.38262999435917
1.36 1.38262731435917
1.37 1.38262464435917
1.38 1.38262190435917
1.39 1.38261927435917
1.4 1.38261666435917
1.41 1.38261408435917
1.42 1.38261141435917
1.43 1.38260885435917
1.44 1.38260632435917
1.45 1.38260380435917
1.46 1.38260121435917
1.47 1.38259872435917
1.48 1.38259626435917
1.49 1.38259382435917
1.5 1.38259129435917
1.51 1.38258887435917
1.52 1.38258648435917
1.53 1.38258410435917
1.54 1.38258173435917
1.55 1.38257929435917
1.56 1.38257695435917
1.57 1.38257464435917
1.58 1.38257234435917
1.59 1.38257005435917
1.6 1.38256778435917
1.61 1.38256543435917
1.62 1.38256319435917
1.63 1.38256096435917
1.64 1.38255875435917
1.65 1.38255655435917
1.66 1.38255437435917
1.67 1.38255220435917
1.68 1.38255005435917
1.69 1.38254791435917
1.7 1.38254568435917
1.71 1.38254356435917
1.72 1.38254146435917
1.73 1.38253938435917
1.74 1.38253730435917
1.75 1.38253524435917
1.76 1.38253319435917
1.77 1.38253116435917
1.78 1.38252914435917
1.79 1.38252713435917
1.8 1.38252513435917
1.81 1.38252314435917
1.82 1.38252117435917
1.83 1.38251921435917
1.84 1.38251726435917
1.85 1.38251532435917
1.86 1.38251339435917
1.87 1.38251148435917
1.88 1.38250957435917
1.89 1.38250768435917
1.9 1.38250580435917
1.91 1.38250393435917
1.92 1.38250207435917
1.93 1.38250023435917
1.94 1.38249839435917
1.95 1.38249656435917
1.96 1.38249475435917
1.97 1.38249294435917
1.98 1.38249115435917
1.99 1.38248936435917
2 1.38248759435917
2.01 1.38248583435917
2.02 1.38248407435917
2.03 1.38248233435917
2.04 1.38248059435917
2.05 1.38247887435917
2.06 1.38247725435917
2.07 1.38247555435917
2.08 1.38247385435917
2.09 1.38247217435917
2.1 1.38247049435917
2.11 1.38246883435917
2.12 1.38246717435917
2.13 1.38246552435917
2.14 1.38246388435917
2.15 1.38246235435917
2.16 1.38246073435917
2.17 1.38245911435917
2.18 1.38245751435917
2.19 1.38245591435917
2.2 1.38245433435917
2.21 1.38245275435917
2.22 1.38245128435917
2.23 1.38244972435917
2.24 1.38244817435917
2.25 1.38244662435917
2.26 1.38244508435917
2.27 1.38244356435917
2.28 1.38244214435917
2.29 1.38244062435917
2.3 1.38243912435917
2.31 1.38243762435917
2.32 1.38243613435917
2.33 1.38243475435917
2.34 1.38243328435917
2.35 1.38243182435917
2.36 1.38243036435917
2.37 1.38242891435917
2.38 1.38242756435917
2.39 1.38242613435917
2.4 1.38242470435917
2.41 1.38242328435917
2.42 1.38242187435917
2.43 1.38242056435917
2.44 1.38241916435917
2.45 1.38241777435917
2.46 1.38241638435917
2.47 1.38241511435917
2.48 1.38241374435917
2.49 1.38241237435917
2.5 1.38241101435917
2.51 1.38240976435917
2.52 1.38240842435917
2.53 1.38240708435917
2.54 1.38240575435917
2.55 1.38240453435917
2.56 1.38240321435917
2.57 1.38240190435917
2.58 1.38240069435917
2.59 1.38239940435917
2.6 1.38239810435917
2.61 1.38239682435917
2.62 1.38239564435917
2.63 1.38239437435917
2.64 1.38239310435917
2.65 1.38239194435917
2.66 1.38239069435917
2.67 1.38238944435917
2.68 1.38238829435917
2.69 1.38238706435917
2.7 1.38238583435917
2.71 1.38238470435917
2.72 1.38238348435917
2.73 1.38238227435917
2.74 1.38238116435917
2.75 1.38237996435917
2.76 1.38237877435917
2.77 1.38237768435917
2.78 1.38237649435917
2.79 1.38237531435917
2.8 1.38237424435917
2.81 1.38237307435917
2.82 1.38237191435917
2.83 1.38237085435917
2.84 1.38236970435917
2.85 1.38236855435917
2.86 1.38236751435917
2.87 1.38236637435917
2.88 1.38236534435917
2.89 1.38236422435917
2.9 1.38236310435917
2.91 1.38236208435917
2.92 1.38236097435917
2.93 1.38235987435917
2.94 1.38235887435917
2.95 1.38235777435917
2.96 1.38235678435917
2.97 1.38235570435917
2.98 1.38235462435917
2.99 1.38235364435917
3 1.38235257435917
3 1.38235259435917
3 1.38235257435917
3.045 1.38234807435917
3.145 1.38233824435917
3.245 1.38232884435917
3.345 1.38231997435917
3.445 1.38231148435917
3.545 1.38230347435917
3.645 1.38229570435917
3.745 1.38228837435917
3.845 1.38228124435917
3.945 1.38227452435917
4.045 1.38226817435917
4.145 1.38226200435917
4.245 1.38225607435917
4.345 1.38225049435917
4.445 1.38224513435917
4.545 1.38224000435917
4.645 1.38223507435917
4.745 1.38223034435917
4.845 1.38222579435917
4.945 1.38222153435917
5.045 1.38221733435917
5.145 1.38221340435917
5.245 1.38220952435917
5.345 1.38220589435917
5.445 1.38220240435917
5.545 1.38219905435917
5.645 1.38219583435917
5.745 1.38219273435917
5.845 1.38218984435917
5.945 1.38218697435917
6.03 1.38218469435917
6.13 1.38218201435917
6.23 1.38217943435917
6.33 1.38217705435917
6.43 1.38217476435917
6.53 1.38217245435917
6.63 1.38217033435917
6.73 1.38216829435917
6.83 1.38216632435917
6.93 1.38216442435917
7.03 1.38216259435917
7.13 1.38216073435917
7.23 1.38215914435917
7.33 1.38215750435917
7.43 1.38215593435917
7.53 1.38215441435917
7.63 1.38215294435917
7.73 1.38215152435917
7.83 1.38215016435917
7.93 1.38214894435917
8.008 1.38214792435917
8.108 1.38214668435917
8.208 1.38214558435917
8.308 1.38214442435917
8.408 1.38214340435917
8.508 1.38214232435917
8.608 1.38214137435917
8.708 1.38214036435917
8.808 1.38213938435917
8.908 1.38213853435917
9.008 1.38213772435917
9.108 1.38213683435917
9.208 1.38213607435917
9.308 1.38213523435917
9.408 1.38213452435917
9.508 1.38213384435917
9.608 1.38213308435917
9.708 1.38213244435917
9.808 1.38213172435917
9.908 1.38213113435917
10.008 1.38213055435917
10.108 1.38213000435917
10.208 1.38212936435917
10.308 1.38212884435917
10.408 1.38212834435917
10.508 1.38212786435917
10.608 1.38212729435917
10.708 1.38212683435917
10.808 1.38212640435917
10.908 1.38212597435917
11.008 1.38212546435917
11.108 1.38212506435917
11.208 1.38212468435917
11.308 1.38212430435917
11.408 1.38212394435917
11.508 1.38212359435917
11.608 1.38212315435917
11.708 1.38212282435917
11.808 1.38212250435917
11.908 1.38212219435917
12.008 1.38212190435917
12.108 1.38212160435917
12.208 1.38212132435917
12.308 1.38212095435917
12.408 1.38212068435917
12.508 1.38212042435917
12.608 1.38212017435917
12.708 1.38211993435917
12.808 1.38211969435917
12.908 1.38211946435917
13.008 1.38211924435917
13.108 1.38211902435917
13.208 1.38211881435917
13.308 1.38211851435917
13.408 1.38211831435917
13.508 1.38211812435917
13.608 1.38211793435917
13.708 1.38211774435917
13.808 1.38211756435917
13.908 1.38211739435917
14.008 1.38211722435917
14.108 1.38211706435917
14.208 1.38211689435917
14.308 1.38211674435917
14.408 1.38211658435917
14.508 1.38211644435917
14.608 1.38211629435917
14.708 1.38211615435917
14.808 1.38211601435917
14.908 1.38211587435917
15.008 1.38211574435917
15.108 1.38211561435917
15.208 1.38211549435917
15.308 1.38211527435917
15.408 1.38211515435917
15.508 1.38211503435917
15.608 1.38211491435917
15.708 1.38211480435917
15.808 1.38211469435917
15.908 1.38211459435917
16.008 1.38211448435917
16.108 1.38211438435917
16.208 1.38211428435917
16.308 1.38211418435917
16.408 1.38211408435917
16.507 1.38211399435917
16.607 1.38211390435917
16.707 1.38211381435917
16.807 1.38211372435917
16.907 1.38211363435917
17.007 1.38211355435917
17.107 1.38211347435917
17.207 1.38211338435917
17.307 1.38211330435917
17.407 1.38211322435917
17.507 1.38211315435917
17.607 1.38211307435917
17.707 1.38211300435917
17.807 1.38211292435917
17.907 1.38211285435917
17.999 1.38211279435917
18.085 1.38211273435917
18.185 1.38211266435917
18.285 1.38211259435917
18.385 1.38211253435917
18.485 1.38211246435917
18.585 1.38211240435917
18.685 1.38211233435917
18.785 1.38211227435917
18.885 1.38211221435917
18.985 1.38211215435917
19.085 1.38211209435917
19.185 1.38211203435917
19.285 1.38211198435917
19.385 1.38211192435917
19.485 1.38211186435917
19.585 1.38211181435917
19.685 1.38211176435917
19.785 1.38211170435917
19.885 1.38211165435917


==> images/data/Oblate_F_tot-022.dat <==
0.001 3.70708928398972
0.002 3.62372261398972
0.003 3.56448941398972
0.004 3.51896551398972
0.005 3.48286620398972
0.006 3.45407700398972
0.007 3.43119785398972
0.008 3.41314596398972
0.009 3.39901283398972
0.01 3.38796020398972
0.011 3.37926755398972
0.012 3.37237016398972
0.013 3.36684408398972
0.014 3.36237465398971
0.015 3.35872776398972
0.016 3.35572779398971
0.017 3.35324164398972
0.018 3.35116739398972
0.019 3.34942614398972
0.02 3.34795619398972
0.021 3.34670888398972
0.022 3.34564544398972
0.023 3.34473480398972
0.024 3.34395181398972
0.025 3.34327602398972
0.026 3.34269067398971
0.027 3.34218196398972
0.028 3.34173846398972
0.029 3.34135065398972
0.03 3.34101058398972
0.031 3.34071156398972
0.032 3.34044797398971
0.033 3.34021502398972
0.034 3.34000866398972
0.035 3.33982545398972
0.036 3.33966243398972
0.037 3.33951707398972
0.038 3.33938719398972
0.039 3.33927091398971
0.04 3.33916661398971
0.041 3.33907289398972
0.042 3.33898851398972
0.043 3.33891243398972
0.044 3.33884370398972
0.045 3.33878152398972
0.046 3.33872517398972
0.047 3.33867404398972
0.048 3.33862757398972
0.049 3.33858527398972
0.05 3.33854673398972
0.051 3.33851156398972
0.052 3.33847942398972
0.053 3.33845002398972
0.054 3.33842310398972
0.055 3.33839842398972
0.056 3.33837576398972
0.057 3.33835495398972
0.058 3.33833581398972
0.059 3.33831819398972
0.06 3.33830195398972
0.061 3.33828698398972
0.062 3.33827317398972
0.063 3.33826041398972
0.064 3.33824861398972
0.065 3.33823771398972
0.066 3.33822761398972
0.067 3.33821826398972
0.068 3.33820960398972
0.069 3.33820156398972
0.07 3.33819411398972
0.071 3.33818719398972
0.072 3.33818077398972
0.073 3.33817480398972
0.074 3.33816926398972
0.075 3.33816410398972
0.076 3.33815930398972
0.077 3.33815484398972
0.078 3.33815068398972
0.079 3.33814681398972
0.08 3.33814321398972
0.081 3.33813985398972
0.082 3.33813672398972
0.083 3.33813381398972
0.084 3.33813109398972
0.085 3.33812855398972
0.086 3.33812619398972
0.087 3.33812398398972
0.088 3.33812192398972
0.089 3.33812000398972
0.09 3.33811820398972
0.091 3.33811653398972
0.092 3.33811496398972
0.093 3.33811350398972
0.094 3.33811214398972
0.095 3.33811086398972
0.096 3.33810967398972
0.097 3.33810856398972
0.098 3.33810752398972
0.099 3.33810655398972
0.1 3.33810564398972
0.105 3.33810191398972
0.11 3.33809925398972
0.115 3.33809735398972
0.12 3.33809599398972
0.125 3.33809501398972
0.13 3.33809431398972
0.135 3.33809381398972
0.14 3.33809345398972
0.145 3.33809319398972
0.15 3.33809301398972
0.155 3.33809287398972
0.16 3.33809278398972
0.165 3.33809271398972
0.17 3.33809266398972
0.175 3.33809263398972
0.18 3.33809260398971
0.185 3.33809259398972
0.19 3.33809257398972
0.195 3.33809257398972
0.2 3.33809256398971
0.205 3.33809256398971
0.21 3.33809255398972
0.215 3.33809255398972
0.22 3.33809255398972
0.225 3.33809255398972
0.23 3.33809255398972
0.235 3.33809255398972
0.24 3.33809255398972
0.245 3.33809255398972
0.25 3.33809255398972
0.255 3.33809255398972
0.26 3.33809255398972
0.265 3.33809255398972
0.27 3.33809255398972
0.275 3.33809255398972
0.28 3.33809255398972
0.285 3.33809255398972
0.29 3.33809255398972
0.295 3.33809255398972
0.3 3.33809255398972
0.305 3.33809255398972
0.31 3.33809255398972
0.315 3.33809255398972
0.32 3.33809256398971
0.325 3.33809256398971
0.33 3.33809256398971
0.335 3.33809256398971
0.34 3.33809256398971
0.345 3.33809256398971
0.35 3.33809256398971
0.355 3.33809256398971
0.36 3.33809256398971
0.365 3.33809256398971
0.37 3.33809256398971
0.375 3.33809256398971
0.38 3.33809256398971
0.385 3.33809256398971
0.39 3.33809256398971
0.395 3.33809256398971
0.4 3.33809256398971
0.405 3.33809256398971
0.41 3.33809256398971
0.415 3.33809256398971
0.42 3.33809256398971
0.425 3.33809256398971
0.43 3.33809257398972
0.435 3.33809257398972
0.44 3.33809257398972
0.445 3.33809257398972
0.45 3.33809257398972
0.455 3.33809257398972
0.46 3.33809257398972
0.465 3.33809257398972
0.47 3.33809257398972
0.475 3.33809257398972
0.48 3.33809257398972
0.485 3.33809257398972
0.49 3.33809257398972
0.495 3.33809257398972
0.5 3.33809257398972
0.505 3.33809257398972
0.51 3.33809257398972
0.515 3.33809257398972
0.52 3.33809257398972
0.525 3.33809257398972
0.53 3.33809257398972
0.535 3.33809257398972
0.54 3.33809257398972
0.545 3.33809257398972
0.55 3.33809257398972
0.555 3.33809258398972
0.56 3.33809258398972
0.565 3.33809258398972
0.57 3.33809258398972
0.575 3.33809258398972
0.58 3.33809258398972
0.585 3.33809258398972
0.59 3.33809258398972
0.595 3.33809258398972
0.6 3.33809258398972
0.605 3.33809258398972
0.61 3.33809258398972
0.615 3.33809258398972
0.62 3.33809258398972
0.625 3.33809258398972
0.63 3.33809258398972
0.635 3.33809258398972
0.64 3.33809258398972
0.645 3.33809258398972
0.65 3.33809258398972
0.655 3.33809258398972
0.66 3.33809258398972
0.665 3.33809258398972
0.67 3.33809258398972
0.675 3.33809258398972
0.68 3.33809258398972
0.685 3.33809258398972
0.69 3.33809258398972
0.695 3.33809258398972
0.7 3.33809258398972
0.705 3.33809258398972
0.71 3.33809259398972
0.715 3.33809259398972
0.72 3.33809259398972
0.725 3.33809259398972
0.73 3.33809259398972
0.735 3.33809259398972
0.74 3.33809259398972
0.745 3.33809259398972
0.75 3.33809259398972
0.755 3.33809259398972
0.76 3.33809259398972
0.765 3.33809259398972
0.77 3.33809259398972
0.775 3.33809259398972
0.78 3.33809259398972
0.785 3.33809259398972
0.79 3.33809259398972
0.795 3.33809259398972
0.8 3.33809259398972
0.805 3.33809259398972
0.81 3.33809259398972
0.815 3.33809259398972
0.82 3.33809259398972
0.825 3.33809259398972
0.83 3.33809259398972
0.835 3.33809259398972
0.84 3.33809259398972
0.845 3.33809259398972
0.85 3.33809259398972
0.855 3.33809259398972
0.86 3.33809259398972
0.865 3.33809259398972
0.87 3.33809259398972
0.875 3.33809259398972
0.88 3.33809259398972
0.885 3.33809259398972
0.89 3.33809259398972
0.895 3.33809259398972
0.9 3.33809259398972
0.905 3.33809259398972
0.91 3.33809260398971
0.915 3.33809260398971
0.92 3.33809260398971
0.925 3.33809260398971
0.93 3.33809260398971
0.935 3.33809260398971
0.94 3.33809260398971
0.945 3.33809260398971
0.95 3.33809260398971
0.955 3.33809260398971
0.96 3.33809260398971
0.965 3.33809260398971
0.97 3.33809260398971
0.975 3.33809260398971
0.98 3.33809260398971
0.985 3.33809260398971
0.99 3.33809260398971
0.995 3.33809260398971
1 3.33809260398971
1.01 3.33809260398971
1.02 3.33809260398971
1.03 3.33809260398971
1.04 3.33809260398971
1.05 3.33809260398971
1.06 3.33809260398971
1.07 3.33809260398971
1.08 3.33809260398971
1.09 3.33809260398971
1.1 3.33809260398971
1.11 3.33809260398971
1.12 3.33809260398971
1.13 3.33809260398971
1.14 3.33809260398971
1.15 3.33809260398971
1.16 3.33809260398971
1.17 3.33809260398971
1.18 3.33809260398971
1.19 3.33809260398971
1.2 3.33809261398972
1.21 3.33809261398972
1.22 3.33809261398972
1.23 3.33809261398972
1.24 3.33809261398972
1.25 3.33809261398972
1.26 3.33809261398972
1.27 3.33809261398972
1.28 3.33809261398972
1.29 3.33809261398972
1.3 3.33809261398972
1.31 3.33809261398972
1.32 3.33809261398972
1.33 3.33809261398972
1.34 3.33809261398972
1.35 3.33809261398972
1.36 3.33809261398972
1.37 3.33809261398972
1.38 3.33809261398972
1.39 3.33809261398972
1.4 3.33809261398972
1.41 3.33809261398972
1.42 3.33809261398972
1.43 3.33809261398972
1.44 3.33809261398972
1.45 3.33809261398972
1.46 3.33809261398972
1.47 3.33809261398972
1.48 3.33809261398972
1.49 3.33809261398972
1.5 3.33809261398972
1.51 3.33809261398972
1.52 3.33809261398972
1.53 3.33809261398972
1.54 3.33809261398972
1.55 3.33809261398972
1.56 3.33809261398972
1.57 3.33809261398972
1.58 3.33809261398972
1.59 3.33809261398972
1.6 3.33809261398972
1.61 3.33809261398972
1.62 3.33809261398972
1.63 3.33809261398972
1.64 3.33809261398972
1.65 3.33809261398972
1.66 3.33809261398972
1.67 3.33809261398972
1.68 3.33809261398972
1.69 3.33809261398972
1.7 3.33809261398972
1.71 3.33809262398972
1.72 3.33809262398972
1.73 3.33809262398972
1.74 3.33809262398972
1.75 3.33809262398972
1.76 3.33809262398972
1.77 3.33809262398972
1.78 3.33809262398972
1.79 3.33809262398972
1.8 3.33809262398972
1.81 3.33809262398972
1.82 3.33809262398972
1.83 3.33809262398972
1.84 3.33809262398972
1.85 3.33809262398972
1.86 3.33809262398972
1.87 3.33809262398972
1.88 3.33809262398972
1.89 3.33809262398972
1.9 3.33809262398972
1.91 3.33809262398972
1.92 3.33809262398972
1.93 3.33809262398972
1.94 3.33809262398972
1.95 3.33809262398972
1.96 3.33809262398972
1.97 3.33809262398972
1.98 3.33809262398972
1.99 3.33809262398972
2 3.33809262398972
2.01 3.33809262398972
2.02 3.33809262398972
2.03 3.33809262398972
2.04 3.33809262398972
2.05 3.33809262398972
2.06 3.33809262398972
2.07 3.33809262398972
2.08 3.33809262398972
2.09 3.33809262398972
2.1 3.33809262398972
2.11 3.33809262398972
2.12 3.33809262398972
2.13 3.33809262398972
2.14 3.33809262398972
2.15 3.33809262398972
2.16 3.33809262398972
2.17 3.33809262398972
2.18 3.33809262398972
2.19 3.33809262398972
2.2 3.33809262398972
2.21 3.33809262398972
2.22 3.33809262398972
2.23 3.33809262398972
2.24 3.33809262398972
2.25 3.33809262398972
2.26 3.33809262398972
2.27 3.33809262398972
2.28 3.33809262398972
2.29 3.33809262398972
2.3 3.33809262398972
2.31 3.33809262398972
2.32 3.33809262398972
2.33 3.33809262398972
2.34 3.33809262398972
2.35 3.33809262398972
2.36 3.33809262398972
2.37 3.33809262398972
2.38 3.33809262398972
2.39 3.33809262398972
2.4 3.33809262398972
2.41 3.33809262398972
2.42 3.33809262398972
2.43 3.33809262398972
2.44 3.33809262398972
2.45 3.33809262398972
2.46 3.33809262398972
2.47 3.33809262398972
2.48 3.33809262398972
2.49 3.33809262398972
2.5 3.33809262398972
2.51 3.33809262398972
2.52 3.33809262398972
2.53 3.33809262398972
2.54 3.33809262398972
2.55 3.33809262398972
2.56 3.33809262398972
2.57 3.33809262398972
2.58 3.33809262398972
2.59 3.33809262398972
2.6 3.33809262398972
2.61 3.33809262398972
2.62 3.33809262398972
2.63 3.33809262398972
2.64 3.33809262398972
2.65 3.33809262398972
2.66 3.33809262398972
2.67 3.33809262398972
2.68 3.33809262398972
2.69 3.33809262398972
2.7 3.33809262398972
2.71 3.33809262398972
2.72 3.33809262398972
2.73 3.33809262398972
2.74 3.33809262398972
2.75 3.33809262398972
2.76 3.33809262398972
2.77 3.33809262398972
2.78 3.33809262398972
2.79 3.33809262398972
2.8 3.33809262398972
2.81 3.33809262398972
2.82 3.33809262398972
2.83 3.33809262398972
2.84 3.33809262398972
2.85 3.33809262398972
2.86 3.33809262398972
2.87 3.33809262398972
2.88 3.33809262398972
2.89 3.33809262398972
2.9 3.33809262398972
2.91 3.33809262398972
2.92 3.33809262398972
2.93 3.33809262398972
2.94 3.33809262398972
2.95 3.33809262398972
2.96 3.33809262398972
2.97 3.33809262398972
2.98 3.33809262398972
2.99 3.33809262398972
3 3.33809262398972
3 3.33809262398972
3 3.33809262398972
3.045 3.33809262398972
3.145 3.33809262398972
3.245 3.33809262398972
3.345 3.33809262398972
3.445 3.33809262398972
3.545 3.33809262398972
3.645 3.33809262398972
3.745 3.33809262398972
3.845 3.33809262398972
3.945 3.33809262398972
4.045 3.33809262398972
4.145 3.33809262398972
4.245 3.33809262398972
4.345 3.33809262398972
4.445 3.33809262398972
4.545 3.33809262398972
4.645 3.33809262398972
4.745 3.33809262398972
4.845 3.33809262398972
4.945 3.33809262398972
5.045 3.33809262398972
5.145 3.33809262398972
5.245 3.33809262398972
5.345 3.33809262398972
5.445 3.33809262398972
5.545 3.33809262398972
5.645 3.33809262398972
5.745 3.33809262398972
5.845 3.33809262398972
5.945 3.33809262398972
6.03 3.33809262398972
6.13 3.33809262398972
6.23 3.33809262398972
6.33 3.33809262398972
6.43 3.33809262398972
6.53 3.33809262398972
6.63 3.33809262398972
6.73 3.33809262398972
6.83 3.33809262398972
6.93 3.33809262398972
7.03 3.33809262398972
7.13 3.33809262398972
7.23 3.33809262398972
7.33 3.33809262398972
7.43 3.33809262398972
7.53 3.33809262398972
7.63 3.33809262398972
7.73 3.33809262398972
7.83 3.33809262398972
7.93 3.33809262398972
8.008 3.33809262398972
8.108 3.33809262398972
8.208 3.33809262398972
8.308 3.33809262398972
8.408 3.33809262398972
8.508 3.33809262398972
8.608 3.33809262398972
8.708 3.33809262398972
8.808 3.33809262398972
8.908 3.33809262398972
9.008 3.33809262398972
9.108 3.33809262398972
9.208 3.33809262398972
9.308 3.33809262398972
9.408 3.33809262398972
9.508 3.33809262398972
9.608 3.33809262398972
9.708 3.33809262398972
9.808 3.33809262398972
9.908 3.33809262398972
10.008 3.33809262398972
10.108 3.33809262398972
10.208 3.33809262398972
10.308 3.33809262398972
10.408 3.33809262398972
10.508 3.33809262398972
10.608 3.33809262398972
10.708 3.33809262398972
10.808 3.33809262398972
10.908 3.33809262398972
11.008 3.33809262398972
11.108 3.33809262398972
11.208 3.33809262398972
11.308 3.33809262398972
11.408 3.33809262398972
11.508 3.33809262398972
11.608 3.33809262398972
11.708 3.33809262398972
11.808 3.33809262398972
11.908 3.33809262398972
12.008 3.33809262398972
12.108 3.33809262398972
12.208 3.33809262398972
12.308 3.33809262398972
12.408 3.33809262398972
12.508 3.33809262398972
12.608 3.33809262398972
12.708 3.33809262398972
12.808 3.33809262398972
12.908 3.33809262398972
13.008 3.33809262398972
13.108 3.33809262398972
13.208 3.33809262398972
13.308 3.33809262398972
13.408 3.33809262398972
13.508 3.33809262398972
13.608 3.33809262398972
13.708 3.33809262398972
13.808 3.33809262398972
13.908 3.33809262398972
14.008 3.33809262398972
14.108 3.33809262398972
14.208 3.33809262398972
14.308 3.33809262398972
14.408 3.33809262398972
14.508 3.33809262398972
14.608 3.33809262398972
14.708 3.33809262398972
14.808 3.33809262398972
14.908 3.33809262398972
15.008 3.33809262398972
15.108 3.33809262398972
15.208 3.33809262398972
15.308 3.33809262398972
15.408 3.33809262398972
15.508 3.33809262398972
15.608 3.33809262398972
15.708 3.33809262398972
15.808 3.33809262398972
15.908 3.33809262398972
16.008 3.33809262398972
16.108 3.33809262398972
16.208 3.33809262398972
16.308 3.33809262398972
16.408 3.33809262398972
16.507 3.33809262398972
16.607 3.33809262398972
16.707 3.33809262398972
16.807 3.33809262398972
16.907 3.33809262398972
17.007 3.33809262398972
17.107 3.33809262398972
17.207 3.33809262398972
17.307 3.33809262398972
17.407 3.33809262398972
17.507 3.33809262398972
17.607 3.33809262398972
17.707 3.33809262398972
17.807 3.33809262398972
17.907 3.33809262398972
17.999 3.33809262398972
18.085 3.33809262398972
18.185 3.33809262398972
18.285 3.33809262398972
18.385 3.33809262398972
18.485 3.33809262398972
18.585 3.33809262398972
18.685 3.33809262398972
18.785 3.33809262398972
18.885 3.33809262398972
18.985 3.33809262398972
19.085 3.33809262398972
19.185 3.33809262398972
19.285 3.33809262398972
19.385 3.33809262398972
19.485 3.33809262398972
19.585 3.33809262398972
19.685 3.33809262398972
19.785 3.33809262398972
19.885 3.33809262398972


==> images/data/Oblate_F_tot-023.dat <==
0.001 3.71007171435917
0.002 3.60016269435917
0.003 3.52521240435917
0.004 3.46777989435917
0.005 3.42144550435917
0.006 3.38356452435917
0.007 3.35290799435917
0.008 3.32839282435917
0.009 3.30873936435917
0.01 3.29274989435917
0.011 3.27949522435917
0.012 3.26830063435917
0.013 3.25868161435917
0.014 3.25028767435917
0.015 3.24286198435917
0.016 3.23621408435917
0.017 3.23020016435917
0.018 3.22471084435917
0.019 3.21966118435917
0.02 3.21498491435917
0.021 3.21062918435917
0.022 3.20655200435917
0.023 3.20271899435917
0.024 3.19910225435917
0.025 3.19567856435917
0.026 3.19242876435917
0.027 3.18933637435917
0.028 3.18638789435917
0.029 3.18357124435917
0.03 3.18087637435917
0.031 3.17829437435917
0.032 3.17581755435917
0.033 3.17343903435917
0.034 3.17115276435917
0.035 3.16895322435917
0.036 3.16683571435917
0.037 3.16479574435917
0.038 3.16282942435917
0.039 3.16093291435917
0.04 3.15910298435917
0.041 3.15733664435917
0.042 3.15563085435917
0.043 3.15398306435917
0.044 3.15239086435917
0.045 3.15085184435917
0.046 3.14936392435917
0.047 3.14792509435917
0.048 3.14653324435917
0.049 3.14518683435917
0.05 3.14388399435917
0.051 3.14262300435917
0.052 3.14140259435917
0.053 3.14022107435917
0.054 3.13907705435917
0.055 3.13796932435917
0.056 3.13689647435917
0.057 3.13585736435917
0.058 3.13485087435917
0.059 3.13387569435917
0.06 3.13293097435917
0.061 3.13201556435917
0.062 3.13112844435917
0.063 3.13026873435917
0.064 3.12943545435917
0.065 3.12862775435917
0.066 3.12784480435917
0.067 3.12708570435917
0.068 3.12634983435917
0.069 3.12563634435917
0.07 3.12494445435917
0.071 3.12427353435917
0.072 3.12362293435917
0.073 3.12299186435917
0.074 3.12237980435917
0.075 3.12178607435917
0.076 3.12121019435917
0.077 3.12065150435917
0.078 3.12010956435917
0.079 3.11958362435917
0.08 3.11907345435917
0.081 3.11857835435917
0.082 3.11809791435917
0.083 3.11763164435917
0.084 3.11717914435917
0.085 3.11673995435917
0.086 3.11631371435917
0.087 3.11589996435917
0.088 3.11549835435917
0.089 3.11510845435917
0.09 3.11472993435917
0.091 3.11436247435917
0.092 3.11400566435917
0.093 3.11365920435917
0.094 3.11332279435917
0.095 3.11299605435917
0.096 3.11267879435917
0.097 3.11237075435917
0.098 3.11207145435917
0.099 3.11178084435917
0.1 3.11149858435917
0.105 3.11020347435917
0.11 3.10908213435917
0.115 3.10810999435917
0.12 3.10726625435917
0.125 3.10653311435917
0.13 3.10589517435917
0.135 3.10533962435917
0.14 3.10485510435917
0.145 3.10443216435917
0.15 3.10406244435917
0.155 3.10373885435917
0.16 3.10345528435917
0.165 3.10320655435917
0.17 3.10298799435917
0.175 3.10279575435917
0.18 3.10262638435917
0.185 3.10247689435917
0.19 3.10234482435917
0.195 3.10222801435917
0.2 3.10212434435917
0.205 3.10203232435917
0.21 3.10195040435917
0.215 3.10187740435917
0.22 3.10181223435917
0.225 3.10175373435917
0.23 3.10170133435917
0.235 3.10165413435917
0.24 3.10161165435917
0.245 3.10157312435917
0.25 3.10153825435917
0.255 3.10150647435917
0.26 3.10147741435917
0.265 3.10145092435917
0.27 3.10142653435917
0.275 3.10140416435917
0.28 3.10138336435917
0.285 3.10136417435917
0.29 3.10134619435917
0.295 3.10132942435917
0.3 3.10131379435917
0.305 3.10129898435917
0.31 3.10128511435917
0.315 3.10127191435917
0.32 3.10125934435917
0.325 3.10124746435917
0.33 3.10123605435917
0.335 3.10122506435917
0.34 3.10121453435917
0.345 3.10120450435917
0.35 3.10119466435917
0.355 3.10118520435917
0.36 3.10117596435917
0.365 3.10116703435917
0.37 3.10115828435917
0.375 3.10114982435917
0.38 3.10114153435917
0.385 3.10113330435917
0.39 3.10112540435917
0.395 3.10111752435917
0.4 3.10110980435917
0.405 3.10110221435917
0.41 3.10109475435917
0.415 3.10108735435917
0.42 3.10108009435917
0.425 3.10107295435917
0.43 3.10106586435917
0.435 3.10105884435917
0.44 3.10105188435917
0.445 3.10104504435917
0.45 3.10103823435917
0.455 3.10103149435917
0.46 3.10102484435917
0.465 3.10101814435917
0.47 3.10101156435917
0.475 3.10100509435917
0.48 3.10099863435917
0.485 3.10099219435917
0.49 3.10098588435917
0.495 3.10097954435917
0.5 3.10097322435917
0.505 3.10096706435917
0.51 3.10096083435917
0.515 3.10095470435917
0.52 3.10094855435917
0.525 3.10094246435917
0.53 3.10093641435917
0.535 3.10093042435917
0.54 3.10092449435917
0.545 3.10091852435917
0.55 3.10091264435917
0.555 3.10090686435917
0.56 3.10090100435917
0.565 3.10089520435917
0.57 3.10088940435917
0.575 3.10088373435917
0.58 3.10087802435917
0.585 3.10087234435917
0.59 3.10086672435917
0.595 3.10086111435917
0.6 3.10085548435917
0.605 3.10084997435917
0.61 3.10084446435917
0.615 3.10083899435917
0.62 3.10083353435917
0.625 3.10082805435917
0.63 3.10082262435917
0.635 3.10081731435917
0.64 3.10081188435917
0.645 3.10080662435917
0.65 3.10080129435917
0.655 3.10079608435917
0.66 3.10079076435917
0.665 3.10078560435917
0.67 3.10078040435917
0.675 3.10077523435917
0.68 3.10077008435917
0.685 3.10076502435917
0.69 3.10075994435917
0.695 3.10075483435917
0.7 3.10074977435917
0.705 3.10074475435917
0.71 3.10073976435917
0.715 3.10073489435917
0.72 3.10072991435917
0.725 3.10072494435917
0.73 3.10072005435917
0.735 3.10071523435917
0.74 3.10071038435917
0.745 3.10070558435917
0.75 3.10070074435917
0.755 3.10069594435917
0.76 3.10069128435917
0.765 3.10068654435917
0.77 3.10068183435917
0.775 3.10067714435917
0.78 3.10067246435917
0.785 3.10066778435917
0.79 3.10066321435917
0.795 3.10065853435917
0.8 3.10065404435917
0.805 3.10064945435917
0.81 3.10064494435917
0.815 3.10064040435917
0.82 3.10063585435917
0.825 3.10063137435917
0.83 3.10062696435917
0.835 3.10062252435917
0.84 3.10061814435917
0.845 3.10061372435917
0.85 3.10060937435917
0.855 3.10060497435917
0.86 3.10060062435917
0.865 3.10059633435917
0.87 3.10059209435917
0.875 3.10058780435917
0.88 3.10058355435917
0.885 3.10057925435917
0.89 3.10057509435917
0.895 3.10057088435917
0.9 3.10056671435917
0.905 3.10056257435917
0.91 3.10055837435917
0.915 3.10055421435917
0.92 3.10055019435917
0.925 3.10054610435917
0.93 3.10054194435917
0.935 3.10053791435917
0.94 3.10053392435917
0.945 3.10052985435917
0.95 3.10052581435917
0.955 3.10052191435917
0.96 3.10051793435917
0.965 3.10051397435917
0.97 3.10051005435917
0.975 3.10050615435917
0.98 3.10050217435917
0.985 3.10049832435917
0.99 3.10049449435917
0.995 3.10049058435917
1 3.10048680435917
1.01 3.10047910435917
1.02 3.10047158435917
1.03 3.10046405435917
1.04 3.10045669435917
1.05 3.10044930435917
1.06 3.10044199435917
1.07 3.10043475435917
1.08 3.10042758435917
1.09 3.10042037435917
1.1 3.10041332435917
1.11 3.10040633435917
1.12 3.10039931435917
1.13 3.10039244435917
1.14 3.10038563435917
1.15 3.10037877435917
1.16 3.10037207435917
1.17 3.10036532435917
1.18 3.10035873435917
1.19 3.10035208435917
1.2 3.10034558435917
1.21 3.10033914435917
1.22 3.10033264435917
1.23 3.10032629435917
1.24 3.10031998435917
1.25 3.10031362435917
1.26 3.10030741435917
1.27 3.10030124435917
1.28 3.10029501435917
1.29 3.10028893435917
1.3 3.10028288435917
1.31 3.10027688435917
1.32 3.10027093435917
1.33 3.10026501435917
1.34 3.10025913435917
1.35 3.10025329435917
1.36 3.10024749435917
1.37 3.10024173435917
1.38 3.10023600435917
1.39 3.10023032435917
1.4 3.10022467435917
1.41 3.10021906435917
1.42 3.10021358435917
1.43 3.10020804435917
1.44 3.10020253435917
1.45 3.10019716435917
1.46 3.10019173435917
1.47 3.10018632435917
1.48 3.10018106435917
1.49 3.10017572435917
1.5 3.10017052435917
1.51 3.10016535435917
1.52 3.10016011435917
1.53 3.10015501435917
1.54 3.10014983435917
1.55 3.10014479435917
1.56 3.10013978435917
1.57 3.10013479435917
1.58 3.10012974435917
1.59 3.10012482435917
1.6 3.10011993435917
1.61 3.10011507435917
1.62 3.10011023435917
1.63 3.10010543435917
1.64 3.10010065435917
1.65 3.10009590435917
1.66 3.10009118435917
1.67 3.10008649435917
1.68 3.10008182435917
1.69 3.10007728435917
1.7 3.10007267435917
1.71 3.10006808435917
1.72 3.10006352435917
1.73 3.10005908435917
1.74 3.10005458435917
1.75 3.10005009435917
1.76 3.10004573435917
1.77 3.10004130435917
1.78 3.10003699435917
1.79 3.10003261435917
1.8 3.10002834435917
1.81 3.10002401435917
1.82 3.10001979435917
1.83 3.10001551435917
1.84 3.10001134435917
1.85 3.10000720435917
1.86 3.10000297435917
1.87 3.09999888435917
1.88 3.09999480435917
1.89 3.09999065435917
1.9 3.09998662435917
1.91 3.09998261435917
1.92 3.09997862435917
1.93 3.09997465435917
1.94 3.09997071435917
1.95 3.09996678435917
1.96 3.09996288435917
1.97 3.09995900435917
1.98 3.09995513435917
1.99 3.09995129435917
2 3.09994747435917
2.01 3.09994367435917
2.02 3.09993988435917
2.03 3.09993612435917
2.04 3.09993238435917
2.05 3.09992875435917
2.06 3.09992505435917
2.07 3.09992136435917
2.08 3.09991769435917
2.09 3.09991414435917
2.1 3.09991051435917
2.11 3.09990690435917
2.12 3.09990340435917
2.13 3.09989983435917
2.14 3.09989637435917
2.15 3.09989282435917
2.16 3.09988940435917
2.17 3.09988589435917
2.18 3.09988250435917
2.19 3.09987903435917
2.2 3.09987568435917
2.21 3.09987224435917
2.22 3.09986892435917
2.23 3.09986561435917
2.24 3.09986222435917
2.25 3.09985895435917
2.26 3.09985569435917
2.27 3.09985245435917
2.28 3.09984912435917
2.29 3.09984591435917
2.3 3.09984272435917
2.31 3.09983954435917
2.32 3.09983638435917
2.33 3.09983323435917
2.34 3.09983000435917
2.35 3.09982688435917
2.36 3.09982378435917
2.37 3.09982069435917
2.38 3.09981762435917
2.39 3.09981456435917
2.4 3.09981151435917
2.41 3.09980848435917
2.42 3.09980557435917
2.43 3.09980256435917
2.44 3.09979958435917
2.45 3.09979660435917
2.46 3.09979364435917
2.47 3.09979069435917
2.48 3.09978786435917
2.49 3.09978494435917
2.5 3.09978203435917
2.51 3.09977914435917
2.52 3.09977636435917
2.53 3.09977349435917
2.54 3.09977064435917
2.55 3.09976790435917
2.56 3.09976507435917
2.57 3.09976225435917
2.58 3.09975955435917
2.59 3.09975676435917
2.6 3.09975408435917
2.61 3.09975132435917
2.62 3.09974866435917
2.63 3.09974592435917
2.64 3.09974329435917
2.65 3.09974057435917
2.66 3.09973797435917
2.67 3.09973528435917
2.68 3.09973269435917
2.69 3.09973012435917
2.7 3.09972746435917
2.71 3.09972492435917
2.72 3.09972238435917
2.73 3.09971976435917
2.74 3.09971724435917
2.75 3.09971474435917
2.76 3.09971225435917
2.77 3.09970967435917
2.78 3.09970720435917
2.79 3.09970474435917
2.8 3.09970229435917
2.81 3.09969986435917
2.82 3.09969743435917
2.83 3.09969501435917
2.84 3.09969251435917
2.85 3.09969011435917
2.86 3.09968773435917
2.87 3.09968535435917
2.88 3.09968299435917
2.89 3.09968064435917
2.9 3.09967829435917
2.91 3.09967596435917
2.92 3.09967364435917
2.93 3.09967132435917
2.94 3.09966912435917
2.95 3.09966682435917
2.96 3.09966454435917
2.97 3.09966226435917
2.98 3.09966000435917
2.99 3.09965774435917
3 3.09965550435917
3 3.09965550435917
3 3.09965550435917
3.045 3.09964564435917
3.145 3.09962445435917
3.245 3.09960424435917
3.345 3.09958504435917
3.445 3.09956670435917
3.545 3.09954917435917
3.645 3.09953252435917
3.745 3.09951650435917
3.845 3.09950138435917
3.945 3.09948683435917
4.045 3.09947291435917
4.145 3.09945971435917
4.245 3.09944699435917
4.345 3.09943483435917
4.445 3.09942330435917
4.545 3.09941219435917
4.645 3.09940157435917
4.745 3.09939143435917
4.845 3.09938174435917
4.945 3.09937239435917
5.045 3.09936346435917
5.145 3.09935494435917
5.245 3.09934671435917
5.345 3.09933886435917
5.445 3.09933137435917
5.545 3.09932415435917
5.645 3.09931726435917
5.745 3.09931060435917
5.845 3.09930427435917
5.945 3.09929824435917
6.03 3.09929323435917
6.13 3.09928757435917
6.23 3.09928220435917
6.33 3.09927690435917
6.43 3.09927197435917
6.53 3.09926721435917
6.63 3.09926259435917
6.73 3.09925813435917
6.83 3.09925391435917
6.93 3.09924982435917
7.03 3.09924586435917
7.13 3.09924213435917
7.23 3.09923852435917
7.33 3.09923502435917
7.43 3.09923163435917
7.53 3.09922844435917
7.63 3.09922536435917
7.73 3.09922237435917
7.83 3.09921947435917
7.93 3.09921676435917
8.008 3.09921462435917
8.108 3.09921206435917
8.208 3.09920957435917
8.308 3.09920716435917
8.408 3.09920493435917
8.508 3.09920266435917
8.608 3.09920056435917
8.708 3.09919852435917
8.808 3.09919655435917
8.908 3.09919463435917
9.008 3.09919277435917
9.108 3.09919097435917
9.208 3.09918932435917
9.308 3.09918761435917
9.408 3.09918606435917
9.508 3.09918455435917
9.608 3.09918299435917
9.708 3.09918156435917
9.808 3.09918018435917
9.908 3.09917884435917
10.008 3.09917764435917
10.108 3.09917637435917
10.208 3.09917514435917
10.308 3.09917404435917
10.408 3.09917288435917
10.508 3.09917184435917
10.608 3.09917074435917
10.708 3.09916977435917
10.808 3.09916882435917
10.908 3.09916780435917
11.008 3.09916690435917
11.108 3.09916604435917
11.208 3.09916519435917
11.308 3.09916437435917
11.408 3.09916357435917
11.508 3.09916279435917
11.608 3.09916203435917
11.708 3.09916129435917
11.808 3.09916058435917
11.908 3.09915987435917
12.008 3.09915929435917
12.108 3.09915863435917
12.208 3.09915798435917
12.308 3.09915745435917
12.408 3.09915683435917
12.508 3.09915623435917
12.608 3.09915574435917
12.708 3.09915517435917
12.808 3.09915471435917
12.908 3.09915416435917
13.008 3.09915372435917
13.108 3.09915320435917
13.208 3.09915279435917
13.308 3.09915229435917
13.408 3.09915190435917
13.508 3.09915142435917
13.608 3.09915106435917
13.708 3.09915070435917
13.808 3.09915025435917
13.908 3.09914991435917
14.008 3.09914958435917
14.108 3.09914916435917
14.208 3.09914884435917
14.308 3.09914854435917
14.408 3.09914824435917
14.508 3.09914785435917
14.608 3.09914757435917
14.708 3.09914729435917
14.808 3.09914702435917
14.908 3.09914666435917
15.008 3.09914640435917
15.108 3.09914615435917
15.208 3.09914591435917
15.308 3.09914567435917
15.408 3.09914534435917
15.508 3.09914511435917
15.608 3.09914489435917
15.708 3.09914467435917
15.808 3.09914446435917
15.908 3.09914425435917
16.008 3.09914405435917
16.108 3.09914385435917
16.208 3.09914356435917
16.308 3.09914337435917
16.408 3.09914319435917
16.507 3.09914301435917
16.607 3.09914283435917
16.707 3.09914266435917
16.807 3.09914249435917
16.907 3.09914232435917
17.007 3.09914216435917
17.107 3.09914200435917
17.207 3.09914184435917
17.307 3.09914169435917
17.407 3.09914144435917
17.507 3.09914129435917
17.607 3.09914115435917
17.707 3.09914101435917
17.807 3.09914087435917
17.907 3.09914074435917
17.999 3.09914061435917
18.085 3.09914050435917
18.185 3.09914037435917
18.285 3.09914025435917
18.385 3.09914012435917
18.485 3.09914000435917
18.585 3.09913988435917
18.685 3.09913976435917
18.785 3.09913965435917
18.885 3.09913954435917
18.985 3.09913943435917
19.085 3.09913932435917
19.185 3.09913921435917
19.285 3.09913910435917
19.385 3.09913900435917
19.485 3.09913890435917
19.585 3.09913880435917
19.685 3.09913870435917
19.785 3.09913860435917
19.885 3.09913851435917


==> images/data/Prolate_F_tot-000.dat <==
0.001 1.03533555771282
0.002 1.03417227771282
0.003 1.03308299771282
0.004 1.03205320771282
0.005 1.03107292771282
0.006 1.03013491771282
0.007 1.02923366771282
0.008 1.02836485771282
0.009 1.02752502771282
0.01 1.02671131771282
0.011 1.02592133771282
0.012 1.02515308771282
0.013 1.02440482771282
0.014 1.02367505771282
0.015 1.02296248771282
0.016 1.02226594771282
0.017 1.02158442771282
0.018 1.02091700771282
0.019 1.02026287771282
0.02 1.01962130771282
0.021 1.01899160771282
0.022 1.01837318771282
0.023 1.01776547771282
0.024 1.01716798771282
0.025 1.01658022771282
0.026 1.01600178771282
0.027 1.01543224771282
0.028 1.01487124771282
0.029 1.01431844771282
0.03 1.01377351771282
0.031 1.01323615771282
0.032 1.01270608771282
0.033 1.01218305771282
0.034 1.01166680771282
0.035 1.01115710771282
0.036 1.01065373771282
0.037 1.01015649771282
0.038 1.00966518771282
0.039 1.00917961771282
0.04 1.00869962771282
0.041 1.00822503771282
0.042 1.00775568771282
0.043 1.00729144771282
0.044 1.00683215771282
0.045 1.00637768771282
0.046 1.00592790771282
0.047 1.00548268771282
0.048 1.00504192771282
0.049 1.00460548771282
0.05 1.00417327771282
0.051 1.00374519771282
0.052 1.00332112771282
0.053 1.00290098771282
0.054 1.00248468771282
0.055 1.00207213771282
0.056 1.00166324771282
0.057 1.00125793771282
0.058 1.00085612771282
0.059 1.00045774771282
0.06 1.00006271771282
0.061 0.999670977712816
0.062 0.999282447712817
0.063 0.998897067712816
0.064 0.998514787712816
0.065 0.998135527712817
0.066 0.997759227712816
0.067 0.997385847712817
0.068 0.997015317712817
0.069 0.996647587712816
0.07 0.996282617712817
0.071 0.995920337712816
0.072 0.995560707712816
0.073 0.995203687712817
0.074 0.994849217712817
0.075 0.994497267712816
0.076 0.994147787712816
0.077 0.993800727712816
0.078 0.993456057712816
0.079 0.993113737712816
0.08 0.992773727712816
0.081 0.992435987712817
0.082 0.992100477712816
0.083 0.991767177712816
0.084 0.991436037712816
0.085 0.991107027712816
0.086 0.990780117712816
0.087 0.990455267712816
0.088 0.990132457712816
0.089 0.989811657712817
0.09 0.989492827712816
0.091 0.989175937712817
0.092 0.988860977712816
0.093 0.988547907712816
0.094 0.988236697712816
0.095 0.987927327712816
0.096 0.987619767712816
0.097 0.987313987712817
0.098 0.987009977712816
0.099 0.986707707712817
0.1 0.986407157712817
0.105 0.984929327712816
0.11 0.983491167712817
0.115 0.982090267712817
0.12 0.980724457712817
0.125 0.979391777712816
0.13 0.978090417712817
0.135 0.976818757712817
0.14 0.975575297712817
0.145 0.974358657712816
0.15 0.973167557712816
0.155 0.972000847712817
0.16 0.970857417712816
0.165 0.969736267712817
0.17 0.968636467712816
0.175 0.967557117712817
0.18 0.966497427712817
0.185 0.965456617712816
0.19 0.964433967712816
0.195 0.963428797712817
0.2 0.962440487712817
0.205 0.961468437712817
0.21 0.960512077712817
0.215 0.959570877712817
0.22 0.958644337712817
0.225 0.957731967712817
0.23 0.956833327712816
0.235 0.955947987712817
0.24 0.955075527712816
0.245 0.954215577712816
0.25 0.953367757712817
0.255 0.952531717712816
0.26 0.951707117712816
0.265 0.950893647712817
0.27 0.950090987712816
0.275 0.949298857712817
0.28 0.948516967712816
0.285 0.947745057712817
0.29 0.946982857712817
0.295 0.946230127712816
0.3 0.945486637712817
0.305 0.944752157712816
0.31 0.944026457712816
0.315 0.943309337712817
0.32 0.942600587712816
0.325 0.941900027712817
0.33 0.941207457712817
0.335 0.940522697712817
0.34 0.939845567712817
0.345 0.939175917712816
0.35 0.938513577712817
0.355 0.937858377712816
0.36 0.937210187712816
0.365 0.936568837712816
0.37 0.935934207712817
0.375 0.935306147712817
0.38 0.934684527712816
0.385 0.934069227712817
0.39 0.933460107712817
0.395 0.932857057712816
0.4 0.932259957712816
0.405 0.931668697712816
0.41 0.931083157712816
0.415 0.930503247712817
0.42 0.929928847712816
0.425 0.929359867712817
0.43 0.928796207712816
0.435 0.928237767712817
0.44 0.927684467712817
0.445 0.927136197712816
0.45 0.926592897712817
0.455 0.926054457712816
0.46 0.925520797712817
0.465 0.924991857712817
0.47 0.924467537712816
0.475 0.923947767712816
0.48 0.923432477712817
0.485 0.922921587712816
0.49 0.922415037712817
0.495 0.921912757712816
0.5 0.921414667712817
0.505 0.920920707712817
0.51 0.920430817712816
0.515 0.919944937712817
0.52 0.919463007712817
0.525 0.918984947712817
0.53 0.918510727712816
0.535 0.918040277712816
0.54 0.917573537712817
0.545 0.917110457712816
0.55 0.916650987712817
0.555 0.916195077712816
0.56 0.915742667712816
0.565 0.915293717712817
0.57 0.914848177712816
0.575 0.914405997712816
0.58 0.913967127712816
0.585 0.913531517712817
0.59 0.913099147712817
0.595 0.912669947712816
0.6 0.912243887712817
0.605 0.911820927712817
0.61 0.911401017712816
0.615 0.910984127712817
0.62 0.910570217712817
0.625 0.910159237712817
0.63 0.909751157712817
0.635 0.909345937712816
0.64 0.908943557712817
0.645 0.908543957712817
0.65 0.908147117712817
0.655 0.907752997712816
0.66 0.907361567712817
0.665 0.906972797712816
0.67 0.906586647712816
0.675 0.906203087712816
0.68 0.905822087712817
0.685 0.905443627712817
0.69 0.905067657712816
0.695 0.904694167712817
0.7 0.904323107712816
0.705 0.903954477712816
0.71 0.903588217712816
0.715 0.903224327712817
0.72 0.902862767712817
0.725 0.902503507712817
0.73 0.902146527712816
0.735 0.901791807712817
0.74 0.901439307712817
0.745 0.901089017712817
0.75 0.900740907712816
0.755 0.900394947712817
0.76 0.900051127712816
0.765 0.899709407712816
0.77 0.899369787712816
0.775 0.899032217712817
0.78 0.898696697712817
0.785 0.898363197712817
0.79 0.898031707712816
0.795 0.897702177712816
0.8 0.897374617712817
0.805 0.897048997712817
0.81 0.896725287712817
0.815 0.896403477712816
0.82 0.896083547712816
0.825 0.895765477712816
0.83 0.895449257712816
0.835 0.895134847712816
0.84 0.894822247712817
0.845 0.894511437712817
0.85 0.894202397712817
0.855 0.893895097712816
0.86 0.893589547712816
0.865 0.893285707712817
0.87 0.892983567712816
0.875 0.892683117712817
0.88 0.892384327712817
0.885 0.892087197712817
0.89 0.891791707712816
0.895 0.891497827712817
0.9 0.891205567712817
0.905 0.890914897712817
0.91 0.890625797712817
0.915 0.890338257712816
0.92 0.890052277712817
0.925 0.889767817712816
0.93 0.889484887712817
0.935 0.889203457712817
0.94 0.888923527712816
0.945 0.888645067712817
0.95 0.888368077712817
0.955 0.888092537712817
0.96 0.887818437712816
0.965 0.887545767712817
0.97 0.887274507712817
0.975 0.887004657712817
0.98 0.886736187712817
0.985 0.886469107712816
0.99 0.886203387712817
0.995 0.885939017712817
1 0.885675987712817
1.01 0.885153927712816
1.02 0.884637087712816
1.03 0.884125397712817
1.04 0.883618777712817
1.05 0.883117127712817
1.06 0.882620377712817
1.07 0.882128447712816
1.08 0.881641257712817
1.09 0.881158727712817
1.1 0.880680797712817
1.11 0.880207377712816
1.12 0.879738407712816
1.13 0.879273817712816
1.14 0.878813537712816
1.15 0.878357517712816
1.16 0.877905667712817
1.17 0.877457937712817
1.18 0.877014277712817
1.19 0.876574607712817
1.2 0.876138877712817
1.21 0.875707037712816
1.22 0.875279017712817
1.23 0.874854767712817
1.24 0.874434237712817
1.25 0.874017377712816
1.26 0.873604127712817
1.27 0.873194437712817
1.28 0.872788257712816
1.29 0.872385557712816
1.3 0.871986257712816
1.31 0.871590337712817
1.32 0.871197747712817
1.33 0.870808427712817
1.34 0.870422347712816
1.35 0.870039467712816
1.36 0.869659737712816
1.37 0.869283107712816
1.38 0.868909557712817
1.39 0.868539037712816
1.4 0.868171507712816
1.41 0.867806927712817
1.42 0.867445257712816
1.43 0.867086467712816
1.44 0.866730527712816
1.45 0.866377387712816
1.46 0.866027017712817
1.47 0.865679397712816
1.48 0.865334467712817
1.49 0.864992207712817
1.5 0.864652597712816
1.51 0.864315577712816
1.52 0.863981147712817
1.53 0.863649247712816
1.54 0.863319877712817
1.55 0.862992977712816
1.56 0.862668537712816
1.57 0.862346527712816
1.58 0.862026907712817
1.59 0.861709657712817
1.6 0.861394757712816
1.61 0.861082167712816
1.62 0.860771867712817
1.63 0.860463837712816
1.64 0.860158037712816
1.65 0.859854447712816
1.66 0.859553057712816
1.67 0.859253817712817
1.68 0.858956727712817
1.69 0.858661747712816
1.7 0.858368867712816
1.71 0.858078057712817
1.72 0.857789287712816
1.73 0.857502547712816
1.74 0.857217807712816
1.75 0.856935057712816
1.76 0.856654267712816
1.77 0.856375417712817
1.78 0.856098477712816
1.79 0.855823447712817
1.8 0.855550297712817
1.81 0.855279007712817
1.82 0.855009557712817
1.83 0.854741927712816
1.84 0.854476107712816
1.85 0.854212067712817
1.86 0.853949787712816
1.87 0.853689267712817
1.88 0.853430477712816
1.89 0.853173397712817
1.9 0.852918017712817
1.91 0.852664317712817
1.92 0.852412287712816
1.93 0.852161897712817
1.94 0.851913137712817
1.95 0.851665997712816
1.96 0.851420447712817
1.97 0.851176487712817
1.98 0.850934097712816
1.99 0.850693267712817
2 0.850453967712816
2.01 0.850216187712817
2.02 0.849979927712816
2.03 0.849745157712816
2.04 0.849511867712817
2.05 0.849280047712817
2.06 0.849049677712816
2.07 0.848820747712816
2.08 0.848593247712817
2.09 0.848367157712817
2.1 0.848142467712817
2.11 0.847919167712817
2.12 0.847697247712816
2.13 0.847476687712817
2.14 0.847257477712816
2.15 0.847039597712817
2.16 0.846823057712816
2.17 0.846607817712817
2.18 0.846393887712816
2.19 0.846181247712817
2.2 0.845969887712817
2.21 0.845759797712816
2.22 0.845550967712816
2.23 0.845343377712817
2.24 0.845137027712816
2.25 0.844931897712817
2.26 0.844727977712816
2.27 0.844525267712816
2.28 0.844323747712817
2.29 0.844123417712817
2.3 0.843924257712816
2.31 0.843726257712817
2.32 0.843529407712817
2.33 0.843333707712816
2.34 0.843139137712816
2.35 0.842945687712817
2.36 0.842753357712816
2.37 0.842562137712816
2.38 0.842372007712816
2.39 0.842182967712816
2.4 0.841995007712816
2.41 0.841808107712817
2.42 0.841622277712817
2.43 0.841437497712816
2.44 0.841253757712817
2.45 0.841071057712817
2.46 0.840889387712817
2.47 0.840708727712817
2.48 0.840529077712816
2.49 0.840350437712816
2.5 0.840172787712817
2.51 0.839996117712817
2.52 0.839820437712817
2.53 0.839645717712816
2.54 0.839471967712816
2.55 0.839299167712817
2.56 0.839127317712817
2.57 0.838956407712816
2.58 0.838786437712816
2.59 0.838617387712816
2.6 0.838449247712816
2.61 0.838282037712817
2.62 0.838115717712817
2.63 0.837950297712817
2.64 0.837785777712817
2.65 0.837622137712817
2.66 0.837459367712816
2.67 0.837297477712816
2.68 0.837136447712817
2.69 0.836976267712817
2.7 0.836816947712817
2.71 0.836658477712817
2.72 0.836500837712817
2.73 0.836344027712817
2.74 0.836188047712817
2.75 0.836032887712816
2.76 0.835878537712816
2.77 0.835724997712816
2.78 0.835572267712816
2.79 0.835420317712817
2.8 0.835269167712816
2.81 0.835118807712817
2.82 0.834969217712816
2.83 0.834820397712816
2.84 0.834672347712816
2.85 0.834525067712816
2.86 0.834378537712816
2.87 0.834232757712817
2.88 0.834087717712816
2.89 0.833943427712816
2.9 0.833799867712816
2.91 0.833657037712817
2.92 0.833514927712816
2.93 0.833373547712817
2.94 0.833232877712817
2.95 0.833092907712816
2.96 0.832953657712817
2.97 0.832815097712816
2.98 0.832677227712816
2.99 0.832540057712816
3 0.832403557712816
3 0.832403557712816
3 0.832403557712816
3.045 0.831797697712817
3.145 0.830498537712817
3.245 0.829260977712817
3.345 0.828081037712817
3.445 0.826955087712816
3.545 0.825879807712816
3.645 0.824852107712816
3.745 0.823869167712816
3.845 0.822928397712817
3.945 0.822027377712816
4.045 0.821163887712817
4.145 0.820335857712816
4.245 0.819541397712817
4.345 0.818778707712816
4.445 0.818046147712817
4.545 0.817342187712816
4.645 0.816665387712817
4.745 0.816014407712817
4.845 0.815388017712817
4.945 0.814785037712817
5.045 0.814204377712816
5.145 0.813645017712817
5.245 0.813105977712816
5.345 0.812586377712817
5.445 0.812085347712816
5.545 0.811602097712816
5.645 0.811135857712816
5.745 0.810685937712817
5.845 0.810251637712817
5.945 0.809832327712817
6.03 0.809487237712817
6.13 0.809094087712817
6.23 0.808714287712817
6.33 0.808347297712816
6.43 0.807992637712816
6.53 0.807649837712816
6.63 0.807318427712817
6.73 0.806997997712816
6.83 0.806688137712817
6.93 0.806388437712817
7.03 0.806098537712817
7.13 0.805818077712816
7.23 0.805546717712817
7.33 0.805284127712817
7.43 0.805029997712817
7.53 0.804784017712816
7.63 0.804545897712817
7.73 0.804315377712816
7.83 0.804092167712817
7.93 0.803876037712817
8 0.803728817712816
8.1 0.803524137712817
8.2 0.803325887712816
8.3 0.803133847712816
8.4 0.802947797712816
8.5 0.802767537712816
8.6 0.802592867712816
8.7 0.802423617712817
8.8 0.802259577712816
8.9 0.802100587712816
9 0.801946477712816
9.1 0.801797087712817
9.2 0.801652257712817
9.3 0.801511837712816
9.4 0.801375667712817
9.5 0.801243637712817
9.6 0.801115577712817
9.7 0.800991387712816
9.8 0.800870927712817
9.9 0.800754067712816
10 0.800640707712816
10.1 0.800530717712817
10.2 0.800424007712817
10.3 0.800320457712816
10.4 0.800219967712817
10.5 0.800122437712817
10.6 0.800027787712816
10.7 0.799935907712817
10.8 0.799846727712817
10.9 0.799760147712817
11 0.799676087712816
11.1 0.799594467712817
11.2 0.799515217712816
11.3 0.799438257712817
11.4 0.799363517712816
11.5 0.799290917712817
11.6 0.799220417712817
11.7 0.799151927712817
11.8 0.799085397712817
11.9 0.799020757712816
12 0.798957957712817
12.1 0.798896937712817
12.2 0.798837647712817
12.3 0.798780027712816
12.4 0.798724027712817
12.5 0.798669607712817
12.6 0.798616707712817
12.7 0.798565287712817
12.8 0.798515297712816
12.9 0.798466697712817
13 0.798419457712816
13.1 0.798373517712816
13.2 0.798328847712817
13.3 0.798285417712817
13.4 0.798243167712817
13.5 0.798202087712816
13.6 0.798162137712817
13.7 0.798123277712817
13.8 0.798085467712816
13.9 0.798048697712817
14 0.798012917712816
14.1 0.797978117712816
14.2 0.797944247712817
14.3 0.797911297712817
14.4 0.797879237712817
14.5 0.797848037712816
14.6 0.797817677712816
14.7 0.797788127712817
14.8 0.797759367712816
14.9 0.797731377712816
15 0.797704127712816
15.1 0.797677597712816
15.2 0.797651777712817
15.3 0.797626647712816
15.4 0.797602167712817
15.5 0.797578347712816
15.6 0.797555147712817
15.7 0.797532557712817
15.8 0.797510557712817
15.9 0.797489137712816
16 0.797468267712816
16.1 0.797447957712816
16.2 0.797428167712816
16.3 0.797408897712817
16.4 0.797390117712817
16.5 0.797371837712817
16.6 0.797354017712816
16.7 0.797336667712816
16.8 0.797319767712816
16.9 0.797303297712817
17 0.797287247712816
17.1 0.797271617712816
17.2 0.797256387712817
17.3 0.797241537712816
17.4 0.797227077712817
17.5 0.797212987712816
17.6 0.797199247712816
17.7 0.797185867712816
17.8 0.797172817712816
17.9 0.797160107712816
17.998 0.797147967712817
18.082 0.797137797712816
18.182 0.797125967712816
18.282 0.797114447712817
18.382 0.797103207712816
18.482 0.797092257712816
18.582 0.797081577712817
18.682 0.797071167712817
18.782 0.797061027712816
18.882 0.797051137712817
18.982 0.797041487712816
19.082 0.797032087712816
19.182 0.797022917712816
19.282 0.797013977712817
19.382 0.797005267712816
19.482 0.796996767712816
19.582 0.796988477712816
19.682 0.796980397712817
19.782 0.796972517712817
19.882 0.796964837712817


==> images/data/Prolate_F_tot-001.dat <==
0.001 1.03509921435917
0.002 1.03241763435917
0.003 1.02993804435917
0.004 1.02762286435917
0.005 1.02544724435917
0.006 1.02339341435917
0.007 1.02144745435917
0.008 1.01959843435917
0.009 1.01783748435917
0.01 1.01615705435917
0.011 1.01455056435917
0.012 1.01301242435917
0.013 1.01153786435917
0.014 1.01012237435917
0.015 1.00876226435917
0.016 1.00745377435917
0.017 1.00619400435917
0.018 1.00497993435917
0.019 1.00380901435917
0.02 1.00267877735917
0.021 1.00158701735917
0.022 1.00053175935917
0.023 0.999510949359173
0.024 0.998523038359172
0.025 0.997566372359172
0.026 0.996639183359171
0.027 0.995740378359173
0.028 0.994868333359172
0.029 0.994022087359173
0.03 0.993200136359171
0.031 0.992401728359171
0.032 0.991625559359173
0.033 0.990870668359173
0.034 0.990136335359171
0.035 0.989421477359171
0.036 0.988725344359173
0.037 0.988047220359173
0.038 0.987386318359173
0.039 0.986741777359173
0.04 0.986113164359173
0.041 0.985499767359173
0.042 0.984901000359173
0.043 0.984316196359172
0.044 0.983744907359172
0.045 0.983186605359172
0.046 0.982640779359173
0.047 0.982106834359172
0.048 0.981584590359173
0.049 0.981073384359172
0.05 0.980572865359173
0.051 0.980082694359172
0.052 0.979602446359173
0.053 0.979131809359172
0.054 0.978670379359171
0.055 0.978217865359172
0.056 0.977773985359173
0.057 0.977338367359172
0.058 0.976910748359174
0.059 0.976490875359172
0.06 0.976078401359173
0.061 0.975673188359172
0.062 0.975274907359172
0.063 0.974883433359171
0.064 0.974498452359171
0.065 0.974119653359173
0.066 0.973747034359173
0.067 0.973380297359173
0.068 0.973019253359173
0.069 0.972663714359173
0.07 0.972313502359173
0.071 0.971968441359172
0.072 0.971628361359173
0.073 0.971293098359173
0.074 0.970962592359173
0.075 0.970636585359173
0.076 0.970314927359173
0.077 0.969997670359174
0.078 0.969684470359173
0.079 0.969375288359172
0.08 0.969069988359173
0.081 0.968768436359174
0.082 0.968470605359173
0.083 0.968176269359171
0.084 0.967885404359173
0.085 0.967597892359173
0.086 0.967313617359173
0.087 0.967032464359173
0.088 0.966754424359173
0.089 0.966479288359173
0.09 0.966207151359173
0.091 0.965937711359173
0.092 0.965671067359173
0.093 0.965407122359172
0.094 0.965145680359171
0.095 0.964886847359173
0.096 0.964630334359173
0.097 0.964376350359172
0.098 0.964124509359172
0.099 0.963875027359173
0.1 0.963627719359172
0.105 0.962422139359171
0.11 0.961263529359172
0.115 0.960146307359173
0.12 0.959065764359172
0.125 0.958017952359173
0.13 0.956999494359172
0.135 0.956007307359172
0.14 0.955039036359173
0.145 0.954092491359171
0.15 0.953165803359171
0.155 0.952257376359173
0.16 0.951365750359171
0.165 0.950489767359173
0.17 0.949628341359173
0.175 0.948780634359172
0.18 0.947945727359171
0.185 0.947123006359172
0.19 0.946311838359172
0.195 0.945511558359174
0.2 0.944721751359172
0.205 0.943941942359173
0.21 0.943171880359174
0.215 0.942411031359171
0.22 0.941659165359173
0.225 0.940915949359173
0.23 0.940181239359173
0.235 0.939454570359173
0.24 0.938735954359172
0.245 0.938025070359174
0.25 0.937321758359172
0.255 0.936625818359172
0.26 0.935937101359173
0.265 0.935255409359172
0.27 0.934580588359172
0.275 0.933912623359173
0.28 0.933251341359172
0.285 0.932596500359173
0.29 0.931948095359173
0.295 0.931305946359172
0.3 0.930670003359172
0.305 0.930040142359172
0.31 0.929416162359173
0.315 0.928798181359173
0.32 0.928185841359172
0.325 0.927579200359173
0.33 0.926978133359173
0.335 0.926382631359173
0.34 0.925792400359171
0.345 0.925207559359173
0.35 0.924627939359173
0.355 0.924053484359172
0.36 0.923484146359172
0.365 0.922919689359173
0.37 0.922360284359172
0.375 0.921805613359172
0.38 0.921255763359172
0.385 0.920710629359172
0.39 0.920170114359173
0.395 0.919634125359172
0.4 0.919102676359172
0.405 0.918575685359173
0.41 0.918052976359172
0.415 0.917534577359172
0.42 0.917020520359173
0.425 0.916510540359171
0.43 0.916004778359172
0.435 0.915502975359173
0.44 0.915005277359171
0.445 0.914511532359171
0.45 0.914021592359173
0.455 0.913535509359173
0.46 0.913053240359172
0.465 0.912574742359173
0.47 0.912099873359173
0.475 0.911628697359173
0.48 0.911161075359173
0.485 0.910696971359172
0.49 0.910236353359172
0.495 0.909779186359172
0.5 0.909325439359172
0.505 0.908875081359172
0.51 0.908427984359172
0.515 0.907984219359172
0.52 0.907543557359173
0.525 0.907106173359173
0.53 0.906671940359171
0.535 0.906240733359173
0.54 0.905812628359172
0.545 0.905387601359172
0.55 0.904965529359172
0.555 0.904546390359172
0.56 0.904130160359173
0.565 0.903716819359174
0.57 0.903306346359173
0.575 0.902898619359172
0.58 0.902493719359173
0.585 0.902091527359172
0.59 0.901692122359172
0.595 0.901295285359172
0.6 0.900901199359172
0.605 0.900509645359174
0.61 0.900120704359173
0.615 0.899734359359172
0.62 0.899350493359172
0.625 0.898969088359173
0.63 0.898590228359172
0.635 0.898213796359173
0.64 0.897839776359174
0.645 0.897468051359171
0.65 0.897098806359173
0.655 0.896731826359172
0.66 0.896367193359172
0.665 0.896004795359172
0.67 0.895644714359173
0.675 0.895286738359172
0.68 0.894931150359174
0.685 0.894577637359173
0.69 0.894226283359172
0.695 0.893877076359173
0.7 0.893530002359173
0.705 0.893185045359173
0.71 0.892842094359173
0.715 0.892501234359173
0.72 0.892162452359173
0.725 0.891825635359172
0.73 0.891490770359173
0.735 0.891157944359172
0.74 0.890827045359174
0.745 0.890498060359171
0.75 0.890170976359173
0.755 0.889845782359172
0.76 0.889522465359173
0.765 0.889201013359171
0.77 0.888881315359173
0.775 0.888563558359174
0.78 0.888247532359173
0.785 0.887933324359173
0.79 0.887620824359173
0.795 0.887310119359173
0.8 0.887001099359171
0.805 0.886693853359173
0.81 0.886388271359172
0.815 0.886084340359172
0.82 0.885782152359173
0.825 0.885481594359174
0.83 0.885182657359172
0.835 0.884885330359172
0.84 0.884589604359173
0.845 0.884295467359173
0.85 0.884002911359172
0.855 0.883711924359172
0.86 0.883422498359172
0.865 0.883134623359172
0.87 0.882848288359172
0.875 0.882563386359172
0.88 0.882280005359172
0.885 0.881998137359172
0.89 0.881717673359173
0.895 0.881438703359171
0.9 0.881161219359173
0.905 0.880885111359174
0.91 0.880610371359174
0.915 0.880337190359173
0.92 0.880065259359172
0.925 0.879794769359172
0.93 0.879525613359172
0.935 0.879257882359173
0.94 0.878991467359173
0.945 0.878726360359174
0.95 0.878462554359173
0.955 0.878200139359173
0.96 0.877939008359172
0.965 0.877679153359173
0.97 0.877420566359172
0.975 0.877163240359172
0.98 0.876907166359173
0.985 0.876652337359172
0.99 0.876398846359173
0.995 0.876146485359172
1 0.875895346359172
1.01 0.875396808359172
1.02 0.874902973359173
1.03 0.874413785359174
1.04 0.873929288359173
1.05 0.873449228359172
1.06 0.872973752359172
1.07 0.872502606359173
1.08 0.872035839359173
1.09 0.871573302359172
1.1 0.871114944359173
1.11 0.870660816359171
1.12 0.870210672359173
1.13 0.869764664359172
1.14 0.869322546359173
1.15 0.868884374359173
1.16 0.868450003359172
1.17 0.868019489359172
1.18 0.867592690359173
1.19 0.867169564359173
1.2 0.866750070359172
1.21 0.866334168359172
1.22 0.865921718359173
1.23 0.865512881359173
1.24 0.865107419359173
1.25 0.864705394359172
1.26 0.864306670359172
1.27 0.863911210359174
1.28 0.863519080359172
1.29 0.863130143359173
1.3 0.862744366359173
1.31 0.862361815359172
1.32 0.861982258359172
1.33 0.861605760359172
1.34 0.861232291359173
1.35 0.860861719359173
1.36 0.860494114359172
1.37 0.860129444359172
1.38 0.859767680359171
1.39 0.859408693359173
1.4 0.859052455359173
1.41 0.858699036359173
1.42 0.858348308359172
1.43 0.858000246359172
1.44 0.857654821359173
1.45 0.857312107359173
1.46 0.856971878359172
1.47 0.856634309359173
1.48 0.856299273359173
1.49 0.855966648359173
1.5 0.855636608359173
1.51 0.855308928359172
1.52 0.854983687359173
1.53 0.854660860359173
1.54 0.854340324359173
1.55 0.854022157359172
1.56 0.853706338359173
1.57 0.853392743359173
1.58 0.853081452359172
1.59 0.852772344359172
1.6 0.852465497359173
1.61 0.852160792359172
1.62 0.851858308359171
1.63 0.851557925359172
1.64 0.851259624359171
1.65 0.850963385359172
1.66 0.850669289359171
1.67 0.850377219359173
1.68 0.850087154359173
1.69 0.849799078359172
1.7 0.849512972359172
1.71 0.849228819359171
1.72 0.848946700359173
1.73 0.848666400359173
1.74 0.848388101359173
1.75 0.848111587359172
1.76 0.847836941359173
1.77 0.847564146359172
1.78 0.847293188359172
1.79 0.847024050359172
1.8 0.846756716359174
1.81 0.846491172359173
1.82 0.846227302359173
1.83 0.845965192359174
1.84 0.845704826359173
1.85 0.845446090359172
1.86 0.845189070359172
1.87 0.844933752359173
1.88 0.844680121359172
1.89 0.844428064359173
1.9 0.844177568359173
1.91 0.843928718359173
1.92 0.843681502359173
1.93 0.843435907359172
1.94 0.843191720359172
1.95 0.842949228359172
1.96 0.842708118359173
1.97 0.842468678359173
1.98 0.842230595359172
1.99 0.841994059359173
2 0.841759056359173
2.01 0.841525474359173
2.02 0.841293303359173
2.03 0.841062631359172
2.04 0.840833345359172
2.05 0.840605436359173
2.06 0.840378891359173
2.07 0.840153801359172
2.08 0.839930053359172
2.09 0.839707737359172
2.1 0.839486644359173
2.11 0.839266961359172
2.12 0.839048579359172
2.13 0.838831487359172
2.14 0.838615777359172
2.15 0.838401236359173
2.16 0.838188056359172
2.17 0.837976127359173
2.18 0.837765439359172
2.19 0.837555982359172
2.2 0.837347848359173
2.21 0.837140826359173
2.22 0.836935008359172
2.23 0.836730485359173
2.24 0.836527047359173
2.25 0.836324885359172
2.26 0.836123791359173
2.27 0.835923955359172
2.28 0.835725271359172
2.29 0.835527627359173
2.3 0.835331218359173
2.31 0.835135933359172
2.32 0.834941664359173
2.33 0.834748605359174
2.34 0.834556545359172
2.35 0.834365579359172
2.36 0.834175796359172
2.37 0.833986991359172
2.38 0.833799254359173
2.39 0.833612579359173
2.4 0.833426957359173
2.41 0.833242382359172
2.42 0.833058845359172
2.43 0.832876240359171
2.44 0.832694659359174
2.45 0.832514196359172
2.46 0.832334642359172
2.47 0.832156091359172
2.48 0.831978436359172
2.49 0.831801870359172
2.5 0.831626186359172
2.51 0.831451478359172
2.52 0.831277739359173
2.53 0.831104962359172
2.54 0.830933040359174
2.55 0.830762068359173
2.56 0.830592038359171
2.57 0.830422945359173
2.58 0.830254682359172
2.59 0.830087343359173
2.6 0.829920922359173
2.61 0.829755413359171
2.62 0.829590709359174
2.63 0.829426905359172
2.64 0.829263995359172
2.65 0.829101873359173
2.66 0.828940633359172
2.67 0.828780270359173
2.68 0.828620677359172
2.69 0.828461950359173
2.7 0.828304082359173
2.71 0.828147068359172
2.72 0.827990803359173
2.73 0.827835281359171
2.74 0.827680597359171
2.75 0.827526746359172
2.76 0.827373723359173
2.77 0.827221421359173
2.78 0.827069937359173
2.79 0.826919164359172
2.8 0.826769199359171
2.81 0.826620035359172
2.82 0.826471569359173
2.83 0.826323894359172
2.84 0.826176907359171
2.85 0.826030703359173
2.86 0.825885176359172
2.87 0.825740422359171
2.88 0.825596436359174
2.89 0.825453115359172
2.9 0.825310552359172
2.91 0.825168644359172
2.92 0.825027486359172
2.93 0.824886974359174
2.94 0.824747203359173
2.95 0.824608069359172
2.96 0.824469668359173
2.97 0.824331895359173
2.98 0.824194846359172
2.99 0.824058517359171
3 0.823922704359171
3 0.823922690359172
3 0.823922690359172
3.045 0.823320076359172
3.145 0.822026828359173
3.245 0.820793576359172
3.345 0.819616588359173
3.445 0.818492316359173
3.545 0.817417637359172
3.645 0.816389573359173
3.745 0.815405555359172
3.845 0.814462898359173
3.945 0.813559488359173
4.045 0.812693159359172
4.145 0.811861786359172
4.245 0.811063667359171
4.345 0.810297016359172
4.445 0.809560251359173
4.545 0.808851986359171
4.645 0.808170626359173
4.745 0.807514956359173
4.845 0.806883735359174
4.945 0.806275795359172
5.045 0.805690130359173
5.145 0.805125596359174
5.245 0.804581404359173
5.345 0.804056515359171
5.445 0.803550141359173
5.545 0.803061537359174
5.645 0.802589799359172
5.745 0.802134364359173
5.845 0.801694403359171
5.945 0.801269522359174
6.03 0.800919592359172
6.13 0.800520697359174
6.23 0.800135052359172
6.33 0.799762274359173
6.43 0.799401703359173
6.53 0.799053000359171
6.63 0.798715649359172
6.73 0.798389254359172
6.83 0.798073436359173
6.93 0.797767835359172
7.03 0.797472006359172
7.13 0.797185621359173
7.23 0.796908264359171
7.33 0.796639836359173
7.43 0.796379847359173
7.53 0.796128022359172
7.63 0.795884196359173
7.73 0.795647915359172
7.83 0.795419034359172
7.93 0.795197321359172
8 0.795046309359172
8.1 0.794836188359172
8.2 0.794632509359172
8.3 0.794435235359172
8.4 0.794244047359173
8.5 0.794058752359174
8.6 0.793879067359173
8.7 0.793705019359173
8.8 0.793536238359174
8.9 0.793372660359173
9 0.793214031359172
9.1 0.793060296359172
9.2 0.792911211359172
9.3 0.792766733359173
9.4 0.792626526359172
9.5 0.792490658359172
9.6 0.792358900359174
9.7 0.792231130359173
9.8 0.792107127359172
9.9 0.791986977359173
10 0.791870367359172
10.1 0.791757289359172
10.2 0.791647639359173
10.3 0.791541316359172
10.4 0.791438121359173
10.5 0.791337960359172
10.6 0.791240841359173
10.7 0.791146676359173
10.8 0.791055177359173
10.9 0.790966563359174
11 0.790880452359174
11.1 0.790796966359173
11.2 0.790715931359172
11.3 0.790637272359174
11.4 0.790560920359171
11.5 0.790486905359174
11.6 0.790414961359172
11.7 0.790345225359173
11.8 0.790277433359172
11.9 0.790211727359173
12 0.790147846359172
12.1 0.790085936359173
12.2 0.790025741359171
12.3 0.789967309359172
12.4 0.789910588359172
12.5 0.789855529359171
12.6 0.789802084359172
12.7 0.789750106359172
12.8 0.789699650359172
12.9 0.789650674359171
13 0.789603134359172
13.1 0.789556890359172
13.2 0.789512002359173
13.3 0.789468332359172
13.4 0.789425944359174
13.5 0.789384801359173
13.6 0.789344869359173
13.7 0.789306014359173
13.8 0.789268203359173
13.9 0.789231505359172
14 0.789195890359172
14.1 0.789161228359172
14.2 0.789127490359173
14.3 0.789094749359172
14.4 0.789062978359173
14.5 0.789032051359172
14.6 0.789001943359173
14.7 0.788972729359173
14.8 0.788944287359174
14.9 0.788916692359173
15 0.788889824359172
15.1 0.788863661359173
15.2 0.788838281359173
15.3 0.788813565359172
15.4 0.788789594359173
15.5 0.788766148359173
15.6 0.788743510359172
15.7 0.788721361359173
15.8 0.788699884359172
15.9 0.788678963359171
16 0.788658582359172
16.1 0.788638825359172
16.2 0.788619577359173
16.3 0.788600823359172
16.4 0.788582649359173
16.5 0.788564842359172
16.6 0.788547587359172
16.7 0.788530872359173
16.8 0.788514485359173
16.9 0.788498613359172
17 0.788483144359171
17.1 0.788468067359172
17.2 0.788453371359171
17.3 0.788439144359174
17.4 0.788425278359172
17.5 0.788411660359172
17.6 0.788398582359171
17.7 0.788385735359173
17.8 0.788373207359173
17.9 0.788361092359173
17.998 0.788349500359173
18.082 0.788339808359172
18.182 0.788328522359173
18.282 0.788317519359174
18.382 0.788306887359173
18.482 0.788296520359172
18.582 0.788286310359172
18.682 0.788276450359174
18.782 0.788266832359172
18.882 0.788257451359172
18.982 0.788248399359173
19.082 0.788239471359173
19.182 0.788230860359173
19.282 0.788222360359173
19.382 0.788214165359173
19.482 0.788206170359173
19.582 0.788198368359172
19.682 0.788190756359171
19.782 0.788183328359173
19.882 0.788176178359173


==> images/data/Prolate_F_tot-002.dat <==
0.001 5.15276053856408
0.002 5.13310208856408
0.003 5.11560995856408
0.004 5.09972376856408
0.005 5.08509289856408
0.006 5.07148019856408
0.007 5.05871614856408
0.008 5.04667433856408
0.009 5.03525740856408
0.01 5.02438837856408
0.011 5.01400508856408
0.012 5.00405645856408
0.013 4.99449984856408
0.014 4.98529923856408
0.015 4.97642383856408
0.016 4.96784708856408
0.017 4.95954585856408
0.018 4.95149988856408
0.019 4.94369127856408
0.02 4.93610413856408
0.021 4.92872426856408
0.022 4.92153892856408
0.023 4.91453662856408
0.024 4.90770694856408
0.025 4.90104043856408
0.026 4.89452844856408
0.027 4.88816309856408
0.028 4.88193711856408
0.029 4.87584382856408
0.03 4.86987706856408
0.031 4.86403110856408
0.032 4.85830065856408
0.033 4.85268078856408
0.034 4.84716691856408
0.035 4.84175473856408
0.036 4.83644025856408
0.037 4.83121970856408
0.038 4.82608955856408
0.039 4.82104650856408
0.04 4.81608741856408
0.041 4.81120934856408
0.042 4.80640952856408
0.043 4.80168532856408
0.044 4.79703425856408
0.045 4.79245395856408
0.046 4.78794218856408
0.047 4.78349683856408
0.048 4.77911587856408
0.049 4.77479739856408
0.05 4.77053955856408
0.051 4.76634060856408
0.052 4.76219889856408
0.053 4.75811281856408
0.054 4.75408086856408
0.055 4.75010157856408
0.056 4.74617355856408
0.057 4.74229547856408
0.058 4.73846605856408
0.059 4.73468406856408
0.06 4.73094832856408
0.061 4.72725769856408
0.062 4.72361110856408
0.063 4.72000749856408
0.064 4.71644586856408
0.065 4.71292523856408
0.066 4.70944467856408
0.067 4.70600327856408
0.068 4.70260018856408
0.069 4.69923454856408
0.07 4.69590555856408
0.071 4.69261243856408
0.072 4.68935442856408
0.073 4.68613078856408
0.074 4.68294082856408
0.075 4.67978384856408
0.076 4.67665919856408
0.077 4.67356622856408
0.078 4.67050431856408
0.079 4.66747286856408
0.08 4.66447128856408
0.081 4.66149900856408
0.082 4.65855548856408
0.083 4.65564019856408
0.084 4.65275259856408
0.085 4.64989220856408
0.086 4.64705852856408
0.087 4.64425108856408
0.088 4.64146941856408
0.089 4.63871306856408
0.09 4.63598161856408
0.091 4.63327461856408
0.092 4.63059166856408
0.093 4.62793235856408
0.094 4.62529630856408
0.095 4.62268312856408
0.096 4.62009243856408
0.097 4.61752387856408
0.098 4.61497709856408
0.099 4.61245175856408
0.1 4.60994750856408
0.105 4.59773146856408
0.11 4.58599672856408
0.115 4.57470920856408
0.12 4.56383845856408
0.125 4.55335712856408
0.13 4.54324055856408
0.135 4.53346641856408
0.14 4.52401441856408
0.145 4.51486606856408
0.15 4.50600443856408
0.155 4.49741402856408
0.16 4.48908057856408
0.165 4.48099091856408
0.17 4.47313291856408
0.175 4.46549531856408
0.18 4.45806766856408
0.185 4.45084025856408
0.19 4.44380403856408
0.195 4.43695055856408
0.2 4.43027193856408
0.205 4.42376076856408
0.21 4.41741010856408
0.215 4.41121346856408
0.22 4.40516470856408
0.225 4.39925806856408
0.23 4.39348809856408
0.235 4.38784967856408
0.24 4.38233793856408
0.245 4.37694829856408
0.25 4.37167640856408
0.255 4.36651813856408
0.26 4.36146957856408
0.265 4.35652700856408
0.27 4.35168689856408
0.275 4.34694586856408
0.28 4.34230071856408
0.285 4.33774839856408
0.29 4.33328598856408
0.295 4.32891070856408
0.3 4.32461988856408
0.305 4.32041099856408
0.31 4.31628159856408
0.315 4.31222935856408
0.32 4.30825204856408
0.325 4.30434753856408
0.33 4.30051375856408
0.335 4.29674875856408
0.34 4.29305063856408
0.345 4.28941758856408
0.35 4.28584785856408
0.355 4.28233977856408
0.36 4.27889171856408
0.365 4.27550212856408
0.37 4.27216951856408
0.375 4.26889244856408
0.38 4.26566951856408
0.385 4.26249938856408
0.39 4.25938076856408
0.395 4.25631239856408
0.4 4.25329309856408
0.405 4.25032167856408
0.41 4.24739702856408
0.415 4.24451804856408
0.42 4.24168369856408
0.425 4.23889294856408
0.43 4.23614482856408
0.435 4.23343836856408
0.44 4.23077265856408
0.445 4.22814678856408
0.45 4.22555990856408
0.455 4.22301116856408
0.46 4.22049975856408
0.465 4.21802488856408
0.47 4.21558577856408
0.475 4.21318168856408
0.48 4.21081190856408
0.485 4.20847571856408
0.49 4.20617244856408
0.495 4.20390141856408
0.5 4.20166200856408
0.505 4.19945356856408
0.51 4.19727550856408
0.515 4.19512721856408
0.52 4.19300811856408
0.525 4.19091766856408
0.53 4.18885529856408
0.535 4.18682048856408
0.54 4.18481270856408
0.545 4.18283146856408
0.55 4.18087625856408
0.555 4.17894660856408
0.56 4.17704204856408
0.565 4.17516211856408
0.57 4.17330636856408
0.575 4.17147437856408
0.58 4.16966570856408
0.585 4.16787994856408
0.59 4.16611669856408
0.595 4.16437556856408
0.6 4.16265615856408
0.605 4.16095809856408
0.61 4.15928101856408
0.615 4.15762456856408
0.62 4.15598838856408
0.625 4.15437213856408
0.63 4.15277548856408
0.635 4.15119809856408
0.64 4.14963964856408
0.645 4.14809983856408
0.65 4.14657834856408
0.655 4.14507488856408
0.66 4.14358915856408
0.665 4.14212087856408
0.67 4.14066975856408
0.675 4.13923552856408
0.68 4.13781791856408
0.685 4.13641665856408
0.69 4.13503150856408
0.695 4.13366219856408
0.7 4.13230848856408
0.705 4.13097012856408
0.71 4.12964689856408
0.715 4.12833854856408
0.72 4.12704486856408
0.725 4.12576561856408
0.73 4.12450058856408
0.735 4.12324955856408
0.74 4.12201232856408
0.745 4.12078868856408
0.75 4.11957842856408
0.755 4.11838136856408
0.76 4.11719729856408
0.765 4.11602603856408
0.77 4.11486740856408
0.775 4.11372119856408
0.78 4.11258725856408
0.785 4.11146540856408
0.79 4.11035545856408
0.795 4.10925725856408
0.8 4.10817062856408
0.805 4.10709541856408
0.81 4.10603145856408
0.815 4.10497859856408
0.82 4.10393668856408
0.825 4.10290555856408
0.83 4.10188508856408
0.835 4.10087511856408
0.84 4.09987549856408
0.845 4.09888609856408
0.85 4.09790677856408
0.855 4.09693740856408
0.86 4.09597785856408
0.865 4.09502797856408
0.87 4.09408765856408
0.875 4.09315676856408
0.88 4.09223518856408
0.885 4.09132278856408
0.89 4.09041945856408
0.895 4.08952507856408
0.9 4.08863952856408
0.905 4.08776270856408
0.91 4.08689449856408
0.915 4.08603478856408
0.92 4.08518346856408
0.925 4.08434044856408
0.93 4.08350560856408
0.935 4.08267884856408
0.94 4.08186007856408
0.945 4.08104918856408
0.95 4.08024609856408
0.955 4.07945069856408
0.96 4.07866289856408
0.965 4.07788260856408
0.97 4.07710972856408
0.975 4.07634418856408
0.98 4.07558587856408
0.985 4.07483473856408
0.99 4.07409065856408
0.995 4.07335356856408
1 4.07262337856408
1.01 4.07118340856408
1.02 4.06977009856408
1.03 4.06838283856408
1.04 4.06702104856408
1.05 4.06568414856408
1.06 4.06437157856408
1.07 4.06308279856408
1.08 4.06181727856408
1.09 4.06057451856408
1.1 4.05935401856408
1.11 4.05815529856408
1.12 4.05697788856408
1.13 4.05582134856408
1.14 4.05468521856408
1.15 4.05356908856408
1.16 4.05247251856408
1.17 4.05139512856408
1.18 4.05033649856408
1.19 4.04929626856408
1.2 4.04827404856408
1.21 4.04726947856408
1.22 4.04628219856408
1.23 4.04531186856408
1.24 4.04435814856408
1.25 4.04342070856408
1.26 4.04249923856408
1.27 4.04159340856408
1.28 4.04070292856408
1.29 4.03982748856408
1.3 4.03896680856408
1.31 4.03812059856408
1.32 4.03728858856408
1.33 4.03647049856408
1.34 4.03566606856408
1.35 4.03487504856408
1.36 4.03409717856408
1.37 4.03333220856408
1.38 4.03257989856408
1.39 4.03184001856408
1.4 4.03111233856408
1.41 4.03039662856408
1.42 4.02969267856408
1.43 4.02900025856408
1.44 4.02831916856408
1.45 4.02764918856408
1.46 4.02699013856408
1.47 4.02634179856408
1.48 4.02570399856408
1.49 4.02507652856408
1.5 4.02445920856408
1.51 4.02385186856408
1.52 4.02325430856408
1.53 4.02266637856408
1.54 4.02208788856408
1.55 4.02151868856408
1.56 4.02095859856408
1.57 4.02040746856408
1.58 4.01986512856408
1.59 4.01933143856408
1.6 4.01880624856408
1.61 4.01828939856408
1.62 4.01778074856408
1.63 4.01728014856408
1.64 4.01678747856408
1.65 4.01630257856408
1.66 4.01582533856408
1.67 4.01535559856408
1.68 4.01489324856408
1.69 4.01443815856408
1.7 4.01399020856408
1.71 4.01354925856408
1.72 4.01311520856408
1.73 4.01268793856408
1.74 4.01226731856408
1.75 4.01185324856408
1.76 4.01144560856408
1.77 4.01104430856408
1.78 4.01064921856408
1.79 4.01026023856408
1.8 4.00987727856408
1.81 4.00950022856408
1.82 4.00912898856408
1.83 4.00876346856408
1.84 4.00840355856408
1.85 4.00804917856408
1.86 4.00770022856408
1.87 4.00735661856408
1.88 4.00701826856408
1.89 4.00668507856408
1.9 4.00635696856408
1.91 4.00603385856408
1.92 4.00571565856408
1.93 4.00540228856408
1.94 4.00509366856408
1.95 4.00478972856408
1.96 4.00449038856408
1.97 4.00419556856408
1.98 4.00390519856408
1.99 4.00361919856408
2 4.00333749856408
2.01 4.00306003856408
2.02 4.00278673856408
2.03 4.00251753856408
2.04 4.00225236856408
2.05 4.00199115856408
2.06 4.00173384856408
2.07 4.00148037856408
2.08 4.00123067856408
2.09 4.00098469856408
2.1 4.00074236856408
2.11 4.00050363856408
2.12 4.00026843856408
2.13 4.00003671856408
2.14 3.99980842856408
2.15 3.99958350856408
2.16 3.99936189856408
2.17 3.99914354856408
2.18 3.99892841856408
2.19 3.99871643856408
2.2 3.99850757856408
2.21 3.99830176856408
2.22 3.99809896856408
2.23 3.99789913856408
2.24 3.99770221856408
2.25 3.99750817856408
2.26 3.99731694856408
2.27 3.99712850856408
2.28 3.99694280856408
2.29 3.99675978856408
2.3 3.99657942856408
2.31 3.99640167856408
2.32 3.99622649856408
2.33 3.99605383856408
2.34 3.99588367856408
2.35 3.99571595856408
2.36 3.99555065856408
2.37 3.99538772856408
2.38 3.99522712856408
2.39 3.99506883856408
2.4 3.99491280856408
2.41 3.99475901856408
2.42 3.99460741856408
2.43 3.99445797856408
2.44 3.99431066856408
2.45 3.99416544856408
2.46 3.99402229856408
2.47 3.99388117856408
2.48 3.99374205856408
2.49 3.99360490856408
2.5 3.99346969856408
2.51 3.99333639856408
2.52 3.99320497856408
2.53 3.99307540856408
2.54 3.99294766856408
2.55 3.99282171856408
2.56 3.99269753856408
2.57 3.99257510856408
2.58 3.99245437856408
2.59 3.99233534856408
2.6 3.99221798856408
2.61 3.99210225856408
2.62 3.99198813856408
2.63 3.99187561856408
2.64 3.99176465856408
2.65 3.99165524856408
2.66 3.99154734856408
2.67 3.99144094856408
2.68 3.99133602856408
2.69 3.99123255856408
2.7 3.99113051856408
2.71 3.99102988856408
2.72 3.99093063856408
2.73 3.99083276856408
2.74 3.99073623856408
2.75 3.99064103856408
2.76 3.99054713856408
2.77 3.99045453856408
2.78 3.99036320856408
2.79 3.99027311856408
2.8 3.99018426856408
2.81 3.99009662856408
2.82 3.99001018856408
2.83 3.98992492856408
2.84 3.98984082856408
2.85 3.98975786856408
2.86 3.98967604856408
2.87 3.98959532856408
2.88 3.98951570856408
2.89 3.98943716856408
2.9 3.98935968856408
2.91 3.98928325856408
2.92 3.98920785856408
2.93 3.98913347856408
2.94 3.98906010856408
2.95 3.98898771856408
2.96 3.98891630856408
2.97 3.98884584856408
2.98 3.98877634856408
2.99 3.98870776856408
3 3.98864011856408
3 3.98864011856408
3 3.98864011856408
3.045 3.98834671856408
3.145 3.98775475856408
3.245 3.98723658856408
3.345 3.98678251856408
3.445 3.98638418856408
3.545 3.98603441856408
3.645 3.98572701856408
3.745 3.98545663856408
3.845 3.98521862856408
3.945 3.98500897856408
4.045 3.98482417856408
4.145 3.98466120856408
4.245 3.98451738856408
4.345 3.98439042856408
4.445 3.98427829856408
4.545 3.98417921856408
4.645 3.98409164856408
4.745 3.98401420856408
4.845 3.98394572856408
4.945 3.98388513856408
5.045 3.98383152856408
5.145 3.98378407856408
5.245 3.98374207856408
5.345 3.98370487856408
5.445 3.98367193856408
5.545 3.98364276856408
5.645 3.98361692856408
5.745 3.98359403856408
5.845 3.98357374856408
5.945 3.98355577856408
6.03 3.98354211856408
6.13 3.98352773856408
6.23 3.98351499856408
6.33 3.98350369856408
6.43 3.98349368856408
6.53 3.98348480856408
6.63 3.98347693856408
6.73 3.98346995856408
6.83 3.98346377856408
6.93 3.98345828856408
7.03 3.98345341856408
7.13 3.98344909856408
7.23 3.98344526856408
7.33 3.98344187856408
7.43 3.98343885856408
7.53 3.98343618856408
7.63 3.98343381856408
7.73 3.98343170856408
7.83 3.98342983856408
7.93 3.98342817856408
8 3.98342712856408
8.1 3.98342577856408
8.2 3.98342457856408
8.3 3.98342350856408
8.4 3.98342255856408
8.5 3.98342171856408
8.6 3.98342096856408
8.7 3.98342029856408
8.8 3.98341970856408
8.9 3.98341918856408
9 3.98341871856408
9.1 3.98341829856408
9.2 3.98341793856408
9.3 3.98341760856408
9.4 3.98341730856408
9.5 3.98341704856408
9.6 3.98341681856408
9.7 3.98341661856408
9.8 3.98341642856408
9.9 3.98341626856408
10 3.98341611856408
10.1 3.98341598856408
10.2 3.98341586856408
10.3 3.98341576856408
10.4 3.98341567856408
10.5 3.98341559856408
10.6 3.98341551856408
10.7 3.98341544856408
10.8 3.98341539856408
10.9 3.98341533856408
11 3.98341528856408
11.1 3.98341524856408
11.2 3.98341520856408
11.3 3.98341517856408
11.4 3.98341514856408
11.5 3.98341511856408
11.6 3.98341509856408
11.7 3.98341506856408
11.8 3.98341504856408
11.9 3.98341503856408
12 3.98341501856408
12.1 3.98341499856408
12.2 3.98341498856408
12.3 3.98341497856408
12.4 3.98341496856408
12.5 3.98341495856408
12.6 3.98341494856408
12.7 3.98341493856408
12.8 3.98341492856408
12.9 3.98341492856408
13 3.98341491856408
13.1 3.98341490856408
13.2 3.98341490856408
13.3 3.98341489856408
13.4 3.98341489856408
13.5 3.98341489856408
13.6 3.98341488856408
13.7 3.98341488856408
13.8 3.98341488856408
13.9 3.98341487856408
14 3.98341487856408
14.1 3.98341487856408
14.2 3.98341487856408
14.3 3.98341486856408
14.4 3.98341486856408
14.5 3.98341486856408
14.6 3.98341486856408
14.7 3.98341486856408
14.8 3.98341486856408
14.9 3.98341485856408
15 3.98341485856408
15.1 3.98341485856408
15.2 3.98341485856408
15.3 3.98341485856408
15.4 3.98341485856408
15.5 3.98341485856408
15.6 3.98341485856408
15.7 3.98341485856408
15.8 3.98341485856408
15.9 3.98341484856408
16 3.98341484856408
16.1 3.98341484856408
16.2 3.98341484856408
16.3 3.98341484856408
16.4 3.98341484856408
16.5 3.98341484856408
16.6 3.98341484856408
16.7 3.98341484856408
16.8 3.98341484856408
16.9 3.98341484856408
17 3.98341484856408
17.1 3.98341484856408
17.2 3.98341484856408
17.3 3.98341484856408
17.4 3.98341484856408
17.5 3.98341484856408
17.6 3.98341484856408
17.7 3.98341484856408
17.8 3.98341484856408
17.9 3.98341484856408
17.998 3.98341484856408
18.082 3.98341484856408
18.182 3.98341484856408
18.282 3.98341483856408
18.382 3.98341483856408
18.482 3.98341483856408
18.582 3.98341483856408
18.682 3.98341483856408
18.782 3.98341483856408
18.882 3.98341483856408
18.982 3.98341483856408
19.082 3.98341483856408
19.182 3.98341483856408
19.282 3.98341483856408
19.382 3.98341483856408
19.482 3.98341483856408
19.582 3.98341483856408
19.682 3.98341483856408
19.782 3.98341483856408
19.882 3.98341483856408


==> images/data/Prolate_F_tot-003.dat <==
0.001 5.12645499435917
0.002 5.07407311435917
0.003 5.02860468435917
0.004 4.98806810435917
0.005 4.95134681435917
0.006 4.91772080435917
0.007 4.88668567435917
0.008 4.85786825435917
0.009 4.83098089435917
0.01 4.80579528435917
0.011 4.78212540435917
0.012 4.75981735435917
0.013 4.73874120435917
0.014 4.71878636435917
0.015 4.69985706435917
0.016 4.68187009435917
0.017 4.66475240435917
0.018 4.64843920435917
0.019 4.63287289435917
0.02 4.61800204435917
0.021 4.60378022435917
0.022 4.59016531435917
0.023 4.57711940435917
0.024 4.56460783435917
0.025 4.55259885435917
0.026 4.54106340435917
0.027 4.52997479435917
0.028 4.51930830435917
0.029 4.50904118435917
0.03 4.49915231435917
0.031 4.48962223435917
0.032 4.48043262435917
0.033 4.47156642435917
0.034 4.46300801435917
0.035 4.45474240435917
0.036 4.44675582435917
0.037 4.43903521435917
0.038 4.43156835435917
0.039 4.42434385435917
0.04 4.41735086435917
0.041 4.41057917435917
0.042 4.40401912435917
0.043 4.39766191435917
0.044 4.39149864435917
0.045 4.38552141435917
0.046 4.37972255435917
0.047 4.37409473435917
0.048 4.36863096435917
0.049 4.36332490435917
0.05 4.35817020435917
0.051 4.35316087435917
0.052 4.34829145435917
0.053 4.34355661435917
0.054 4.33895113435917
0.055 4.33447018435917
0.056 4.33010915435917
0.057 4.32586358435917
0.058 4.32172928435917
0.059 4.31770233435917
0.06 4.31377876435917
0.061 4.30995483435917
0.062 4.30622726435917
0.063 4.30259246435917
0.064 4.29904721435917
0.065 4.29558857435917
0.066 4.29221353435917
0.067 4.28891917435917
0.068 4.28570289435917
0.069 4.28256196435917
0.07 4.27949397435917
0.071 4.27649657435917
0.072 4.27356732435917
0.073 4.27070405435917
0.074 4.26790465435917
0.075 4.26516709435917
0.076 4.26248934435917
0.077 4.25986959435917
0.078 4.25730593435917
0.079 4.25479670435917
0.08 4.25234018435917
0.081 4.24993474435917
0.082 4.24757879435917
0.083 4.24527088435917
0.084 4.24300953435917
0.085 4.24079329435917
0.086 4.23862088435917
0.087 4.23649104435917
0.088 4.23440237435917
0.089 4.23235381435917
0.09 4.23034412435917
0.091 4.22837213435917
0.092 4.22643678435917
0.093 4.22453707435917
0.094 4.22267201435917
0.095 4.22084047435917
0.096 4.21904162435917
0.097 4.21727460435917
0.098 4.21553834435917
0.099 4.21383214435917
0.1 4.21215509435917
0.105 4.20418038435917
0.11 4.19682536435917
0.115 4.19001268435917
0.12 4.18367621435917
0.125 4.17775931435917
0.13 4.17221305435917
0.135 4.16699566435917
0.14 4.16207044435917
0.145 4.15740581435917
0.15 4.15297424435917
0.155 4.14875157435917
0.16 4.14471688435917
0.165 4.14085149435917
0.17 4.13713912435917
0.175 4.13356553435917
0.18 4.13011786435917
0.185 4.12678484435917
0.19 4.12355660435917
0.195 4.12042417435917
0.2 4.11737951435917
0.205 4.11441552435917
0.21 4.11152592435917
0.215 4.10870499435917
0.22 4.10594756435917
0.225 4.10324891435917
0.23 4.10060497435917
0.235 4.09801182435917
0.24 4.09546614435917
0.245 4.09296471435917
0.25 4.09050474435917
0.255 4.08808367435917
0.26 4.08569912435917
0.265 4.08334885435917
0.27 4.08103091435917
0.275 4.07874359435917
0.28 4.07648501435917
0.285 4.07425375435917
0.29 4.07204835435917
0.295 4.06986755435917
0.3 4.06771002435917
0.305 4.06557465435917
0.31 4.06346051435917
0.315 4.06136656435917
0.32 4.05929182435917
0.325 4.05723553435917
0.33 4.05519677435917
0.335 4.05317501435917
0.34 4.05116942435917
0.345 4.04917935435917
0.35 4.04720423435917
0.355 4.04524352435917
0.36 4.04329664435917
0.365 4.04136315435917
0.37 4.03944255435917
0.375 4.03753432435917
0.38 4.03563819435917
0.385 4.03375369435917
0.39 4.03188052435917
0.395 4.03001820435917
0.4 4.02816664435917
0.405 4.02632530435917
0.41 4.02449404435917
0.415 4.02267249435917
0.42 4.02086054435917
0.425 4.01905793435917
0.43 4.01726439435917
0.435 4.01547978435917
0.44 4.01370381435917
0.445 4.01193645435917
0.45 4.01017741435917
0.455 4.00842664435917
0.46 4.00668404435917
0.465 4.00494944435917
0.47 4.00322270435917
0.475 4.00150381435917
0.48 3.99979262435917
0.485 3.99808906435917
0.49 3.99639313435917
0.495 3.99470474435917
0.5 3.99302381435917
0.505 3.99135032435917
0.51 3.98968432435917
0.515 3.98802582435917
0.52 3.98637463435917
0.525 3.98473098435917
0.53 3.98309463435917
0.535 3.98146594435917
0.54 3.97984458435917
0.545 3.97823085435917
0.55 3.97662465435917
0.555 3.97502601435917
0.56 3.97343505435917
0.565 3.97185192435917
0.57 3.97027646435917
0.575 3.96870895435917
0.58 3.96714934435917
0.585 3.96559773435917
0.59 3.96405421435917
0.595 3.96251878435917
0.6 3.96099174435917
0.605 3.95947292435917
0.61 3.95796253435917
0.615 3.95646073435917
0.62 3.95496754435917
0.625 3.95348303435917
0.63 3.95200734435917
0.635 3.95054056435917
0.64 3.94908265435917
0.645 3.94763390435917
0.65 3.94619430435917
0.655 3.94476395435917
0.66 3.94334296435917
0.665 3.94193135435917
0.67 3.94052924435917
0.675 3.93913667435917
0.68 3.93775378435917
0.685 3.93638052435917
0.69 3.93501716435917
0.695 3.93366355435917
0.7 3.93231988435917
0.705 3.93098614435917
0.71 3.92966241435917
0.715 3.92834872435917
0.72 3.92704516435917
0.725 3.92575166435917
0.73 3.92446836435917
0.735 3.92319509435917
0.74 3.92193211435917
0.745 3.92067927435917
0.75 3.91943674435917
0.755 3.91820430435917
0.76 3.91698213435917
0.765 3.91577013435917
0.77 3.91456841435917
0.775 3.91337676435917
0.78 3.91219532435917
0.785 3.91102400435917
0.79 3.90986275435917
0.795 3.90871162435917
0.8 3.90757054435917
0.805 3.90643938435917
0.81 3.90531821435917
0.815 3.90420689435917
0.82 3.90310542435917
0.825 3.90201377435917
0.83 3.90093194435917
0.835 3.89985963435917
0.84 3.89879704435917
0.845 3.89774398435917
0.85 3.89670038435917
0.855 3.89566614435917
0.86 3.89464130435917
0.865 3.89362568435917
0.87 3.89261933435917
0.875 3.89162198435917
0.88 3.89063376435917
0.885 3.88965444435917
0.89 3.88868396435917
0.895 3.88772237435917
0.9 3.88676942435917
0.905 3.88582508435917
0.91 3.88488941435917
0.915 3.88396206435917
0.92 3.88304311435917
0.925 3.88213252435917
0.93 3.88123016435917
0.935 3.88033579435917
0.94 3.87944960435917
0.945 3.87857135435917
0.95 3.87770090435917
0.955 3.87683825435917
0.96 3.87598336435917
0.965 3.87513610435917
0.97 3.87429635435917
0.975 3.87346408435917
0.98 3.87263918435917
0.985 3.87182151435917
0.99 3.87101114435917
0.995 3.87020796435917
1 3.86941173435917
1.01 3.86784023435917
1.02 3.86629611435917
1.03 3.86477864435917
1.04 3.86328738435917
1.05 3.86182164435917
1.06 3.86038085435917
1.07 3.85896461435917
1.08 3.85757218435917
1.09 3.85620324435917
1.1 3.85485711435917
1.11 3.85353341435917
1.12 3.85223155435917
1.13 3.85095119435917
1.14 3.84969190435917
1.15 3.84845300435917
1.16 3.84723432435917
1.17 3.84603525435917
1.18 3.84485547435917
1.19 3.84369455435917
1.2 3.84255213435917
1.21 3.84142793435917
1.22 3.84032137435917
1.23 3.83923225435917
1.24 3.83816014435917
1.25 3.83710473435917
1.26 3.83606575435917
1.27 3.83504277435917
1.28 3.83403550435917
1.29 3.83304367435917
1.3 3.83206708435917
1.31 3.83110525435917
1.32 3.83015795435917
1.33 3.82922508435917
1.34 3.82830610435917
1.35 3.82740098435917
1.36 3.82650927435917
1.37 3.82563083435917
1.38 3.82476551435917
1.39 3.82391284435917
1.4 3.82307276435917
1.41 3.82224499435917
1.42 3.82142936435917
1.43 3.82062558435917
1.44 3.81983337435917
1.45 3.81905275435917
1.46 3.81828341435917
1.47 3.81752506435917
1.48 3.81677760435917
1.49 3.81604083435917
1.5 3.81531455435917
1.51 3.81459864435917
1.52 3.81389289435917
1.53 3.81319709435917
1.54 3.81251103435917
1.55 3.81183469435917
1.56 3.81116786435917
1.57 3.81051030435917
1.58 3.80986191435917
1.59 3.80922256435917
1.6 3.80859213435917
1.61 3.80797038435917
1.62 3.80735721435917
1.63 3.80675247435917
1.64 3.80615604435917
1.65 3.80556790435917
1.66 3.80498772435917
1.67 3.80441546435917
1.68 3.80385100435917
1.69 3.80329421435917
1.7 3.80274505435917
1.71 3.80220320435917
1.72 3.80166872435917
1.73 3.80114148435917
1.74 3.80062135435917
1.75 3.80010810435917
1.76 3.79960180435917
1.77 3.79910231435917
1.78 3.79860940435917
1.79 3.79812314435917
1.8 3.79764330435917
1.81 3.79716984435917
1.82 3.79670263435917
1.83 3.79624154435917
1.84 3.79578664435917
1.85 3.79533769435917
1.86 3.79489467435917
1.87 3.79445743435917
1.88 3.79402596435917
1.89 3.79360020435917
1.9 3.79317985435917
1.91 3.79276505435917
1.92 3.79235569435917
1.93 3.79195162435917
1.94 3.79155283435917
1.95 3.79115917435917
1.96 3.79077063435917
1.97 3.79038706435917
1.98 3.79000853435917
1.99 3.78963482435917
2 3.78926590435917
2.01 3.78890174435917
2.02 3.78854221435917
2.03 3.78818727435917
2.04 3.78783691435917
2.05 3.78749109435917
2.06 3.78714958435917
2.07 3.78681245435917
2.08 3.78647959435917
2.09 3.78615105435917
2.1 3.78582652435917
2.11 3.78550616435917
2.12 3.78518995435917
2.13 3.78487756435917
2.14 3.78456927435917
2.15 3.78426475435917
2.16 3.78396407435917
2.17 3.78366721435917
2.18 3.78337405435917
2.19 3.78308455435917
2.2 3.78279870435917
2.21 3.78251636435917
2.22 3.78223762435917
2.23 3.78196235435917
2.24 3.78169043435917
2.25 3.78142193435917
2.26 3.78115674435917
2.27 3.78089492435917
2.28 3.78063625435917
2.29 3.78038082435917
2.3 3.78012850435917
2.31 3.77987936435917
2.32 3.77963320435917
2.33 3.77939017435917
2.34 3.77915007435917
2.35 3.77891288435917
2.36 3.77867867435917
2.37 3.77844731435917
2.38 3.77821870435917
2.39 3.77799292435917
2.4 3.77776993435917
2.41 3.77754962435917
2.42 3.77733208435917
2.43 3.77711708435917
2.44 3.77690471435917
2.45 3.77669494435917
2.46 3.77648776435917
2.47 3.77628305435917
2.48 3.77608080435917
2.49 3.77588097435917
2.5 3.77568356435917
2.51 3.77548845435917
2.52 3.77529583435917
2.53 3.77510546435917
2.54 3.77491735435917
2.55 3.77473157435917
2.56 3.77454790435917
2.57 3.77436653435917
2.58 3.77418724435917
2.59 3.77401012435917
2.6 3.77383516435917
2.61 3.77366223435917
2.62 3.77349142435917
2.63 3.77332262435917
2.64 3.77315571435917
2.65 3.77299088435917
2.66 3.77282801435917
2.67 3.77266709435917
2.68 3.77250800435917
2.69 3.77235083435917
2.7 3.77219547435917
2.71 3.77204201435917
2.72 3.77189022435917
2.73 3.77174040435917
2.74 3.77159224435917
2.75 3.77144581435917
2.76 3.77130112435917
2.77 3.77115804435917
2.78 3.77101676435917
2.79 3.77087707435917
2.8 3.77073897435917
2.81 3.77060253435917
2.82 3.77046774435917
2.83 3.77033440435917
2.84 3.77020269435917
2.85 3.77007241435917
2.86 3.76994373435917
2.87 3.76981655435917
2.88 3.76969086435917
2.89 3.76956654435917
2.9 3.76944369435917
2.91 3.76932220435917
2.92 3.76920225435917
2.93 3.76908354435917
2.94 3.76896626435917
2.95 3.76885039435917
2.96 3.76873572435917
2.97 3.76862245435917
2.98 3.76851047435917
2.99 3.76839976435917
3 3.76829032435917
3 3.76829032435917
3 3.76829032435917
3.045 3.76781296435917
3.145 3.76683646435917
3.245 3.76596473435917
3.345 3.76518585435917
3.445 3.76448930435917
3.545 3.76386588435917
3.645 3.76330748435917
3.745 3.76280716435917
3.845 3.76235853435917
3.945 3.76195610435917
4.045 3.76159491435917
4.145 3.76127080435917
4.245 3.76097973435917
4.345 3.76071831435917
4.445 3.76048370435917
4.545 3.76027302435917
4.645 3.76008392435917
4.745 3.75991416435917
4.845 3.75976197435917
4.945 3.75962549435917
5.045 3.75950328435917
5.145 3.75939388435917
5.245 3.75929613435917
5.345 3.75920874435917
5.445 3.75913090435917
5.545 3.75906154435917
5.645 3.75899997435917
5.745 3.75894533435917
5.845 3.75889711435917
5.945 3.75885453435917
6.03 3.75882256435917
6.13 3.75878917435917
6.23 3.75876016435917
6.33 3.75873516435917
6.43 3.75871355435917
6.53 3.75869522435917
6.63 3.75867978435917
6.73 3.75866695435917
6.83 3.75865649435917
6.93 3.75864814435917
7.03 3.75864178435917
7.13 3.75863709435917
7.23 3.75863406435917
7.33 3.75863250435917
7.43 3.75863210435917
7.53 3.75863290435917
7.63 3.75863481435917
7.73 3.75863757435917
7.83 3.75864121435917
7.93 3.75864559435917
8 3.75864905435917
8.1 3.75865455435917
8.2 3.75866051435917
8.3 3.75866702435917
8.4 3.75867404435917
8.5 3.75868135435917
8.6 3.75868901435917
8.7 3.75869700435917
8.8 3.75870518435917
8.9 3.75871364435917
9 3.75872225435917
9.1 3.75873099435917
9.2 3.75873994435917
9.3 3.75874898435917
9.4 3.75875801435917
9.5 3.75876720435917
9.6 3.75877643435917
9.7 3.75878571435917
9.8 3.75879492435917
9.9 3.75880424435917
10 3.75881348435917
10.1 3.75882271435917
10.2 3.75883193435917
10.3 3.75884114435917
10.4 3.75885023435917
10.5 3.75885928435917
10.6 3.75886831435917
10.7 3.75887729435917
10.8 3.75888614435917
10.9 3.75889493435917
11 3.75890368435917
11.1 3.75891227435917
11.2 3.75892080435917
11.3 3.75892927435917
11.4 3.75893758435917
11.5 3.75894582435917
11.6 3.75895400435917
11.7 3.75896211435917
11.8 3.75897004435917
11.9 3.75897791435917
12 3.75898560435917
12.1 3.75899321435917
12.2 3.75900075435917
12.3 3.75900821435917
12.4 3.75901560435917
12.5 3.75902280435917
12.6 3.75902983435917
12.7 3.75903688435917
12.8 3.75904375435917
12.9 3.75905054435917
13 3.75905726435917
13.1 3.75906389435917
13.2 3.75907034435917
13.3 3.75907672435917
13.4 3.75908301435917
13.5 3.75908913435917
13.6 3.75909527435917
13.7 3.75910123435917
13.8 3.75910711435917
13.9 3.75911282435917
14 3.75911855435917
14.1 3.75912410435917
14.2 3.75912957435917
14.3 3.75913498435917
14.4 3.75914020435917
14.5 3.75914545435917
14.6 3.75915053435917
14.7 3.75915554435917
14.8 3.75916047435917
14.9 3.75916533435917
15 3.75917002435917
15.1 3.75917474435917
15.2 3.75917930435917
15.3 3.75918378435917
15.4 3.75918819435917
15.5 3.75919254435917
15.6 3.75919672435917
15.7 3.75920094435917
15.8 3.75920499435917
15.9 3.75920898435917
16 3.75921290435917
16.1 3.75921676435917
16.2 3.75922056435917
16.3 3.75922420435917
16.4 3.75922788435917
16.5 3.75923139435917
16.6 3.75923485435917
16.7 3.75923826435917
16.8 3.75924160435917
16.9 3.75924489435917
17 3.75924812435917
17.1 3.75925130435917
17.2 3.75925432435917
17.3 3.75925739435917
17.4 3.75926031435917
17.5 3.75926318435917
17.6 3.75926599435917
17.7 3.75926876435917
17.8 3.75927147435917
17.9 3.75927414435917
17.998 3.75927672435917
18.082 3.75927884435917
18.182 3.75928138435917
18.282 3.75928376435917
18.382 3.75928620435917
18.482 3.75928850435917
18.582 3.75929075435917
18.682 3.75929296435917
18.782 3.75929513435917
18.882 3.75929725435917
18.982 3.75929934435917
19.082 3.75930138435917
19.182 3.75930338435917
19.282 3.75930534435917
19.382 3.75930717435917
19.482 3.75930905435917
19.582 3.75931090435917
19.682 3.75931261435917
19.782 3.75931438435917
19.882 3.75931602435917


==> images/data/Prolate_F_tot-004.dat <==
0.001 3.09797432313845
0.002 3.08977590313845
0.003 3.08235429313845
0.004 3.07552245313845
0.005 3.06916032313845
0.006 3.06318499313845
0.007 3.05753617313845
0.008 3.05216824313845
0.009 3.04704559313845
0.01 3.04213981313845
0.011 3.03742771313845
0.012 3.03289007313845
0.013 3.02851074313845
0.014 3.02427597313845
0.015 3.02017393313845
0.016 3.01619437313845
0.017 3.01232831313845
0.018 3.00856784313845
0.019 3.00490593313845
0.02 3.00133634313845
0.021 2.99785345313845
0.022 2.99445218313845
0.023 2.99112797313845
0.024 2.98787665313845
0.025 2.98469442313845
0.026 2.98157781313845
0.027 2.97852363313845
0.028 2.97552893313845
0.029 2.97259100313845
0.03 2.96970734313845
0.031 2.96687561313845
0.032 2.96409363313845
0.033 2.96135940313845
0.034 2.95867102313845
0.035 2.95602672313845
0.036 2.95342485313845
0.037 2.95086386313845
0.038 2.94834229313845
0.039 2.94585874313845
0.04 2.94341194313845
0.041 2.94100065313845
0.042 2.93862370313845
0.043 2.93628001313845
0.044 2.93396853313845
0.045 2.93168827313845
0.046 2.92943829313845
0.047 2.92721770313845
0.048 2.92502564313845
0.049 2.92286131313845
0.05 2.92072393313845
0.051 2.91861277313845
0.052 2.91652712313845
0.053 2.91446629313845
0.054 2.91242965313845
0.055 2.91041658313845
0.056 2.90842649313845
0.057 2.90645880313845
0.058 2.90451296313845
0.059 2.90258846313845
0.06 2.90068479313845
0.061 2.89880146313845
0.062 2.89693800313845
0.063 2.89509397313845
0.064 2.89326894313845
0.065 2.89146248313845
0.066 2.88967419313845
0.067 2.88790368313845
0.068 2.88615058313845
0.069 2.88441453313845
0.07 2.88269517313845
0.071 2.88099216313845
0.072 2.87930518313845
0.073 2.87763391313845
0.074 2.87597804313845
0.075 2.87433728313845
0.076 2.87271133313845
0.077 2.87109992313845
0.078 2.86950278313845
0.079 2.86791964313845
0.08 2.86635024313845
0.081 2.86479434313845
0.082 2.86325171313845
0.083 2.86172209313845
0.084 2.86020528313845
0.085 2.85870104313845
0.086 2.85720917313845
0.087 2.85572944313845
0.088 2.85426167313845
0.089 2.85280565313845
0.09 2.85136119313845
0.091 2.84992810313845
0.092 2.84850620313845
0.093 2.84709532313845
0.094 2.84569527313845
0.095 2.84430589313845
0.096 2.84292701313845
0.097 2.84155848313845
0.098 2.84020013313845
0.099 2.83885182313845
0.1 2.83751339313845
0.105 2.83096450313845
0.11 2.82464218313845
0.115 2.81853124313845
0.12 2.81261803313845
0.125 2.80689027313845
0.13 2.80133684313845
0.135 2.79594765313845
0.14 2.79071351313845
0.145 2.78562602313845
0.15 2.78067746313845
0.155 2.77586074313845
0.16 2.77116934313845
0.165 2.76659721313845
0.17 2.76213876313845
0.175 2.75778879313845
0.18 2.75354248313845
0.185 2.74939531313845
0.19 2.74534309313845
0.195 2.74138187313845
0.2 2.73750797313845
0.205 2.73371793313845
0.21 2.73000850313845
0.215 2.72637661313845
0.22 2.72281938313845
0.225 2.71933410313845
0.23 2.71591818313845
0.235 2.71256919313845
0.24 2.70928483313845
0.245 2.70606291313845
0.25 2.70290137313845
0.255 2.69979822313845
0.26 2.69675160313845
0.265 2.69375972313845
0.27 2.69082089313845
0.275 2.68793348313845
0.28 2.68509595313845
0.285 2.68230682313845
0.29 2.67956469313845
0.295 2.67686820313845
0.3 2.67421607313845
0.305 2.67160704313845
0.31 2.66903995313845
0.315 2.66651366313845
0.32 2.66402706313845
0.325 2.66157912313845
0.33 2.65916883313845
0.335 2.65679522313845
0.34 2.65445736313845
0.345 2.65215436313845
0.35 2.64988534313845
0.355 2.64764950313845
0.36 2.64544601313845
0.365 2.64327411313845
0.37 2.64113305313845
0.375 2.63902212313845
0.38 2.63694062313845
0.385 2.63488788313845
0.39 2.63286325313845
0.395 2.63086610313845
0.4 2.62889584313845
0.405 2.62695186313845
0.41 2.62503361313845
0.415 2.62314053313845
0.42 2.62127210313845
0.425 2.61942779313845
0.43 2.61760710313845
0.435 2.61580956313845
0.44 2.61403468313845
0.445 2.61228201313845
0.45 2.61055111313845
0.455 2.60884156313845
0.46 2.60715292313845
0.465 2.60548479313845
0.47 2.60383679313845
0.475 2.60220852313845
0.48 2.60059961313845
0.485 2.59900970313845
0.49 2.59743844313845
0.495 2.59588548313845
0.5 2.59435049313845
0.505 2.59283315313845
0.51 2.59133313313845
0.515 2.58985013313845
0.52 2.58838384313845
0.525 2.58693398313845
0.53 2.58550025313845
0.535 2.58408239313845
0.54 2.58268011313845
0.545 2.58129315313845
0.55 2.57992126313845
0.555 2.57856418313845
0.56 2.57722167313845
0.565 2.57589348313845
0.57 2.57457938313845
0.575 2.57327914313845
0.58 2.57199255313845
0.585 2.57071937313845
0.59 2.56945940313845
0.595 2.56821242313845
0.6 2.56697824313845
0.605 2.56575665313845
0.61 2.56454746313845
0.615 2.56335049313845
0.62 2.56216553313845
0.625 2.56099241313845
0.63 2.55983096313845
0.635 2.55868099313845
0.64 2.55754235313845
0.645 2.55641485313845
0.65 2.55529833313845
0.655 2.55419264313845
0.66 2.55309763313845
0.665 2.55201312313845
0.67 2.55093898313845
0.675 2.54987506313845
0.68 2.54882122313845
0.685 2.54777730313845
0.69 2.54674318313845
0.695 2.54571872313845
0.7 2.54470377313845
0.705 2.54369823313845
0.71 2.54270195313845
0.715 2.54171480313845
0.72 2.54073668313845
0.725 2.53976745313845
0.73 2.53880699313845
0.735 2.53785520313845
0.74 2.53691196313845
0.745 2.53597714313845
0.75 2.53505066313845
0.755 2.53413239313845
0.76 2.53322223313845
0.765 2.53232008313845
0.77 2.53142583313845
0.775 2.53053939313845
0.78 2.52966065313845
0.785 2.52878952313845
0.79 2.52792590313845
0.795 2.52706971313845
0.8 2.52622084313845
0.805 2.52537921313845
0.81 2.52454474313845
0.815 2.52371732313845
0.82 2.52289688313845
0.825 2.52208333313845
0.83 2.52127659313845
0.835 2.52047658313845
0.84 2.51968322313845
0.845 2.51889643313845
0.85 2.51811613313845
0.855 2.51734224313845
0.86 2.51657469313845
0.865 2.51581341313845
0.87 2.51505833313845
0.875 2.51430937313845
0.88 2.51356645313845
0.885 2.51282953313845
0.89 2.51209851313845
0.895 2.51137334313845
0.9 2.51065396313845
0.905 2.50994029313845
0.91 2.50923227313845
0.915 2.50852985313845
0.92 2.50783295313845
0.925 2.50714151313845
0.93 2.50645548313845
0.935 2.50577480313845
0.94 2.50509941313845
0.945 2.50442924313845
0.95 2.50376425313845
0.955 2.50310438313845
0.96 2.50244957313845
0.965 2.50179977313845
0.97 2.50115492313845
0.975 2.50051498313845
0.98 2.49987988313845
0.985 2.49924958313845
0.99 2.49862403313845
0.995 2.49800318313845
1 2.49738698313845
1.01 2.49616833313845
1.02 2.49496771313845
1.03 2.49378474313845
1.04 2.49261907313845
1.05 2.49147034313845
1.06 2.49033822313845
1.07 2.48922238313845
1.08 2.48812249313845
1.09 2.48703824313845
1.1 2.48596933313845
1.11 2.48491546313845
1.12 2.48387633313845
1.13 2.48285167313845
1.14 2.48184120313845
1.15 2.48084465313845
1.16 2.47986176313845
1.17 2.47889227313845
1.18 2.47793594313845
1.19 2.47699252313845
1.2 2.47606178313845
1.21 2.47514349313845
1.22 2.47423742313845
1.23 2.47334334313845
1.24 2.47246105313845
1.25 2.47159034313845
1.26 2.47073100313845
1.27 2.46988283313845
1.28 2.46904563313845
1.29 2.46821922313845
1.3 2.46740341313845
1.31 2.46659801313845
1.32 2.46580286313845
1.33 2.46501777313845
1.34 2.46424258313845
1.35 2.46347711313845
1.36 2.46272122313845
1.37 2.46197473313845
1.38 2.46123750313845
1.39 2.46050937313845
1.4 2.45979019313845
1.41 2.45907983313845
1.42 2.45837813313845
1.43 2.45768496313845
1.44 2.45700018313845
1.45 2.45632366313845
1.46 2.45565527313845
1.47 2.45499489313845
1.48 2.45434238313845
1.49 2.45369763313845
1.5 2.45306051313845
1.51 2.45243092313845
1.52 2.45180873313845
1.53 2.45119383313845
1.54 2.45058612313845
1.55 2.44998548313845
1.56 2.44939181313845
1.57 2.44880501313845
1.58 2.44822497313845
1.59 2.44765160313845
1.6 2.44708480313845
1.61 2.44652448313845
1.62 2.44597053313845
1.63 2.44542287313845
1.64 2.44488142313845
1.65 2.44434607313845
1.66 2.44381675313845
1.67 2.44329336313845
1.68 2.44277584313845
1.69 2.44226409313845
1.7 2.44175803313845
1.71 2.44125759313845
1.72 2.44076269313845
1.73 2.44027325313845
1.74 2.43978920313845
1.75 2.43931047313845
1.76 2.43883698313845
1.77 2.43836867313845
1.78 2.43790546313845
1.79 2.43744729313845
1.8 2.43699409313845
1.81 2.43654580313845
1.82 2.43610234313845
1.83 2.43566367313845
1.84 2.43522971313845
1.85 2.43480040313845
1.86 2.43437569313845
1.87 2.43395552313845
1.88 2.43353982313845
1.89 2.43312854313845
1.9 2.43272163313845
1.91 2.43231903313845
1.92 2.43192068313845
1.93 2.43152653313845
1.94 2.43113654313845
1.95 2.43075064313845
1.96 2.43036879313845
1.97 2.42999093313845
1.98 2.42961702313845
1.99 2.42924702313845
2 2.42888086313845
2.01 2.42851851313845
2.02 2.42815992313845
2.03 2.42780504313845
2.04 2.42745383313845
2.05 2.42710625313845
2.06 2.42676224313845
2.07 2.42642178313845
2.08 2.42608481313845
2.09 2.42575130313845
2.1 2.42542120313845
2.11 2.42509447313845
2.12 2.42477108313845
2.13 2.42445099313845
2.14 2.42413415313845
2.15 2.42382053313845
2.16 2.42351009313845
2.17 2.42320279313845
2.18 2.42289861313845
2.19 2.42259749313845
2.2 2.42229942313845
2.21 2.42200434313845
2.22 2.42171224313845
2.23 2.42142307313845
2.24 2.42113679313845
2.25 2.42085339313845
2.26 2.42057282313845
2.27 2.42029506313845
2.28 2.42002007313845
2.29 2.41974782313845
2.3 2.41947828313845
2.31 2.41921142313845
2.32 2.41894721313845
2.33 2.41868561313845
2.34 2.41842661313845
2.35 2.41817018313845
2.36 2.41791628313845
2.37 2.41766488313845
2.38 2.41741596313845
2.39 2.41716949313845
2.4 2.41692545313845
2.41 2.41668381313845
2.42 2.41644453313845
2.43 2.41620761313845
2.44 2.41597300313845
2.45 2.41574069313845
2.46 2.41551065313845
2.47 2.41528285313845
2.48 2.41505728313845
2.49 2.41483390313845
2.5 2.41461269313845
2.51 2.41439364313845
2.52 2.41417671313845
2.53 2.41396189313845
2.54 2.41374915313845
2.55 2.41353847313845
2.56 2.41332982313845
2.57 2.41312319313845
2.58 2.41291856313845
2.59 2.41271590313845
2.6 2.41251519313845
2.61 2.41231641313845
2.62 2.41211954313845
2.63 2.41192457313845
2.64 2.41173146313845
2.65 2.41154021313845
2.66 2.41135079313845
2.67 2.41116318313845
2.68 2.41097736313845
2.69 2.41079332313845
2.7 2.41061103313845
2.71 2.41043048313845
2.72 2.41025166313845
2.73 2.41007453313845
2.74 2.40989909313845
2.75 2.40972531313845
2.76 2.40955318313845
2.77 2.40938269313845
2.78 2.40921381313845
2.79 2.40904652313845
2.8 2.40888082313845
2.81 2.40871669313845
2.82 2.40855410313845
2.83 2.40839305313845
2.84 2.40823351313845
2.85 2.40807548313845
2.86 2.40791893313845
2.87 2.40776386313845
2.88 2.40761024313845
2.89 2.40745806313845
2.9 2.40730731313845
2.91 2.40715797313845
2.92 2.40701003313845
2.93 2.40686347313845
2.94 2.40671828313845
2.95 2.40657445313845
2.96 2.40643195313845
2.97 2.40629079313845
2.98 2.40615094313845
2.99 2.40601239313845
3 2.40587513313845
3 2.40587513313845
3 2.40587513313845
3.045 2.40527304313845
3.145 2.40402179313845
3.245 2.40288077313845
3.345 2.40183949313845
3.445 2.40088855313845
3.545 2.40001950313845
3.645 2.39922474313845
3.745 2.39849741313845
3.845 2.39783136313845
3.945 2.39722102313845
4.045 2.39666137313845
4.145 2.39614788313845
4.245 2.39567646313845
4.345 2.39524340313845
4.445 2.39484534313845
4.545 2.39447925313845
4.645 2.39414238313845
4.745 2.39383223313845
4.845 2.39354653313845
4.945 2.39328323313845
5.045 2.39304045313845
5.145 2.39281648313845
5.245 2.39260979313845
5.345 2.39241894313845
5.445 2.39224266313845
5.545 2.39207977313845
5.645 2.39192920313845
5.745 2.39178996313845
5.845 2.39166116313845
5.945 2.39154197313845
6.03 2.39144765313845
6.13 2.39134431313845
6.23 2.39124861313845
6.33 2.39115994313845
6.43 2.39107778313845
6.53 2.39100163313845
6.63 2.39093103313845
6.73 2.39086556313845
6.83 2.39080484313845
6.93 2.39074851313845
7.03 2.39069624313845
7.13 2.39064774313845
7.23 2.39060272313845
7.33 2.39056093313845
7.43 2.39052212313845
7.53 2.39048609313845
7.63 2.39045262313845
7.73 2.39042154313845
7.83 2.39039266313845
7.93 2.39036583313845
8 2.39034819313845
8.1 2.39032451313845
8.2 2.39030251313845
8.3 2.39028205313845
8.4 2.39026304313845
8.5 2.39024537313845
8.6 2.39022894313845
8.7 2.39021367313845
8.8 2.39019947313845
8.9 2.39018627313845
9 2.39017399313845
9.1 2.39016257313845
9.2 2.39015195313845
9.3 2.39014207313845
9.4 2.39013289313845
9.5 2.39012434313845
9.6 2.39011639313845
9.7 2.39010900313845
9.8 2.39010212313845
9.9 2.39009572313845
10 2.39008977313845
10.1 2.39008423313845
10.2 2.39007908313845
10.3 2.39007428313845
10.4 2.39006982313845
10.5 2.39006567313845
10.6 2.39006181313845
10.7 2.39005821313845
10.8 2.39005487313845
10.9 2.39005175313845
11 2.39004886313845
11.1 2.39004616313845
11.2 2.39004365313845
11.3 2.39004131313845
11.4 2.39003914313845
11.5 2.39003711313845
11.6 2.39003523313845
11.7 2.39003347313845
11.8 2.39003184313845
11.9 2.39003032313845
12 2.39002891313845
12.1 2.39002759313845
12.2 2.39002636313845
12.3 2.39002522313845
12.4 2.39002416313845
12.5 2.39002317313845
12.6 2.39002224313845
12.7 2.39002139313845
12.8 2.39002059313845
12.9 2.39001984313845
13 2.39001915313845
13.1 2.39001850313845
13.2 2.39001790313845
13.3 2.39001734313845
13.4 2.39001682313845
13.5 2.39001633313845
13.6 2.39001588313845
13.7 2.39001546313845
13.8 2.39001506313845
13.9 2.39001470313845
14 2.39001435313845
14.1 2.39001404313845
14.2 2.39001374313845
14.3 2.39001346313845
14.4 2.39001321313845
14.5 2.39001297313845
14.6 2.39001274313845
14.7 2.39001253313845
14.8 2.39001234313845
14.9 2.39001216313845
15 2.39001199313845
15.1 2.39001183313845
15.2 2.39001168313845
15.3 2.39001155313845
15.4 2.39001142313845
15.5 2.39001130313845
15.6 2.39001119313845
15.7 2.39001108313845
15.8 2.39001099313845
15.9 2.39001089313845
16 2.39001081313845
16.1 2.39001073313845
16.2 2.39001066313845
16.3 2.39001059313845
16.4 2.39001053313845
16.5 2.39001047313845
16.6 2.39001041313845
16.7 2.39001036313845
16.8 2.39001031313845
16.9 2.39001026313845
17 2.39001022313845
17.1 2.39001018313845
17.2 2.39001014313845
17.3 2.39001011313845
17.4 2.39001007313845
17.5 2.39001004313845
17.6 2.39001002313845
17.7 2.39000999313845
17.8 2.39000996313845
17.9 2.39000994313845
17.998 2.39000992313845
18.082 2.39000990313845
18.182 2.39000988313845
18.282 2.39000986313845
18.382 2.39000985313845
18.482 2.39000983313845
18.582 2.39000982313845
18.682 2.39000980313845
18.782 2.39000979313845
18.882 2.39000978313845
18.982 2.39000977313845
19.082 2.39000975313845
19.182 2.39000974313845
19.282 2.39000973313845
19.382 2.39000973313845
19.482 2.39000972313845
19.582 2.39000971313845
19.682 2.39000970313845
19.782 2.39000970313845
19.882 2.39000969313845


==> images/data/Prolate_F_tot-005.dat <==
0.001 3.08980636435917
0.002 3.06902536435917
0.003 3.05057196435917
0.004 3.03385321435917
0.005 3.01851781435917
0.006 3.00433136435917
0.007 2.99112491435917
0.008 2.97877029435917
0.009 2.96716698435917
0.01 2.95623371435917
0.011 2.94590339435917
0.012 2.93611960435917
0.013 2.92683432435917
0.014 2.91800591435917
0.015 2.90959826435917
0.016 2.90157972435917
0.017 2.89392202435917
0.018 2.88659996435917
0.019 2.87959115435917
0.02 2.87287522435917
0.021 2.86643363435917
0.022 2.86024974435917
0.023 2.85430826435917
0.024 2.84859525435917
0.025 2.84309762435917
0.026 2.83780363435917
0.027 2.83270239435917
0.028 2.82778354435917
0.029 2.82303786435917
0.03 2.81845654435917
0.031 2.81403126435917
0.032 2.80975455435917
0.033 2.80561924435917
0.034 2.80161860435917
0.035 2.79774646435917
0.036 2.79399686435917
0.037 2.79036418435917
0.038 2.78684341435917
0.039 2.78342954435917
0.04 2.78011791435917
0.041 2.77690413435917
0.042 2.77378413435917
0.043 2.77075391435917
0.044 2.76780992435917
0.045 2.76494848435917
0.046 2.76216633435917
0.047 2.75946028435917
0.048 2.75682724435917
0.049 2.75426453435917
0.05 2.75176931435917
0.051 2.74933891435917
0.052 2.74697109435917
0.053 2.74466328435917
0.054 2.74241330435917
0.055 2.74021907435917
0.056 2.73807845435917
0.057 2.73598953435917
0.058 2.73395041435917
0.059 2.73195939435917
0.06 2.73001473435917
0.061 2.72811465435917
0.062 2.72625782435917
0.063 2.72444265435917
0.064 2.72266764435917
0.065 2.72093140435917
0.066 2.71923271435917
0.067 2.71757019435917
0.068 2.71594279435917
0.069 2.71434922435917
0.07 2.71278832435917
0.071 2.71125915435917
0.072 2.70976054435917
0.073 2.70829162435917
0.074 2.70685138435917
0.075 2.70543882435917
0.076 2.70405318435917
0.077 2.70269354435917
0.078 2.70135908435917
0.079 2.70004913435917
0.08 2.69876273435917
0.081 2.69749926435917
0.082 2.69625802435917
0.083 2.69503841435917
0.084 2.69383958435917
0.085 2.69266099435917
0.086 2.69150212435917
0.087 2.69036228435917
0.088 2.68924087435917
0.089 2.68813744435917
0.09 2.68705145435917
0.091 2.68598236435917
0.092 2.68492976435917
0.093 2.68389296435917
0.094 2.68287177435917
0.095 2.68186554435917
0.096 2.68087390435917
0.097 2.67989652435917
0.098 2.67893298435917
0.099 2.67798277435917
0.1 2.67704567435917
0.105 2.67254332435917
0.11 2.66831743435917
0.115 2.66433315435917
0.12 2.66056076435917
0.125 2.65697466435917
0.13 2.65355305435917
0.135 2.65027711435917
0.14 2.64713059435917
0.145 2.64409943435917
0.15 2.64117131435917
0.155 2.63833574435917
0.16 2.63558334435917
0.165 2.63290592435917
0.17 2.63029662435917
0.175 2.62774902435917
0.18 2.62525764435917
0.185 2.62281776435917
0.19 2.62042498435917
0.195 2.61807567435917
0.2 2.61576641435917
0.205 2.61349429435917
0.21 2.61125659435917
0.215 2.60905113435917
0.22 2.60687572435917
0.225 2.60472851435917
0.23 2.60260796435917
0.235 2.60051244435917
0.24 2.59844069435917
0.245 2.59639158435917
0.25 2.59436407435917
0.255 2.59235711435917
0.26 2.59036998435917
0.265 2.58840182435917
0.27 2.58645202435917
0.275 2.58451992435917
0.28 2.58260507435917
0.285 2.58070701435917
0.29 2.57882509435917
0.295 2.57695912435917
0.3 2.57510868435917
0.305 2.57327349435917
0.31 2.57145331435917
0.315 2.56964775435917
0.32 2.56785672435917
0.325 2.56607995435917
0.33 2.56431738435917
0.335 2.56256874435917
0.34 2.56083387435917
0.345 2.55911267435917
0.35 2.55740515435917
0.355 2.55571098435917
0.36 2.55403031435917
0.365 2.55236294435917
0.37 2.55070875435917
0.375 2.54906767435917
0.38 2.54743971435917
0.385 2.54582479435917
0.39 2.54422292435917
0.395 2.54263383435917
0.4 2.54105772435917
0.405 2.53949439435917
0.41 2.53794384435917
0.415 2.53640595435917
0.42 2.53488076435917
0.425 2.53336816435917
0.43 2.53186813435917
0.435 2.53038063435917
0.44 2.52890561435917
0.445 2.52744296435917
0.45 2.52599260435917
0.455 2.52455457435917
0.46 2.52312883435917
0.465 2.52171517435917
0.47 2.52031359435917
0.475 2.51892402435917
0.48 2.51754650435917
0.485 2.51618080435917
0.49 2.51482689435917
0.495 2.51348467435917
0.5 2.51215414435917
0.505 2.51083523435917
0.51 2.50952778435917
0.515 2.50823173435917
0.52 2.50694695435917
0.525 2.50567341435917
0.53 2.50441098435917
0.535 2.50315957435917
0.54 2.50191918435917
0.545 2.50068961435917
0.55 2.49947079435917
0.555 2.49826264435917
0.56 2.49706509435917
0.565 2.49587799435917
0.57 2.49470129435917
0.575 2.49353483435917
0.58 2.49237848435917
0.585 2.49123230435917
0.59 2.49009605435917
0.595 2.48896962435917
0.6 2.48785307435917
0.605 2.48674608435917
0.61 2.48564875435917
0.615 2.48456086435917
0.62 2.48348229435917
0.625 2.48241305435917
0.63 2.48135291435917
0.635 2.48030189435917
0.64 2.47925988435917
0.645 2.47822678435917
0.65 2.47720240435917
0.655 2.47618673435917
0.66 2.47517958435917
0.665 2.47418105435917
0.67 2.47319086435917
0.675 2.47220902435917
0.68 2.47123531435917
0.685 2.47026977435917
0.69 2.46931229435917
0.695 2.46836279435917
0.7 2.46742108435917
0.705 2.46648725435917
0.71 2.46556104435917
0.715 2.46464243435917
0.72 2.46373136435917
0.725 2.46282761435917
0.73 2.46193131435917
0.735 2.46104236435917
0.74 2.46016047435917
0.745 2.45928575435917
0.75 2.45841801435917
0.755 2.45755725435917
0.76 2.45670339435917
0.765 2.45585633435917
0.77 2.45501597435917
0.775 2.45418233435917
0.78 2.45335521435917
0.785 2.45253461435917
0.79 2.45172044435917
0.795 2.45091271435917
0.8 2.45011121435917
0.805 2.44931596435917
0.81 2.44852685435917
0.815 2.44774388435917
0.82 2.44696686435917
0.825 2.44619589435917
0.83 2.44543077435917
0.835 2.44467160435917
0.84 2.44391808435917
0.845 2.44317041435917
0.85 2.44242829435917
0.855 2.44169182435917
0.86 2.44096089435917
0.865 2.44023540435917
0.87 2.43951535435917
0.875 2.43880074435917
0.88 2.43809136435917
0.885 2.43738731435917
0.89 2.43668839435917
0.895 2.43599468435917
0.9 2.43530599435917
0.905 2.43462240435917
0.91 2.43394382435917
0.915 2.43327023435917
0.92 2.43260144435917
0.925 2.43193762435917
0.93 2.43127848435917
0.935 2.43062411435917
0.94 2.42997450435917
0.945 2.42932954435917
0.95 2.42868913435917
0.955 2.42805335435917
0.96 2.42742200435917
0.965 2.42679527435917
0.97 2.42617284435917
0.975 2.42555481435917
0.98 2.42494118435917
0.985 2.42433182435917
0.99 2.42372674435917
0.995 2.42312591435917
1 2.42252923435917
1.01 2.42134829435917
1.02 2.42018351435917
1.03 2.41903473435917
1.04 2.41790154435917
1.05 2.41678375435917
1.06 2.41568109435917
1.07 2.41459314435917
1.08 2.41351973435917
1.09 2.41246055435917
1.1 2.41141541435917
1.11 2.41038402435917
1.12 2.40936608435917
1.13 2.40836140435917
1.14 2.40736977435917
1.15 2.40639091435917
1.16 2.40542462435917
1.17 2.40447070435917
1.18 2.40352896435917
1.19 2.40259910435917
1.2 2.40168094435917
1.21 2.40077437435917
1.22 2.39987910435917
1.23 2.39899495435917
1.24 2.39812172435917
1.25 2.39725932435917
1.26 2.39640746435917
1.27 2.39556605435917
1.28 2.39473491435917
1.29 2.39391374435917
1.3 2.39310256435917
1.31 2.39230109435917
1.32 2.39150923435917
1.33 2.39072682435917
1.34 2.38995365435917
1.35 2.38918966435917
1.36 2.38843467435917
1.37 2.38768858435917
1.38 2.38695113435917
1.39 2.38622224435917
1.4 2.38550183435917
1.41 2.38478973435917
1.42 2.38408585435917
1.43 2.38338994435917
1.44 2.38270210435917
1.45 2.38202199435917
1.46 2.38134961435917
1.47 2.38068481435917
1.48 2.38002742435917
1.49 2.37937747435917
1.5 2.37873478435917
1.51 2.37809921435917
1.52 2.37747067435917
1.53 2.37684902435917
1.54 2.37623428435917
1.55 2.37562630435917
1.56 2.37502491435917
1.57 2.37443015435917
1.58 2.37384177435917
1.59 2.37325970435917
1.6 2.37268400435917
1.61 2.37211450435917
1.62 2.37155104435917
1.63 2.37099358435917
1.64 2.37044206435917
1.65 2.36989642435917
1.66 2.36935652435917
1.67 2.36882230435917
1.68 2.36829372435917
1.69 2.36777071435917
1.7 2.36725314435917
1.71 2.36674096435917
1.72 2.36623411435917
1.73 2.36573245435917
1.74 2.36523603435917
1.75 2.36474461435917
1.76 2.36425835435917
1.77 2.36377700435917
1.78 2.36330061435917
1.79 2.36282904435917
1.8 2.36236226435917
1.81 2.36190021435917
1.82 2.36144287435917
1.83 2.36099008435917
1.84 2.36054191435917
1.85 2.36009812435917
1.86 2.35965887435917
1.87 2.35922392435917
1.88 2.35879333435917
1.89 2.35836698435917
1.9 2.35794481435917
1.91 2.35752691435917
1.92 2.35711312435917
1.93 2.35670332435917
1.94 2.35629756435917
1.95 2.35589583435917
1.96 2.35549788435917
1.97 2.35510398435917
1.98 2.35471380435917
1.99 2.35432741435917
2 2.35394477435917
2.01 2.35356586435917
2.02 2.35319054435917
2.03 2.35281878435917
2.04 2.35245066435917
2.05 2.35208604435917
2.06 2.35172500435917
2.07 2.35136730435917
2.08 2.35101303435917
2.09 2.35066204435917
2.1 2.35031451435917
2.11 2.34997023435917
2.12 2.34962915435917
2.13 2.34929135435917
2.14 2.34895661435917
2.15 2.34862511435917
2.16 2.34829670435917
2.17 2.34797138435917
2.18 2.34764912435917
2.19 2.34732979435917
2.2 2.34701346435917
2.21 2.34670002435917
2.22 2.34638954435917
2.23 2.34608200435917
2.24 2.34577718435917
2.25 2.34547524435917
2.26 2.34517608435917
2.27 2.34487966435917
2.28 2.34458597435917
2.29 2.34429499435917
2.3 2.34400668435917
2.31 2.34372095435917
2.32 2.34343785435917
2.33 2.34315737435917
2.34 2.34287940435917
2.35 2.34260401435917
2.36 2.34233108435917
2.37 2.34206059435917
2.38 2.34179253435917
2.39 2.34152697435917
2.4 2.34126380435917
2.41 2.34100299435917
2.42 2.34074453435917
2.43 2.34048831435917
2.44 2.34023449435917
2.45 2.33998287435917
2.46 2.33973363435917
2.47 2.33948645435917
2.48 2.33924161435917
2.49 2.33899890435917
2.5 2.33875840435917
2.51 2.33851999435917
2.52 2.33828366435917
2.53 2.33804949435917
2.54 2.33781737435917
2.55 2.33758727435917
2.56 2.33735929435917
2.57 2.33713330435917
2.58 2.33690930435917
2.59 2.33668717435917
2.6 2.33646709435917
2.61 2.33624894435917
2.62 2.33603273435917
2.63 2.33581842435917
2.64 2.33560590435917
2.65 2.33539527435917
2.66 2.33518660435917
2.67 2.33497959435917
2.68 2.33477451435917
2.69 2.33457116435917
2.7 2.33436953435917
2.71 2.33416969435917
2.72 2.33397164435917
2.73 2.33377527435917
2.74 2.33358055435917
2.75 2.33338758435917
2.76 2.33319625435917
2.77 2.33300664435917
2.78 2.33281864435917
2.79 2.33263224435917
2.8 2.33244743435917
2.81 2.33226419435917
2.82 2.33208261435917
2.83 2.33190248435917
2.84 2.33172400435917
2.85 2.33154694435917
2.86 2.33137150435917
2.87 2.33119757435917
2.88 2.33102503435917
2.89 2.33085398435917
2.9 2.33068449435917
2.91 2.33051637435917
2.92 2.33034971435917
2.93 2.33018438435917
2.94 2.33002058435917
2.95 2.32985811435917
2.96 2.32969705435917
2.97 2.32953728435917
2.98 2.32937891435917
2.99 2.32922191435917
3 2.32906629435917
3 2.32906623435917
3 2.32906629435917
3.045 2.32838173435917
3.145 2.32695060435917
3.245 2.32563463435917
3.345 2.32442374435917
3.445 2.32330896435917
3.545 2.32228207435917
3.645 2.32133551435917
3.745 2.32046266435917
3.845 2.31965737435917
3.945 2.31891406435917
4.045 2.31822773435917
4.145 2.31759362435917
4.245 2.31700772435917
4.345 2.31646600435917
4.445 2.31596510435917
4.545 2.31550170435917
4.645 2.31507301435917
4.745 2.31467612435917
4.845 2.31430881435917
4.945 2.31396865435917
5.045 2.31365362435917
5.145 2.31336186435917
5.245 2.31309154435917
5.345 2.31284104435917
5.445 2.31260894435917
5.545 2.31239392435917
5.645 2.31219465435917
5.745 2.31200997435917
5.845 2.31183891435917
5.945 2.31168036435917
6.03 2.31155472435917
6.13 2.31141701435917
6.23 2.31128953435917
6.33 2.31117137435917
6.43 2.31106198435917
6.53 2.31096076435917
6.63 2.31086702435917
6.73 2.31078032435917
6.83 2.31070007435917
6.93 2.31062599435917
7.03 2.31055742435917
7.13 2.31049413435917
7.23 2.31043574435917
7.33 2.31038186435917
7.43 2.31033212435917
7.53 2.31028640435917
7.63 2.31024426435917
7.73 2.31020559435917
7.83 2.31017001435917
7.93 2.31013732435917
8 2.31011612435917
8.1 2.31008797435917
8.2 2.31006235435917
8.3 2.31003887435917
8.4 2.31001751435917
8.5 2.30999804435917
8.6 2.30998044435917
8.7 2.30996451435917
8.8 2.30995006435917
8.9 2.30993709435917
9 2.30992553435917
9.1 2.30991518435917
9.2 2.30990598435917
9.3 2.30989786435917
9.4 2.30989075435917
9.5 2.30988460435917
9.6 2.30987925435917
9.7 2.30987465435917
9.8 2.30987085435917
9.9 2.30986780435917
10 2.30986527435917
10.1 2.30986331435917
10.2 2.30986198435917
10.3 2.30986106435917
10.4 2.30986061435917
10.5 2.30986060435917
10.6 2.30986101435917
10.7 2.30986170435917
10.8 2.30986276435917
10.9 2.30986406435917
11 2.30986568435917
11.1 2.30986749435917
11.2 2.30986960435917
11.3 2.30987186435917
11.4 2.30987438435917
11.5 2.30987693435917
11.6 2.30987970435917
11.7 2.30988269435917
11.8 2.30988566435917
11.9 2.30988883435917
12 2.30989207435917
12.1 2.30989537435917
12.2 2.30989873435917
12.3 2.30990214435917
12.4 2.30990570435917
12.5 2.30990918435917
12.6 2.30991280435917
12.7 2.30991643435917
12.8 2.30991998435917
12.9 2.30992364435917
13 2.30992731435917
13.1 2.30993098435917
13.2 2.30993454435917
13.3 2.30993820435917
13.4 2.30994185435917
13.5 2.30994549435917
13.6 2.30994911435917
13.7 2.30995261435917
13.8 2.30995619435917
13.9 2.30995974435917
14 2.30996317435917
14.1 2.30996668435917
14.2 2.30997005435917
14.3 2.30997349435917
14.4 2.30997680435917
14.5 2.30998018435917
14.6 2.30998342435917
14.7 2.30998663435917
14.8 2.30998980435917
14.9 2.30999304435917
15 2.30999614435917
15.1 2.30999919435917
15.2 2.31000221435917
15.3 2.31000509435917
15.4 2.31000804435917
15.5 2.31001094435917
15.6 2.31001380435917
15.7 2.31001652435917
15.8 2.31001930435917
15.9 2.31002194435917
16 2.31002464435917
16.1 2.31002720435917
16.2 2.31002972435917
16.3 2.31003230435917
16.4 2.31003474435917
16.5 2.31003714435917
16.6 2.31003950435917
16.7 2.31004182435917
16.8 2.31004411435917
16.9 2.31004625435917
17 2.31004846435917
17.1 2.31005062435917
17.2 2.31005275435917
17.3 2.31005475435917
17.4 2.31005680435917
17.5 2.31005872435917
17.6 2.31006070435917
17.7 2.31006255435917
17.8 2.31006436435917
17.9 2.31006614435917
17.998 2.31006795435917
18.082 2.31006932435917
18.182 2.31007100435917
18.282 2.31007274435917
18.382 2.31007436435917
18.482 2.31007584435917
18.582 2.31007739435917
18.682 2.31007890435917
18.782 2.31008039435917
18.882 2.31008184435917
18.982 2.31008317435917
19.082 2.31008456435917
19.182 2.31008593435917
19.282 2.31008716435917
19.382 2.31008847435917
19.482 2.31008965435917
19.582 2.31009090435917
19.682 2.31009203435917
19.782 2.31009322435917
19.882 2.31009430435917


==> images/data/Prolate_F_tot-006.dat <==
0.001 7.20134041398972
0.002 7.16677873398972
0.003 7.13638413398972
0.004 7.10903433398972
0.005 7.08403733398972
0.006 7.06093086398972
0.007 7.03938779398972
0.008 7.01916629398972
0.009 7.00008149398972
0.01 6.98198818398972
0.011 6.96476975398972
0.012 6.94833086398972
0.013 6.93259233398972
0.014 6.91748752398972
0.015 6.90295973398972
0.016 6.88896020398972
0.017 6.87544664398972
0.018 6.86238208398972
0.019 6.84973400398972
0.02 6.83747357398972
0.021 6.82557510398972
0.022 6.81401562398972
0.023 6.80277443398972
0.024 6.79183283398972
0.025 6.78117386398972
0.026 6.77078208398972
0.027 6.76064337398972
0.028 6.75074481398972
0.029 6.74107449398972
0.03 6.73162145398972
0.031 6.72237557398972
0.032 6.71332745398972
0.033 6.70446838398972
0.034 6.69579026398972
0.035 6.68728551398972
0.036 6.67894707398972
0.037 6.67076834398972
0.038 6.66274311398972
0.039 6.65486557398972
0.04 6.64713025398972
0.041 6.63953199398972
0.042 6.63206593398972
0.043 6.62472749398972
0.044 6.61751232398972
0.045 6.61041632398972
0.046 6.60343559398972
0.047 6.59656645398972
0.048 6.58980538398972
0.049 6.58314905398972
0.05 6.57659429398972
0.051 6.57013806398972
0.052 6.56377750398972
0.053 6.55750984398972
0.054 6.55133246398972
0.055 6.54524284398972
0.056 6.53923860398972
0.057 6.53331742398972
0.058 6.52747709398972
0.059 6.52171552398972
0.06 6.51603068398972
0.061 6.51042061398972
0.062 6.50488344398972
0.063 6.49941740398972
0.064 6.49402073398972
0.065 6.48869179398972
0.066 6.48342897398972
0.067 6.47823074398972
0.068 6.47309559398972
0.069 6.46802211398972
0.07 6.46300891398972
0.071 6.45805465398972
0.072 6.45315805398972
0.073 6.44831785398972
0.074 6.44353286398972
0.075 6.43880191398972
0.076 6.43412388398972
0.077 6.42949766398972
0.078 6.42492222398972
0.079 6.42039652398972
0.08 6.41591958398972
0.081 6.41149043398972
0.082 6.40710815398972
0.083 6.40277182398972
0.084 6.39848058398972
0.085 6.39423357398972
0.086 6.39002996398972
0.087 6.38586896398972
0.088 6.38174978398972
0.089 6.37767167398972
0.09 6.37363388398972
0.091 6.36963570398972
0.092 6.36567644398972
0.093 6.36175541398972
0.094 6.35787196398972
0.095 6.35402543398972
0.096 6.35021521398972
0.097 6.34644069398972
0.098 6.34270127398972
0.099 6.33899636398972
0.1 6.33532542398972
0.105 6.31746122398972
0.11 6.30036877398972
0.115 6.28399122398972
0.12 6.26827788398972
0.125 6.25318333398972
0.13 6.23866670398972
0.135 6.22469108398972
0.14 6.21122301398972
0.145 6.19823205398972
0.15 6.18569042398972
0.155 6.17357271398972
0.16 6.16185558398972
0.165 6.15051757398972
0.17 6.13953889398972
0.175 6.12890125398972
0.18 6.11858769398972
0.185 6.10858248398972
0.19 6.09887099398972
0.195 6.08943959398972
0.2 6.08027555398972
0.205 6.07136699398972
0.21 6.06270277398972
0.215 6.05427245398972
0.22 6.04606623398972
0.225 6.03807489398972
0.23 6.03028976398972
0.235 6.02270267398972
0.24 6.01530591398972
0.245 6.00809218398972
0.25 6.00105460398972
0.255 5.99418666398972
0.26 5.98748216398972
0.265 5.98093526398972
0.27 5.97454040398972
0.275 5.96829230398972
0.28 5.96218592398972
0.285 5.95621651398972
0.29 5.95037949398972
0.295 5.94467054398972
0.3 5.93908552398972
0.305 5.93362048398972
0.31 5.92827165398972
0.315 5.92303542398972
0.32 5.91790835398972
0.325 5.91288714398972
0.33 5.90796861398972
0.335 5.90314976398972
0.34 5.89842766398972
0.345 5.89379953398972
0.35 5.88926270398972
0.355 5.88481460398972
0.36 5.88045275398972
0.365 5.87617477398972
0.37 5.87197839398972
0.375 5.86786139398972
0.38 5.86382166398972
0.385 5.85985716398972
0.39 5.85596592398972
0.395 5.85214602398972
0.4 5.84839566398972
0.405 5.84471304398972
0.41 5.84109647398972
0.415 5.83754429398972
0.42 5.83405491398972
0.425 5.83062679398972
0.43 5.82725842398972
0.435 5.82394838398972
0.44 5.82069525398972
0.445 5.81749770398972
0.45 5.81435441398972
0.455 5.81126410398972
0.46 5.80822556398972
0.465 5.80523759398972
0.47 5.80229904398972
0.475 5.79940877398972
0.48 5.79656572398972
0.485 5.79376882398972
0.49 5.79101705398972
0.495 5.78830941398972
0.5 5.78564495398972
0.505 5.78302273398972
0.51 5.78044183398972
0.515 5.77790137398972
0.52 5.77540051398972
0.525 5.77293839398972
0.53 5.77051421398972
0.535 5.76812718398972
0.54 5.76577654398972
0.545 5.76346154398972
0.55 5.76118145398972
0.555 5.75893556398972
0.56 5.75672320398972
0.565 5.75454369398972
0.57 5.75239639398972
0.575 5.75028065398972
0.58 5.74819587398972
0.585 5.74614143398972
0.59 5.74411677398972
0.595 5.74212130398972
0.6 5.74015447398972
0.605 5.73821575398972
0.61 5.73630459398972
0.615 5.73442050398972
0.62 5.73256297398972
0.625 5.73073150398972
0.63 5.72892563398972
0.635 5.72714489398972
0.64 5.72538882398972
0.645 5.72365699398972
0.65 5.72194895398972
0.655 5.72026430398972
0.66 5.71860262398972
0.665 5.71696350398972
0.67 5.71534656398972
0.675 5.71375142398972
0.68 5.71217769398972
0.685 5.71062502398972
0.69 5.70909304398972
0.695 5.70758142398972
0.7 5.70608980398972
0.705 5.70461786398972
0.71 5.70316526398972
0.715 5.70173170398972
0.72 5.70031686398972
0.725 5.69892044398972
0.73 5.69754213398972
0.735 5.69618166398972
0.74 5.69483872398972
0.745 5.69351305398972
0.75 5.69220437398972
0.755 5.69091241398972
0.76 5.68963692398972
0.765 5.68837763398972
0.77 5.68713430398972
0.775 5.68590667398972
0.78 5.68469452398972
0.785 5.68349760398972
0.79 5.68231568398972
0.795 5.68114854398972
0.8 5.67999596398972
0.805 5.67885771398972
0.81 5.67773358398972
0.815 5.67662337398972
0.82 5.67552687398972
0.825 5.67444388398972
0.83 5.67337420398972
0.835 5.67231763398972
0.84 5.67127400398972
0.845 5.67024311398972
0.85 5.66922478398972
0.855 5.66821883398972
0.86 5.66722508398972
0.865 5.66624336398972
0.87 5.66527350398972
0.875 5.66431534398972
0.88 5.66336871398972
0.885 5.66243345398972
0.89 5.66150940398972
0.895 5.66059640398972
0.9 5.65969431398972
0.905 5.65880297398972
0.91 5.65792224398972
0.915 5.65705198398972
0.92 5.65619203398972
0.925 5.65534226398972
0.93 5.65450253398972
0.935 5.65367270398972
0.94 5.65285266398972
0.945 5.65204225398972
0.95 5.65124136398972
0.955 5.65044985398972
0.96 5.64966761398972
0.965 5.64889450398972
0.97 5.64813042398972
0.975 5.64737523398972
0.98 5.64662883398972
0.985 5.64589110398972
0.99 5.64516193398972
0.995 5.64444119398972
1 5.64372880398972
1.01 5.64232857398972
1.02 5.64096042398972
1.03 5.63962350398972
1.04 5.63831704398972
1.05 5.63704026398972
1.06 5.63579242398972
1.07 5.63457278398972
1.08 5.63338064398972
1.09 5.63221532398972
1.1 5.63107615398972
1.11 5.62996249398972
1.12 5.62887371398972
1.13 5.62780919398972
1.14 5.62676835398972
1.15 5.62575061398972
1.16 5.62475540398972
1.17 5.62378218398972
1.18 5.62283042398972
1.19 5.62189960398972
1.2 5.62098921398972
1.21 5.62009878398972
1.22 5.61922781398972
1.23 5.61837585398972
1.24 5.61754245398972
1.25 5.61672716398972
1.26 5.61592955398972
1.27 5.61514922398972
1.28 5.61438574398972
1.29 5.61363873398972
1.3 5.61290780398972
1.31 5.61219257398972
1.32 5.61149268398972
1.33 5.61080776398972
1.34 5.61013748398972
1.35 5.60948149398972
1.36 5.60883946398972
1.37 5.60821106398972
1.38 5.60759599398972
1.39 5.60699394398972
1.4 5.60640460398972
1.41 5.60582770398972
1.42 5.60526293398972
1.43 5.60471002398972
1.44 5.60416872398972
1.45 5.60363874398972
1.46 5.60311983398972
1.47 5.60261175398972
1.48 5.60211425398972
1.49 5.60162708398972
1.5 5.60115002398972
1.51 5.60068284398972
1.52 5.60022532398972
1.53 5.59977724398972
1.54 5.59933838398972
1.55 5.59890855398972
1.56 5.59848755398972
1.57 5.59807516398972
1.58 5.59767122398972
1.59 5.59727552398972
1.6 5.59688788398972
1.61 5.59650814398972
1.62 5.59613610398972
1.63 5.59577161398972
1.64 5.59541450398972
1.65 5.59506460398972
1.66 5.59472177398972
1.67 5.59438583398972
1.68 5.59405665398972
1.69 5.59373408398972
1.7 5.59341797398972
1.71 5.59310818398972
1.72 5.59280458398972
1.73 5.59250703398972
1.74 5.59221541398972
1.75 5.59192958398972
1.76 5.59164941398972
1.77 5.59137480398972
1.78 5.59110562398972
1.79 5.59084175398972
1.8 5.59058308398972
1.81 5.59032950398972
1.82 5.59008091398972
1.83 5.58983718398972
1.84 5.58959824398972
1.85 5.58936396398972
1.86 5.58913426398972
1.87 5.58890903398972
1.88 5.58868819398972
1.89 5.58847163398972
1.9 5.58825928398972
1.91 5.58805104398972
1.92 5.58784683398972
1.93 5.58764657398972
1.94 5.58745016398972
1.95 5.58725753398972
1.96 5.58706861398972
1.97 5.58688332398972
1.98 5.58670158398972
1.99 5.58652331398972
2 5.58634845398972
2.01 5.58617693398972
2.02 5.58600868398972
2.03 5.58584363398972
2.04 5.58568172398972
2.05 5.58552288398972
2.06 5.58536704398972
2.07 5.58521416398972
2.08 5.58506417398972
2.09 5.58491700398972
2.1 5.58477261398972
2.11 5.58463094398972
2.12 5.58449193398972
2.13 5.58435553398972
2.14 5.58422169398972
2.15 5.58409035398972
2.16 5.58396146398972
2.17 5.58383499398972
2.18 5.58371087398972
2.19 5.58358906398972
2.2 5.58346952398972
2.21 5.58335220398972
2.22 5.58323706398972
2.23 5.58312405398972
2.24 5.58301313398972
2.25 5.58290426398972
2.26 5.58279740398972
2.27 5.58269252398972
2.28 5.58258956398972
2.29 5.58248850398972
2.3 5.58238930398972
2.31 5.58229192398972
2.32 5.58219632398972
2.33 5.58210247398972
2.34 5.58201034398972
2.35 5.58191990398972
2.36 5.58183110398972
2.37 5.58174393398972
2.38 5.58165834398972
2.39 5.58157431398972
2.4 5.58149181398972
2.41 5.58141080398972
2.42 5.58133127398972
2.43 5.58125317398972
2.44 5.58117649398972
2.45 5.58110120398972
2.46 5.58102726398972
2.47 5.58095466398972
2.48 5.58088337398972
2.49 5.58081337398972
2.5 5.58074462398972
2.51 5.58067711398972
2.52 5.58061081398972
2.53 5.58054570398972
2.54 5.58048176398972
2.55 5.58041896398972
2.56 5.58035729398972
2.57 5.58029672398972
2.58 5.58023723398972
2.59 5.58017881398972
2.6 5.58012142398972
2.61 5.58006506398972
2.62 5.58000970398972
2.63 5.57995533398972
2.64 5.57990192398972
2.65 5.57984946398972
2.66 5.57979794398972
2.67 5.57974732398972
2.68 5.57969761398972
2.69 5.57964877398972
2.7 5.57960080398972
2.71 5.57955367398972
2.72 5.57950738398972
2.73 5.57946190398972
2.74 5.57941723398972
2.75 5.57937334398972
2.76 5.57933023398972
2.77 5.57928787398972
2.78 5.57924627398972
2.79 5.57920539398972
2.8 5.57916523398972
2.81 5.57912577398972
2.82 5.57908701398972
2.83 5.57904892398972
2.84 5.57901151398972
2.85 5.57897474398972
2.86 5.57893863398972
2.87 5.57890314398972
2.88 5.57886827398972
2.89 5.57883401398972
2.9 5.57880035398972
2.91 5.57876728398972
2.92 5.57873478398972
2.93 5.57870285398972
2.94 5.57867148398972
2.95 5.57864065398972
2.96 5.57861036398972
2.97 5.57858059398972
2.98 5.57855134398972
2.99 5.57852260398972
3 5.57849436398972
3 5.57849436398972
3 5.57849436398972
3.045 5.57837320398972
3.145 5.57813572398972
3.245 5.57793611398972
3.345 5.57776824398972
3.445 5.57762696398972
3.545 5.57750800398972
3.645 5.57740779398972
3.745 5.57732335398972
3.845 5.57725216398972
3.945 5.57719214398972
4.045 5.57714151398972
4.145 5.57709880398972
4.245 5.57706277398972
4.345 5.57703236398972
4.445 5.57700670398972
4.545 5.57698503398972
4.645 5.57696675398972
4.745 5.57695131398972
4.845 5.57693827398972
4.945 5.57692727398972
5.045 5.57691797398972
5.145 5.57691012398972
5.245 5.57690349398972
5.345 5.57689789398972
5.445 5.57689316398972
5.545 5.57688916398972
5.645 5.57688579398972
5.745 5.57688293398972
5.845 5.57688052398972
5.945 5.57687848398972
6.03 5.57687700398972
6.13 5.57687550398972
6.23 5.57687424398972
6.33 5.57687317398972
6.43 5.57687226398972
6.53 5.57687150398972
6.63 5.57687085398972
6.73 5.57687030398972
6.83 5.57686983398972
6.93 5.57686944398972
7.03 5.57686910398972
7.13 5.57686882398972
7.23 5.57686858398972
7.33 5.57686837398972
7.43 5.57686820398972
7.53 5.57686805398972
7.63 5.57686793398972
7.73 5.57686782398972
7.83 5.57686773398972
7.93 5.57686765398972
8 5.57686760398972
8.1 5.57686754398972
8.2 5.57686749398972
8.3 5.57686744398972
8.4 5.57686740398972
8.5 5.57686737398972
8.6 5.57686734398972
8.7 5.57686732398972
8.8 5.57686730398972
8.9 5.57686728398972
9 5.57686726398972
9.1 5.57686725398972
9.2 5.57686724398972
9.3 5.57686723398972
9.4 5.57686722398972
9.5 5.57686721398972
9.6 5.57686720398972
9.7 5.57686720398972
9.8 5.57686719398972
9.9 5.57686718398972
10 5.57686718398972
10.1 5.57686718398972
10.2 5.57686717398972
10.3 5.57686717398972
10.4 5.57686717398972
10.5 5.57686716398972
10.6 5.57686716398972
10.7 5.57686716398972
10.8 5.57686716398972
10.9 5.57686715398972
11 5.57686715398972
11.1 5.57686715398972
11.2 5.57686715398972
11.3 5.57686715398972
11.4 5.57686715398972
11.5 5.57686715398972
11.6 5.57686714398972
11.7 5.57686714398972
11.8 5.57686714398972
11.9 5.57686714398972
12 5.57686714398972
12.1 5.57686714398972
12.2 5.57686714398972
12.3 5.57686714398972
12.4 5.57686714398972
12.5 5.57686714398972
12.6 5.57686714398972
12.7 5.57686714398972
12.8 5.57686714398972
12.9 5.57686714398972
13 5.57686714398972
13.1 5.57686713398972
13.2 5.57686713398972
13.3 5.57686713398972
13.4 5.57686713398972
13.5 5.57686713398972
13.6 5.57686713398972
13.7 5.57686713398972
13.8 5.57686713398972
13.9 5.57686713398972
14 5.57686713398972
14.1 5.57686713398972
14.2 5.57686713398972
14.3 5.57686713398972
14.4 5.57686713398972
14.5 5.57686713398972
14.6 5.57686713398972
14.7 5.57686713398972
14.8 5.57686713398972
14.9 5.57686713398972
15 5.57686713398972
15.1 5.57686713398972
15.2 5.57686713398972
15.3 5.57686713398972
15.4 5.57686713398972
15.5 5.57686713398972
15.6 5.57686713398972
15.7 5.57686713398972
15.8 5.57686713398972
15.9 5.57686713398972
16 5.57686713398972
16.1 5.57686713398972
16.2 5.57686713398972
16.3 5.57686713398972
16.4 5.57686713398972
16.5 5.57686712398972
16.6 5.57686712398972
16.7 5.57686712398972
16.8 5.57686712398972
16.9 5.57686712398972
17 5.57686712398972
17.1 5.57686712398972
17.2 5.57686712398972
17.3 5.57686712398972
17.4 5.57686712398972
17.5 5.57686712398972
17.6 5.57686712398972
17.7 5.57686712398972
17.8 5.57686712398972
17.9 5.57686712398972
17.998 5.57686712398972
18.082 5.57686712398972
18.182 5.57686712398972
18.282 5.57686712398972
18.382 5.57686712398972
18.482 5.57686712398972
18.582 5.57686712398972
18.682 5.57686712398972
18.782 5.57686712398972
18.882 5.57686712398972
18.982 5.57686712398972
19.082 5.57686712398972
19.182 5.57686712398972
19.282 5.57686712398972
19.382 5.57686712398972
19.482 5.57686712398972
19.582 5.57686712398972
19.682 5.57686712398972
19.782 5.57686712398972
19.882 5.57686712398972


==> images/data/Prolate_F_tot-007.dat <==
0.001 7.14689985435917
0.002 7.05165193435917
0.003 6.97030178435917
0.004 6.89857626435917
0.005 6.83414716435917
0.006 6.77554735435917
0.007 6.72176836435917
0.008 6.67207444435917
0.009 6.62590555435917
0.01 6.58282124435917
0.011 6.54246700435917
0.012 6.50455077435917
0.013 6.46882878435917
0.014 6.43509429435917
0.015 6.40317005435917
0.016 6.37290254435917
0.017 6.34415784435917
0.018 6.31681776435917
0.019 6.29077791435917
0.02 6.26594507435917
0.021 6.24223562435917
0.022 6.21957456435917
0.023 6.19789368435917
0.024 6.17713139435917
0.025 6.15723153435917
0.026 6.13814249435917
0.027 6.11981720435917
0.028 6.10221242435917
0.029 6.08528810435917
0.03 6.06900741435917
0.031 6.05333606435917
0.032 6.03824245435917
0.033 6.02369701435917
0.034 6.00967227435917
0.035 5.99614254435917
0.036 5.98308416435917
0.037 5.97047435435917
0.038 5.95829236435917
0.039 5.94651840435917
0.04 5.93513390435917
0.041 5.92412155435917
0.042 5.91346484435917
0.043 5.90314840435917
0.044 5.89315749435917
0.045 5.88347842435917
0.046 5.87409807435917
0.047 5.86500411435917
0.048 5.85618494435917
0.049 5.84762939435917
0.05 5.83932687435917
0.051 5.83126755435917
0.052 5.82344182435917
0.053 5.81584074435917
0.054 5.80845569435917
0.055 5.80127837435917
0.056 5.79430123435917
0.057 5.78751661435917
0.058 5.78091757435917
0.059 5.77449733435917
0.06 5.76824949435917
0.061 5.76216778435917
0.062 5.75624629435917
0.063 5.75047951435917
0.064 5.74486197435917
0.065 5.73938857435917
0.066 5.73405423435917
0.067 5.72885443435917
0.068 5.72378445435917
0.069 5.71884001435917
0.07 5.71401701435917
0.071 5.70931138435917
0.072 5.70471930435917
0.073 5.70023701435917
0.074 5.69586104435917
0.075 5.69158797435917
0.076 5.68741451435917
0.077 5.68333757435917
0.078 5.67935406435917
0.079 5.67546121435917
0.08 5.67165596435917
0.081 5.66793582435917
0.082 5.66429822435917
0.083 5.66074046435917
0.084 5.65726033435917
0.085 5.65385541435917
0.086 5.65052345435917
0.087 5.64726239435917
0.088 5.64407002435917
0.089 5.64094443435917
0.09 5.63788355435917
0.091 5.63488568435917
0.092 5.63194901435917
0.093 5.62907166435917
0.094 5.62625202435917
0.095 5.62348844435917
0.096 5.62077931435917
0.097 5.61812330435917
0.098 5.61551870435917
0.099 5.61296427435917
0.1 5.61045860435917
0.105 5.59861595435917
0.11 5.58780968435917
0.115 5.57791132435917
0.12 5.56881120435917
0.125 5.56041512435917
0.13 5.55264207435917
0.135 5.54542199435917
0.14 5.53869403435917
0.145 5.53240541435917
0.15 5.52651006435917
0.155 5.52096758435917
0.16 5.51574278435917
0.165 5.51080441435917
0.17 5.50612511435917
0.175 5.50168063435917
0.18 5.49744954435917
0.185 5.49341288435917
0.19 5.48955356435917
0.195 5.48585654435917
0.2 5.48230841435917
0.205 5.47889695435917
0.21 5.47561134435917
0.215 5.47244198435917
0.22 5.46937990435917
0.225 5.46641735435917
0.23 5.46354709435917
0.235 5.46076273435917
0.24 5.45805830435917
0.245 5.45542843435917
0.25 5.45286846435917
0.255 5.45037374435917
0.26 5.44794046435917
0.265 5.44556462435917
0.27 5.44324313435917
0.275 5.44097258435917
0.28 5.43875045435917
0.285 5.43657376435917
0.29 5.43444033435917
0.295 5.43234783435917
0.3 5.43029422435917
0.305 5.42827748435917
0.31 5.42629593435917
0.315 5.42434800435917
0.32 5.42243188435917
0.325 5.42054638435917
0.33 5.41868998435917
0.335 5.41686157435917
0.34 5.41506000435917
0.345 5.41328397435917
0.35 5.41153270435917
0.355 5.40980514435917
0.36 5.40810029435917
0.365 5.40641738435917
0.37 5.40475567435917
0.375 5.40311429435917
0.38 5.40149257435917
0.385 5.39988983435917
0.39 5.39830533435917
0.395 5.39673872435917
0.4 5.39518916435917
0.405 5.39365617435917
0.41 5.39213929435917
0.415 5.39063808435917
0.42 5.38915184435917
0.425 5.38768033435917
0.43 5.38622306435917
0.435 5.38477961435917
0.44 5.38334955435917
0.445 5.38193254435917
0.45 5.38052813435917
0.455 5.37913613435917
0.46 5.37775614435917
0.465 5.37638782435917
0.47 5.37503077435917
0.475 5.37368490435917
0.48 5.37234973435917
0.485 5.37102507435917
0.49 5.36971066435917
0.495 5.36840620435917
0.5 5.36711143435917
0.505 5.36582624435917
0.51 5.36455015435917
0.515 5.36328323435917
0.52 5.36202499435917
0.525 5.36077537435917
0.53 5.35953415435917
0.535 5.35830113435917
0.54 5.35707594435917
0.545 5.35585867435917
0.55 5.35464900435917
0.555 5.35344665435917
0.56 5.35225157435917
0.565 5.35106353435917
0.57 5.34988243435917
0.575 5.34870808435917
0.58 5.34754022435917
0.585 5.34637880435917
0.59 5.34522370435917
0.595 5.34407461435917
0.6 5.34293155435917
0.605 5.34179424435917
0.61 5.34066271435917
0.615 5.33953664435917
0.62 5.33841590435917
0.625 5.33730056435917
0.63 5.33619023435917
0.635 5.33508503435917
0.64 5.33398457435917
0.645 5.33288899435917
0.65 5.33179793435917
0.655 5.33071147435917
0.66 5.32962935435917
0.665 5.32855157435917
0.67 5.32747790435917
0.675 5.32640834435917
0.68 5.32534270435917
0.685 5.32428088435917
0.69 5.32322281435917
0.695 5.32216832435917
0.7 5.32111743435917
0.705 5.32006990435917
0.71 5.31902576435917
0.715 5.31798487435917
0.72 5.31694709435917
0.725 5.31591239435917
0.73 5.31488054435917
0.735 5.31385170435917
0.74 5.31282557435917
0.745 5.31180203435917
0.75 5.31078126435917
0.755 5.30976287435917
0.76 5.30874704435917
0.765 5.30773348435917
0.77 5.30672230435917
0.775 5.30571330435917
0.78 5.30470639435917
0.785 5.30370159435917
0.79 5.30269881435917
0.795 5.30169788435917
0.8 5.30069880435917
0.805 5.29970161435917
0.81 5.29870613435917
0.815 5.29771229435917
0.82 5.29672011435917
0.825 5.29572942435917
0.83 5.29474035435917
0.835 5.29375264435917
0.84 5.29276641435917
0.845 5.29178149435917
0.85 5.29079793435917
0.855 5.28981564435917
0.86 5.28883457435917
0.865 5.28785474435917
0.87 5.28687599435917
0.875 5.28589844435917
0.88 5.28492203435917
0.885 5.28394669435917
0.89 5.28297244435917
0.895 5.28199931435917
0.9 5.28102713435917
0.905 5.28005591435917
0.91 5.27908579435917
0.915 5.27811668435917
0.92 5.27714850435917
0.925 5.27618147435917
0.93 5.27521529435917
0.935 5.27425028435917
0.94 5.27328625435917
0.945 5.27232320435917
0.95 5.27136123435917
0.955 5.27040045435917
0.96 5.26944074435917
0.965 5.26848210435917
0.97 5.26752473435917
0.975 5.26656860435917
0.98 5.26561360435917
0.985 5.26466000435917
0.99 5.26370778435917
0.995 5.26275691435917
1 5.26180755435917
1.01 5.25991344435917
1.02 5.25802588435917
1.03 5.25614566435917
1.04 5.25427320435917
1.05 5.25240937435917
1.06 5.25055474435917
1.07 5.24871025435917
1.08 5.24687658435917
1.09 5.24505466435917
1.1 5.24324534435917
1.11 5.24144949435917
1.12 5.23966809435917
1.13 5.23790192435917
1.14 5.23615205435917
1.15 5.23441922435917
1.16 5.23270439435917
1.17 5.23100842435917
1.18 5.22933210435917
1.19 5.22767616435917
1.2 5.22604144435917
1.21 5.22442866435917
1.22 5.22283829435917
1.23 5.22127089435917
1.24 5.21972716435917
1.25 5.21820743435917
1.26 5.21671209435917
1.27 5.21524143435917
1.28 5.21379567435917
1.29 5.21237501435917
1.3 5.21097957435917
1.31 5.20960937435917
1.32 5.20826445435917
1.33 5.20694467435917
1.34 5.20564997435917
1.35 5.20438021435917
1.36 5.20313507435917
1.37 5.20191429435917
1.38 5.20071774435917
1.39 5.19954486435917
1.4 5.19839557435917
1.41 5.19726928435917
1.42 5.19616565435917
1.43 5.19508423435917
1.44 5.19402471435917
1.45 5.19298654435917
1.46 5.19196931435917
1.47 5.19097265435917
1.48 5.18999603435917
1.49 5.18903893435917
1.5 5.18810099435917
1.51 5.18718182435917
1.52 5.18628089435917
1.53 5.18539774435917
1.54 5.18453193435917
1.55 5.18368323435917
1.56 5.18285099435917
1.57 5.18203488435917
1.58 5.18123463435917
1.59 5.18044968435917
1.6 5.17967975435917
1.61 5.17892446435917
1.62 5.17818340435917
1.63 5.17745635435917
1.64 5.17674285435917
1.65 5.17604267435917
1.66 5.17535541435917
1.67 5.17468077435917
1.68 5.17401844435917
1.69 5.17336829435917
1.7 5.17272984435917
1.71 5.17210291435917
1.72 5.17148732435917
1.73 5.17088263435917
1.74 5.17028871435917
1.75 5.16970519435917
1.76 5.16913211435917
1.77 5.16856896435917
1.78 5.16801562435917
1.79 5.16747197435917
1.8 5.16693766435917
1.81 5.16641262435917
1.82 5.16589657435917
1.83 5.16538931435917
1.84 5.16489064435917
1.85 5.16440052435917
1.86 5.16391862435917
1.87 5.16344479435917
1.88 5.16297896435917
1.89 5.16252096435917
1.9 5.16207050435917
1.91 5.16162758435917
1.92 5.16119190435917
1.93 5.16076343435917
1.94 5.16034205435917
1.95 5.15992752435917
1.96 5.15951980435917
1.97 5.15911872435917
1.98 5.15872414435917
1.99 5.15833599435917
2 5.15795398435917
2.01 5.15757823435917
2.02 5.15720846435917
2.03 5.15684468435917
2.04 5.15648668435917
2.05 5.15613435435917
2.06 5.15578759435917
2.07 5.15544638435917
2.08 5.15511050435917
2.09 5.15478003435917
2.1 5.15445463435917
2.11 5.15413448435917
2.12 5.15381924435917
2.13 5.15350897435917
2.14 5.15320353435917
2.15 5.15290276435917
2.16 5.15260673435917
2.17 5.15231527435917
2.18 5.15202834435917
2.19 5.15174587435917
2.2 5.15146771435917
2.21 5.15119379435917
2.22 5.15092406435917
2.23 5.15065853435917
2.24 5.15039696435917
2.25 5.15013945435917
2.26 5.14988585435917
2.27 5.14963608435917
2.28 5.14939007435917
2.29 5.14914783435917
2.3 5.14890920435917
2.31 5.14867418435917
2.32 5.14844270435917
2.33 5.14821468435917
2.34 5.14799014435917
2.35 5.14776889435917
2.36 5.14755094435917
2.37 5.14733632435917
2.38 5.14712482435917
2.39 5.14691647435917
2.4 5.14671118435917
2.41 5.14650896435917
2.42 5.14630981435917
2.43 5.14611355435917
2.44 5.14592008435917
2.45 5.14572952435917
2.46 5.14554186435917
2.47 5.14535682435917
2.48 5.14517450435917
2.49 5.14499491435917
2.5 5.14481786435917
2.51 5.14464344435917
2.52 5.14447156435917
2.53 5.14430213435917
2.54 5.14413525435917
2.55 5.14397073435917
2.56 5.14380856435917
2.57 5.14364874435917
2.58 5.14349129435917
2.59 5.14333600435917
2.6 5.14318297435917
2.61 5.14303221435917
2.62 5.14288351435917
2.63 5.14273698435917
2.64 5.14259262435917
2.65 5.14245023435917
2.66 5.14230990435917
2.67 5.14217154435917
2.68 5.14203516435917
2.69 5.14190064435917
2.7 5.14176809435917
2.71 5.14163740435917
2.72 5.14150859435917
2.73 5.14138163435917
2.74 5.14125635435917
2.75 5.14113293435917
2.76 5.14101117435917
2.77 5.14089117435917
2.78 5.14077283435917
2.79 5.14065616435917
2.8 5.14054104435917
2.81 5.14042757435917
2.82 5.14031567435917
2.83 5.14020541435917
2.84 5.14009661435917
2.85 5.13998935435917
2.86 5.13988354435917
2.87 5.13977918435917
2.88 5.13967627435917
2.89 5.13957479435917
2.9 5.13947476435917
2.91 5.13937606435917
2.92 5.13927870435917
2.93 5.13918267435917
2.94 5.13908798435917
2.95 5.13899462435917
2.96 5.13890248435917
2.97 5.13881167435917
2.98 5.13872209435917
2.99 5.13863362435917
3 5.13854648435917
3 5.13854648435917
3 5.13854648435917
3.045 5.13816829435917
3.145 5.13740679435917
3.245 5.13674116435917
3.345 5.13615860435917
3.445 5.13564804435917
3.545 5.13520000435917
3.645 5.13480661435917
3.745 5.13446090435917
3.845 5.13415670435917
3.945 5.13388910435917
4.045 5.13365350435917
4.145 5.13344601435917
4.245 5.13326335435917
4.345 5.13310251435917
4.445 5.13296107435917
4.545 5.13283666435917
4.645 5.13272727435917
4.745 5.13263134435917
4.845 5.13254735435917
4.945 5.13247381435917
5.045 5.13240966435917
5.145 5.13235389435917
5.245 5.13230559435917
5.345 5.13226378435917
5.445 5.13222799435917
5.545 5.13219747435917
5.645 5.13217160435917
5.745 5.13215005435917
5.845 5.13213211435917
5.945 5.13211768435917
6.03 5.13210776435917
6.13 5.13209853435917
6.23 5.13209177435917
6.33 5.13208732435917
6.43 5.13208469435917
6.53 5.13208393435917
6.63 5.13208469435917
6.73 5.13208691435917
6.83 5.13209034435917
6.93 5.13209495435917
7.03 5.13210057435917
7.13 5.13210699435917
7.23 5.13211435435917
7.33 5.13212234435917
7.43 5.13213100435917
7.53 5.13214022435917
7.63 5.13214997435917
7.73 5.13216021435917
7.83 5.13217074435917
7.93 5.13218171435917
8 5.13218951435917
8.1 5.13220086435917
8.2 5.13221253435917
8.3 5.13222435435917
8.4 5.13223644435917
8.5 5.13224856435917
8.6 5.13226081435917
8.7 5.13227318435917
8.8 5.13228564435917
8.9 5.13229819435917
9 5.13231072435917
9.1 5.13232330435917
9.2 5.13233584435917
9.3 5.13234842435917
9.4 5.13236093435917
9.5 5.13237346435917
9.6 5.13238591435917
9.7 5.13239836435917
9.8 5.13241072435917
9.9 5.13242306435917
10 5.13243529435917
10.1 5.13244739435917
10.2 5.13245948435917
10.3 5.13247152435917
10.4 5.13248333435917
10.5 5.13249520435917
10.6 5.13250682435917
10.7 5.13251840435917
10.8 5.13252991435917
10.9 5.13254127435917
11 5.13255247435917
11.1 5.13256361435917
11.2 5.13257458435917
11.3 5.13258547435917
11.4 5.13259630435917
11.5 5.13260686435917
11.6 5.13261743435917
11.7 5.13262783435917
11.8 5.13263806435917
11.9 5.13264820435917
12 5.13265816435917
12.1 5.13266804435917
12.2 5.13267783435917
12.3 5.13268744435917
12.4 5.13269696435917
12.5 5.13270630435917
12.6 5.13271555435917
12.7 5.13272462435917
12.8 5.13273359435917
12.9 5.13274249435917
13 5.13275119435917
13.1 5.13275980435917
13.2 5.13276833435917
13.3 5.13277667435917
13.4 5.13278492435917
13.5 5.13279299435917
13.6 5.13280097435917
13.7 5.13280886435917
13.8 5.13281656435917
13.9 5.13282418435917
14 5.13283172435917
14.1 5.13283916435917
14.2 5.13284643435917
14.3 5.13285361435917
14.4 5.13286061435917
14.5 5.13286762435917
14.6 5.13287445435917
14.7 5.13288111435917
14.8 5.13288778435917
14.9 5.13289427435917
15 5.13290068435917
15.1 5.13290691435917
15.2 5.13291317435917
15.3 5.13291925435917
15.4 5.13292525435917
15.5 5.13293108435917
15.6 5.13293693435917
15.7 5.13294261435917
15.8 5.13294822435917
15.9 5.13295365435917
16 5.13295912435917
16.1 5.13296441435917
16.2 5.13296963435917
16.3 5.13297479435917
16.4 5.13297987435917
16.5 5.13298480435917
16.6 5.13298965435917
16.7 5.13299444435917
16.8 5.13299916435917
16.9 5.13300382435917
17 5.13300832435917
17.1 5.13301276435917
17.2 5.13301723435917
17.3 5.13302145435917
17.4 5.13302571435917
17.5 5.13302990435917
17.6 5.13303394435917
17.7 5.13303792435917
17.8 5.13304185435917
17.9 5.13304572435917
17.998 5.13304948435917
18.082 5.13305257435917
18.182 5.13305629435917
18.282 5.13305985435917
18.382 5.13306337435917
18.482 5.13306683435917
18.582 5.13307025435917
18.682 5.13307361435917
18.782 5.13307693435917
18.882 5.13308009435917
18.982 5.13308321435917
19.082 5.13308639435917
19.182 5.13308941435917
19.282 5.13309240435917
19.382 5.13309533435917
19.482 5.13309813435917
19.582 5.13310098435917
19.682 5.13310369435917
19.782 5.13310645435917
19.882 5.13310908435917


==> images/data/Prolate_F_tot-008.dat <==
0.001 0.718115886712816
0.002 0.717684600712817
0.003 0.717270686712817
0.004 0.716871582712816
0.005 0.716485391712817
0.006 0.716110649712817
0.007 0.715746186712817
0.008 0.715391046712817
0.009 0.715044434712816
0.01 0.714705674712816
0.011 0.714374185712817
0.012 0.714049467712817
0.013 0.713731077712817
0.014 0.713418626712816
0.015 0.713111767712817
0.016 0.712810190712817
0.017 0.712513615712817
0.018 0.712221789712817
0.019 0.711934480712817
0.02 0.711651478712817
0.021 0.711372589712816
0.022 0.711097636712816
0.023 0.710826455712816
0.024 0.710558892712816
0.025 0.710294808712817
0.026 0.710034070712817
0.027 0.709776555712816
0.028 0.709522149712816
0.029 0.709270745712816
0.03 0.709022240712816
0.031 0.708776540712817
0.032 0.708533555712817
0.033 0.708293201712817
0.034 0.708055397712817
0.035 0.707820069712817
0.036 0.707587144712816
0.037 0.707356554712817
0.038 0.707128234712817
0.039 0.706902123712817
0.04 0.706678162712816
0.041 0.706456295712817
0.042 0.706236469712817
0.043 0.706018632712816
0.044 0.705802736712817
0.045 0.705588734712817
0.046 0.705376581712816
0.047 0.705166234712816
0.048 0.704957652712817
0.049 0.704750796712817
0.05 0.704545627712816
0.051 0.704342108712817
0.052 0.704140206712816
0.053 0.703939885712817
0.054 0.703741112712816
0.055 0.703543858712816
0.056 0.703348090712817
0.057 0.703153780712817
0.058 0.702960899712817
0.059 0.702769420712816
0.06 0.702579316712816
0.061 0.702390562712816
0.062 0.702203133712816
0.063 0.702017005712817
0.064 0.701832155712816
0.065 0.701648559712817
0.066 0.701466197712817
0.067 0.701285047712817
0.068 0.701105088712817
0.069 0.700926300712817
0.07 0.700748665712817
0.071 0.700572162712817
0.072 0.700396774712816
0.073 0.700222483712816
0.074 0.700049272712816
0.075 0.699877123712817
0.076 0.699706021712817
0.077 0.699535949712816
0.078 0.699366891712817
0.079 0.699198833712817
0.08 0.699031760712817
0.081 0.698865657712817
0.082 0.698700511712817
0.083 0.698536307712816
0.084 0.698373032712816
0.085 0.698210674712817
0.086 0.698049219712816
0.087 0.697888655712816
0.088 0.697728970712816
0.089 0.697570152712817
0.09 0.697412189712816
0.091 0.697255071712817
0.092 0.697098785712816
0.093 0.696943322712816
0.094 0.696788670712817
0.095 0.696634820712816
0.096 0.696481761712816
0.097 0.696329483712816
0.098 0.696177977712816
0.099 0.696027232712817
0.1 0.695877241712816
0.105 0.695138262712817
0.11 0.694416812712817
0.115 0.693711919712817
0.12 0.693022701712817
0.125 0.692348350712816
0.13 0.691688130712816
0.135 0.691041362712816
0.14 0.690407421712816
0.145 0.689785729712817
0.15 0.689175752712817
0.155 0.688576991712816
0.16 0.687988985712817
0.165 0.687411302712816
0.17 0.686843538712816
0.175 0.686285316712816
0.18 0.685736282712817
0.185 0.685196102712817
0.19 0.684664464712817
0.195 0.684141072712816
0.2 0.683625646712816
0.205 0.683117925712816
0.21 0.682617657712816
0.215 0.682124608712817
0.22 0.681638553712817
0.225 0.681159278712817
0.23 0.680686582712816
0.235 0.680220271712816
0.24 0.679760163712817
0.245 0.679306081712816
0.25 0.678857860712817
0.255 0.678415339712817
0.26 0.677978366712816
0.265 0.677546794712816
0.27 0.677120484712816
0.275 0.676699302712816
0.28 0.676283119712817
0.285 0.675871812712817
0.29 0.675465262712816
0.295 0.675063355712817
0.3 0.674665982712817
0.305 0.674273037712817
0.31 0.673884420712817
0.315 0.673500031712816
0.32 0.673119778712817
0.325 0.672743568712816
0.33 0.672371315712816
0.335 0.672002934712816
0.34 0.671638343712816
0.345 0.671277463712816
0.35 0.670920217712817
0.355 0.670566532712817
0.36 0.670216337712816
0.365 0.669869561712817
0.37 0.669526138712817
0.375 0.669186004712817
0.38 0.668849094712817
0.385 0.668515349712816
0.39 0.668184709712817
0.395 0.667857116712817
0.4 0.667532515712816
0.405 0.667210851712817
0.41 0.666892072712816
0.415 0.666576127712817
0.42 0.666262967712816
0.425 0.665952542712816
0.43 0.665644806712816
0.435 0.665339713712816
0.44 0.665037219712817
0.445 0.664737280712817
0.45 0.664439855712816
0.455 0.664144902712817
0.46 0.663852380712816
0.465 0.663562253712817
0.47 0.663274480712817
0.475 0.662989025712816
0.48 0.662705853712817
0.485 0.662424927712816
0.49 0.662146213712816
0.495 0.661869678712817
0.5 0.661595289712817
0.505 0.661323014712817
0.51 0.661052822712817
0.515 0.660784682712816
0.52 0.660518564712817
0.525 0.660254439712816
0.53 0.659992279712817
0.535 0.659732056712816
0.54 0.659473742712816
0.545 0.659217312712817
0.55 0.658962738712816
0.555 0.658709995712817
0.56 0.658459059712817
0.565 0.658209905712816
0.57 0.657962509712817
0.575 0.657716847712816
0.58 0.657472897712816
0.585 0.657230637712816
0.59 0.656990044712817
0.595 0.656751096712817
0.6 0.656513773712817
0.605 0.656278054712816
0.61 0.656043919712817
0.615 0.655811347712817
0.62 0.655580320712817
0.625 0.655350818712817
0.63 0.655122822712816
0.635 0.654896314712817
0.64 0.654671276712817
0.645 0.654447691712816
0.65 0.654225540712817
0.655 0.654004807712816
0.66 0.653785475712816
0.665 0.653567528712816
0.67 0.653350950712817
0.675 0.653135724712817
0.68 0.652921835712817
0.685 0.652709268712817
0.69 0.652498008712817
0.695 0.652288040712817
0.7 0.652079349712817
0.705 0.651871922712816
0.71 0.651665745712817
0.715 0.651460803712817
0.72 0.651257083712817
0.725 0.651054571712816
0.73 0.650853256712816
0.735 0.650653123712816
0.74 0.650454161712817
0.745 0.650256356712816
0.75 0.650059697712816
0.755 0.649864172712817
0.76 0.649669768712817
0.765 0.649476475712817
0.77 0.649284280712816
0.775 0.649093172712817
0.78 0.648903141712816
0.785 0.648714175712817
0.79 0.648526263712817
0.795 0.648339396712817
0.8 0.648153562712817
0.805 0.647968751712817
0.81 0.647784953712817
0.815 0.647602159712816
0.82 0.647420358712816
0.825 0.647239541712816
0.83 0.647059698712816
0.835 0.646880820712816
0.84 0.646702897712817
0.845 0.646525921712817
0.85 0.646349883712816
0.855 0.646174773712817
0.86 0.646000583712816
0.865 0.645827305712817
0.87 0.645654929712817
0.875 0.645483448712817
0.88 0.645312854712817
0.885 0.645143137712816
0.89 0.644974291712817
0.895 0.644806307712816
0.9 0.644639177712817
0.905 0.644472895712816
0.91 0.644307451712816
0.915 0.644142840712817
0.92 0.643979053712817
0.925 0.643816083712817
0.93 0.643653922712817
0.935 0.643492565712817
0.94 0.643332004712816
0.945 0.643172231712816
0.95 0.643013241712817
0.955 0.642855026712816
0.96 0.642697581712817
0.965 0.642540897712816
0.97 0.642384969712817
0.975 0.642229790712816
0.98 0.642075355712816
0.985 0.641921657712816
0.99 0.641768689712816
0.995 0.641616446712817
1 0.641464922712817
1.01 0.641164006712817
1.02 0.640865894712817
1.03 0.640570542712817
1.04 0.640277905712816
1.05 0.639987940712816
1.06 0.639700604712816
1.07 0.639415857712816
1.08 0.639133658712817
1.09 0.638853968712816
1.1 0.638576749712817
1.11 0.638301963712816
1.12 0.638029572712817
1.13 0.637759542712816
1.14 0.637491838712817
1.15 0.637226424712816
1.16 0.636963268712817
1.17 0.636702336712817
1.18 0.636443597712816
1.19 0.636187019712816
1.2 0.635932570712816
1.21 0.635680222712816
1.22 0.635429945712817
1.23 0.635181709712816
1.24 0.634935486712816
1.25 0.634691249712816
1.26 0.634448971712816
1.27 0.634208624712816
1.28 0.633970183712817
1.29 0.633733623712816
1.3 0.633498918712817
1.31 0.633266043712817
1.32 0.633034976712816
1.33 0.632805691712816
1.34 0.632578167712817
1.35 0.632352380712817
1.36 0.632128307712817
1.37 0.631905929712817
1.38 0.631685222712816
1.39 0.631466166712816
1.4 0.631248740712817
1.41 0.631032925712816
1.42 0.630818700712817
1.43 0.630606045712817
1.44 0.630394943712817
1.45 0.630185373712816
1.46 0.629977318712816
1.47 0.629770759712816
1.48 0.629565679712817
1.49 0.629362061712817
1.5 0.629159886712817
1.51 0.628959139712817
1.52 0.628759803712816
1.53 0.628561861712816
1.54 0.628365298712817
1.55 0.628170098712816
1.56 0.627976246712816
1.57 0.627783726712817
1.58 0.627592524712817
1.59 0.627402625712817
1.6 0.627214014712816
1.61 0.627026678712816
1.62 0.626840602712816
1.63 0.626655774712816
1.64 0.626472178712817
1.65 0.626289804712817
1.66 0.626108636712816
1.67 0.625928663712816
1.68 0.625749872712817
1.69 0.625572250712816
1.7 0.625395786712817
1.71 0.625220467712817
1.72 0.625046282712816
1.73 0.624873219712816
1.74 0.624701266712817
1.75 0.624530413712817
1.76 0.624360648712816
1.77 0.624191961712816
1.78 0.624024340712817
1.79 0.623857775712816
1.8 0.623692256712816
1.81 0.623527772712816
1.82 0.623364313712816
1.83 0.623201870712817
1.84 0.623040433712816
1.85 0.622879991712816
1.86 0.622720536712816
1.87 0.622562058712816
1.88 0.622404547712817
1.89 0.622247996712817
1.9 0.622092394712816
1.91 0.621937733712816
1.92 0.621784004712817
1.93 0.621631198712816
1.94 0.621479308712816
1.95 0.621328324712817
1.96 0.621178238712817
1.97 0.621029043712817
1.98 0.620880731712816
1.99 0.620733292712817
2 0.620586720712817
2.01 0.620441007712817
2.02 0.620296145712816
2.03 0.620152127712817
2.04 0.620008945712817
2.05 0.619866591712817
2.06 0.619725060712817
2.07 0.619584344712816
2.08 0.619444434712817
2.09 0.619305326712816
2.1 0.619167011712817
2.11 0.619029484712817
2.12 0.618892737712816
2.13 0.618756763712817
2.14 0.618621557712817
2.15 0.618487111712817
2.16 0.618353420712817
2.17 0.618220477712816
2.18 0.618088276712816
2.19 0.617956810712817
2.2 0.617826075712816
2.21 0.617696063712817
2.22 0.617566768712816
2.23 0.617438186712816
2.24 0.617310310712817
2.25 0.617183134712816
2.26 0.617056653712817
2.27 0.616930861712817
2.28 0.616805752712816
2.29 0.616681322712816
2.3 0.616557565712817
2.31 0.616434475712817
2.32 0.616312047712817
2.33 0.616190275712816
2.34 0.616069156712816
2.35 0.615948683712816
2.36 0.615828852712816
2.37 0.615709657712816
2.38 0.615591094712816
2.39 0.615473157712817
2.4 0.615355842712816
2.41 0.615239144712817
2.42 0.615123059712817
2.43 0.615007581712817
2.44 0.614892706712816
2.45 0.614778429712816
2.46 0.614664746712817
2.47 0.614551652712816
2.48 0.614439143712817
2.49 0.614327214712816
2.5 0.614215861712816
2.51 0.614105080712816
2.52 0.613994866712817
2.53 0.613885215712816
2.54 0.613776123712817
2.55 0.613667586712817
2.56 0.613559599712817
2.57 0.613452159712816
2.58 0.613345261712816
2.59 0.613238902712817
2.6 0.613133077712817
2.61 0.613027783712816
2.62 0.612923015712816
2.63 0.612818770712817
2.64 0.612715044712816
2.65 0.612611833712817
2.66 0.612509134712816
2.67 0.612406943712816
2.68 0.612305255712817
2.69 0.612204068712817
2.7 0.612103378712817
2.71 0.612003180712817
2.72 0.611903473712816
2.73 0.611804251712817
2.74 0.611705513712817
2.75 0.611607253712817
2.76 0.611509469712816
2.77 0.611412158712817
2.78 0.611315315712817
2.79 0.611218938712817
2.8 0.611123024712816
2.81 0.611027569712817
2.82 0.610932569712816
2.83 0.610838022712816
2.84 0.610743925712816
2.85 0.610650274712816
2.86 0.610557066712817
2.87 0.610464298712817
2.88 0.610371967712817
2.89 0.610280070712816
2.9 0.610188603712817
2.91 0.610097565712817
2.92 0.610006952712817
2.93 0.609916760712817
2.94 0.609826988712816
2.95 0.609737632712816
2.96 0.609648689712817
2.97 0.609560156712817
2.98 0.609472031712816
2.99 0.609384311712816
3 0.609296993712817
3 0.609296993712817
3 0.609296993712817
3.045 0.608908962712817
3.145 0.608074396712816
3.245 0.607276022712817
3.345 0.606511500712816
3.445 0.605778674712816
3.545 0.605075551712817
3.645 0.604400294712816
3.745 0.603751202712816
3.845 0.603126706712816
3.945 0.602525353712817
4.045 0.601945801712816
4.145 0.601386808712817
4.245 0.600847223712817
4.345 0.600325983712816
4.445 0.599822104712816
4.545 0.599334673712816
4.645 0.598862844712816
4.745 0.598405835712816
4.845 0.597962917712817
4.945 0.597533417712816
5.045 0.597116708712816
5.145 0.596712206712816
5.244 0.596323243712817
5.344 0.595941459712817
5.444 0.595570369712817
5.544 0.595209535712817
5.644 0.594858545712816
5.744 0.594517015712817
5.844 0.594184584712817
5.944 0.593860916712817
6.037 0.593567490712816
6.137 0.593259853712816
6.237 0.592960100712817
6.337 0.592667966712817
6.437 0.592383200712817
6.537 0.592105562712817
6.637 0.591834829712816
6.737 0.591570786712817
6.837 0.591313230712817
6.937 0.591061967712816
7.037 0.590816814712817
7.137 0.590577595712816
7.237 0.590344140712816
7.337 0.590116291712816
7.437 0.589893892712816
7.537 0.589676796712816
7.637 0.589464860712816
7.737 0.589257949712817
7.837 0.589055931712817
7.937 0.588858679712816
8.019 0.588700404712817
8.119 0.588511516712817
8.219 0.588327062712816
8.319 0.588146929712817
8.419 0.587971010712817
8.519 0.587799203712816
8.619 0.587631405712816
8.719 0.587467520712817
8.819 0.587307452712816
8.919 0.587151111712817
9.019 0.586998405712816
9.119 0.586849249712817
9.219 0.586703559712817
9.319 0.586561251712816
9.419 0.586422246712816
9.519 0.586286467712817
9.619 0.586153837712816
9.719 0.586024283712817
9.819 0.585897732712816
9.919 0.585774115712816
10.019 0.585653364712817
10.119 0.585535411712817
10.219 0.585420191712817
10.319 0.585307642712817
10.419 0.585197701712817
10.519 0.585090308712816
10.619 0.584985404712816
10.719 0.584882932712816
10.819 0.584782835712817
10.919 0.584685059712816
11.019 0.584589549712817
11.119 0.584496255712816
11.219 0.584405124712816
11.319 0.584316107712816
11.419 0.584229155712816
11.519 0.584144221712817
11.619 0.584061258712817
11.719 0.583980220712817
11.819 0.583901064712817
11.919 0.583823747712817
12.019 0.583748225712817
12.119 0.583674457712817
12.219 0.583602403712817
12.319 0.583532024712817
12.419 0.583463281712817
12.519 0.583396137712816
12.619 0.583330553712816
12.719 0.583266496712817
12.819 0.583203928712816
12.919 0.583142817712817
13.019 0.583083127712817
13.119 0.583024828712816
13.219 0.582967886712817
13.319 0.582912270712816
13.419 0.582857950712816
13.519 0.582804896712817
13.619 0.582753078712816
13.719 0.582702467712817
13.819 0.582653037712817
13.919 0.582604760712817
14.019 0.582557608712817
14.119 0.582511557712817
14.219 0.582466580712817
14.319 0.582422653712817
14.419 0.582379752712816
14.519 0.582337852712817
14.619 0.582296930712817
14.719 0.582256964712817
14.819 0.582217932712817
14.919 0.582179812712816
15.016 0.582143687712817
15.116 0.582107303712817
15.215 0.582072120712816
15.315 0.582037408712816
15.415 0.582003509712816
15.515 0.581970402712816
15.615 0.581938070712816
15.715 0.581906494712817
15.815 0.581875658712816
15.915 0.581845543712816
16.015 0.581816133712817
16.115 0.581787412712817
16.215 0.581759364712816
16.315 0.581731972712817
16.415 0.581705222712817
16.515 0.581679099712817
16.615 0.581653588712816
16.715 0.581628675712816
16.815 0.581604346712817
16.915 0.581580587712816
17.015 0.581557386712817
17.115 0.581534728712816
17.215 0.581512602712817
17.315 0.581490995712816
17.415 0.581469895712816
17.515 0.581449290712817
17.615 0.581429169712816
17.715 0.581409519712816
17.815 0.581390331712816
17.915 0.581371594712817
17.999 0.581356195712816
18.099 0.581338259712817
18.199 0.581320744712816
18.299 0.581303641712816
18.399 0.581286939712816
18.499 0.581270630712817
18.599 0.581254704712816
18.699 0.581239153712817
18.799 0.581223966712816
18.899 0.581209137712817
18.999 0.581194657712816
19.099 0.581180517712816
19.199 0.581166709712816
19.299 0.581153226712816
19.399 0.581140060712816
19.499 0.581127204712816
19.599 0.581114650712816
19.699 0.581102392712816
19.799 0.581090422712817
19.899 0.581078734712817


==> images/data/Prolate_F_tot-009.dat <==
0.001 0.718334089359173
0.002 0.717345015359172
0.003 0.716405615359172
0.004 0.715509883359172
0.005 0.714653359359172
0.006 0.713832544359173
0.007 0.713044613359173
0.008 0.712287145359173
0.009 0.711558113359173
0.01 0.710855519359171
0.011 0.710177839359172
0.012 0.709523591359172
0.013 0.708891510359171
0.014 0.708280326359173
0.015 0.707688950359172
0.016 0.707116260359172
0.017 0.706561495359173
0.018 0.706023645359172
0.019 0.705501945359172
0.02 0.704995670359171
0.021 0.704504129359172
0.022 0.704026563359172
0.023 0.703562341359172
0.024 0.703110960359172
0.025 0.702671836359173
0.026 0.702244409359171
0.027 0.701828237359173
0.028 0.701422896359173
0.029 0.701027779359173
0.03 0.700642591359172
0.031 0.700266955359172
0.032 0.699900304359174
0.033 0.699542583359172
0.034 0.699193149359173
0.035 0.698851869359173
0.036 0.698518321359172
0.037 0.698192290359172
0.038 0.697873470359172
0.039 0.697561564359173
0.04 0.697256382359171
0.041 0.696957542359172
0.042 0.696664966359172
0.043 0.696378386359171
0.044 0.696097438359173
0.045 0.695822164359173
0.046 0.695552110359172
0.047 0.695287331359173
0.048 0.695027484359173
0.049 0.694772430359173
0.05 0.694522037359173
0.051 0.694276175359173
0.052 0.694034520359173
0.053 0.693797150359172
0.054 0.693563749359171
0.055 0.693334302359172
0.056 0.693108599359173
0.057 0.692886533359172
0.058 0.692668099359173
0.059 0.692452998359173
0.06 0.692241130359172
0.061 0.692032601359172
0.062 0.691827118359173
0.063 0.691624590359174
0.064 0.691424931359172
0.065 0.691228154359173
0.066 0.691034078359172
0.067 0.690842720359171
0.068 0.690653804359172
0.069 0.690467451359172
0.07 0.690283388359173
0.071 0.690101742359172
0.072 0.689922342359173
0.073 0.689745119359173
0.074 0.689570106359172
0.075 0.689397038359171
0.076 0.689226050359173
0.077 0.689056980359172
0.078 0.688889867359173
0.079 0.688724552359174
0.08 0.688560976359174
0.081 0.688399184359172
0.082 0.688239020359173
0.083 0.688080530359173
0.084 0.687923662359173
0.085 0.687768263359173
0.086 0.687614485359173
0.087 0.687462076359171
0.088 0.687311091359172
0.089 0.687161581359172
0.09 0.687013401359174
0.091 0.686866506359172
0.092 0.686720853359173
0.093 0.686576498359173
0.094 0.686433399359172
0.095 0.686291417359172
0.096 0.686150610359173
0.097 0.686010939359173
0.098 0.685872466359172
0.099 0.685734954359173
0.1 0.685598466359174
0.105 0.684931151359173
0.11 0.684286452359173
0.115 0.683662073359173
0.12 0.683055886359172
0.125 0.682466095359173
0.13 0.681891198359171
0.135 0.681330050359172
0.14 0.680781245359173
0.145 0.680243982359173
0.15 0.679717350359173
0.155 0.679200708359172
0.16 0.678693366359171
0.165 0.678194672359172
0.17 0.677704198359173
0.175 0.677221532359173
0.18 0.676746261359172
0.185 0.676278066359172
0.19 0.675816512359173
0.195 0.675361442359172
0.2 0.674912569359174
0.205 0.674469668359173
0.21 0.674032473359173
0.215 0.673600772359173
0.22 0.673174501359174
0.225 0.672753340359172
0.23 0.672337309359174
0.235 0.671926167359173
0.24 0.671519704359172
0.245 0.671117944359173
0.25 0.670720739359172
0.255 0.670327865359173
0.26 0.669939325359174
0.265 0.669554941359172
0.27 0.669174657359171
0.275 0.668798436359172
0.28 0.668426056359174
0.285 0.668057514359173
0.29 0.667692718359172
0.295 0.667331690359172
0.3 0.666974167359172
0.305 0.666620193359172
0.31 0.666269624359174
0.315 0.665922428359172
0.32 0.665578579359172
0.325 0.665238059359172
0.33 0.664900659359173
0.335 0.664566376359172
0.34 0.664235213359174
0.345 0.663907080359172
0.35 0.663581891359172
0.355 0.663259566359173
0.36 0.662940131359173
0.365 0.662623612359173
0.37 0.662309744359172
0.375 0.661998562359173
0.38 0.661690207359172
0.385 0.661384321359174
0.39 0.661081150359173
0.395 0.660780443359172
0.4 0.660482251359173
0.405 0.660186526359173
0.41 0.659893126359172
0.415 0.659602208359173
0.42 0.659313630359172
0.425 0.659027356359172
0.43 0.658743346359172
0.435 0.658461567359172
0.44 0.658181984359173
0.445 0.657904665359172
0.45 0.657629377359173
0.455 0.657356191359172
0.46 0.657085177359173
0.465 0.656816108359173
0.47 0.656549156359171
0.475 0.656284096359173
0.48 0.656021100359172
0.485 0.655759947359172
0.49 0.655500710359172
0.495 0.655243368359171
0.5 0.654987898359172
0.505 0.654734278359173
0.51 0.654482387359174
0.515 0.654232405359172
0.52 0.653984011359173
0.525 0.653737487359171
0.53 0.653492613359173
0.535 0.653249370359172
0.54 0.653007942359173
0.545 0.652768009359173
0.55 0.652529755359172
0.555 0.652293164359172
0.56 0.652058118359172
0.565 0.651824603359174
0.57 0.651592601359173
0.575 0.651362197359173
0.58 0.651133278359174
0.585 0.650905827359171
0.59 0.650679831359172
0.595 0.650455375359172
0.6 0.650232245359172
0.605 0.650010629359173
0.61 0.649790312359173
0.615 0.649571481359173
0.62 0.649353924359172
0.625 0.649137827359173
0.63 0.648922979359172
0.635 0.648709468359172
0.64 0.648497280359173
0.645 0.648286406359173
0.65 0.648076832359173
0.655 0.647868448359173
0.66 0.647661342359171
0.665 0.647455504359172
0.67 0.647250823359173
0.675 0.647047387359173
0.68 0.646845187359173
0.685 0.646644113359173
0.69 0.646444253359173
0.695 0.646245498359171
0.7 0.646047939359173
0.705 0.645851465359172
0.71 0.645656168359171
0.715 0.645461937359173
0.72 0.645268863359172
0.725 0.645076838359172
0.73 0.644885851359174
0.735 0.644695996359172
0.74 0.644507162359172
0.745 0.644319441359173
0.75 0.644132625359171
0.755 0.643946905359172
0.76 0.643762274359172
0.765 0.643578522359173
0.77 0.643395842359173
0.775 0.643214127359172
0.78 0.643033367359171
0.785 0.642853556359173
0.79 0.642674786359173
0.795 0.642496850359173
0.8 0.642319940359172
0.805 0.642143949359173
0.81 0.641968869359172
0.815 0.641794695359172
0.82 0.641621417359172
0.825 0.641449031359173
0.83 0.641277529359172
0.835 0.641107003359172
0.84 0.640937249359173
0.845 0.640768358359173
0.85 0.640600325359173
0.855 0.640433143359173
0.86 0.640266906359173
0.865 0.640101408359172
0.87 0.639936743359174
0.875 0.639772903359173
0.88 0.639609785359173
0.885 0.639447581359173
0.89 0.639286185359172
0.895 0.639125493359172
0.9 0.638965698359172
0.905 0.638806594359172
0.91 0.638648276359172
0.915 0.638490739359172
0.92 0.638333877359173
0.925 0.638177885359172
0.93 0.638022557359172
0.935 0.637867989359174
0.94 0.637714174359171
0.945 0.637561108359172
0.95 0.637408686359173
0.955 0.637257103359172
0.96 0.637106154359174
0.965 0.636955834359174
0.97 0.636806337359172
0.975 0.636657461359171
0.98 0.636509298359172
0.985 0.636361746359173
0.99 0.636214899359173
0.995 0.636068753359172
1 0.635923303359172
1.01 0.635634274359171
1.02 0.635347877359173
1.03 0.635064078359173
1.04 0.634782743359173
1.05 0.634503838359173
1.06 0.634227433359172
1.07 0.633953395359171
1.08 0.633681793359173
1.09 0.633412498359172
1.1 0.633145479359174
1.11 0.632880708359172
1.12 0.632618156359174
1.13 0.632357895359172
1.14 0.632099698359173
1.15 0.631843739359173
1.16 0.631589791359172
1.17 0.631338028359172
1.18 0.631088226359173
1.19 0.630840459359174
1.2 0.630594703359172
1.21 0.630350935359173
1.22 0.630109032359172
1.23 0.629869170359171
1.24 0.629631127359172
1.25 0.629394881359172
1.26 0.629160610359172
1.27 0.628927994359172
1.28 0.628697312359172
1.29 0.628468342359174
1.3 0.628241066359172
1.31 0.628015563359172
1.32 0.627791814359172
1.33 0.627569601359172
1.34 0.627349203359172
1.35 0.627130305359172
1.36 0.626913186359173
1.37 0.626697530359174
1.38 0.626483519359173
1.39 0.626271037359173
1.4 0.626060066359171
1.41 0.625850690359172
1.42 0.625642693359172
1.43 0.625436259359173
1.44 0.625231373359172
1.45 0.625027818359172
1.46 0.624825781359172
1.47 0.624625045359172
1.48 0.624425798359173
1.49 0.624227923359173
1.5 0.624031408359173
1.51 0.623836338359173
1.52 0.623642499359171
1.53 0.623449979359172
1.54 0.623258764359173
1.55 0.623068940359174
1.56 0.622880297359172
1.57 0.622692919359171
1.58 0.622506897359171
1.59 0.622322016359172
1.6 0.622138366359172
1.61 0.621955934359171
1.62 0.621774709359173
1.63 0.621594679359172
1.64 0.621415834359173
1.65 0.621238062359172
1.66 0.621061552359173
1.67 0.620886094359172
1.68 0.620711877359172
1.69 0.620538690359172
1.7 0.620366624359171
1.71 0.620195568359172
1.72 0.620025713359173
1.73 0.619856848359172
1.74 0.619689064359171
1.75 0.619522352359173
1.76 0.619356702359173
1.77 0.619192004359171
1.78 0.619028351359173
1.79 0.618865732359172
1.8 0.618704140359172
1.81 0.618543465359172
1.82 0.618383799359172
1.83 0.618225033359172
1.84 0.618067360359172
1.85 0.617910570359172
1.86 0.617754656359171
1.87 0.617599810359172
1.88 0.617445824359171
1.89 0.617292690359172
1.9 0.617140601359171
1.91 0.616989248359172
1.92 0.616838925359172
1.93 0.616689424359173
1.94 0.616540839359171
1.95 0.616393061359172
1.96 0.616246183359173
1.97 0.616100200359172
1.98 0.615955003359172
1.99 0.615810587359173
2 0.615667044359173
2.01 0.615524367359173
2.02 0.615382451359171
2.03 0.615241389359172
2.04 0.615101174359172
2.05 0.614961701359173
2.06 0.614822963359172
2.07 0.614685053359173
2.08 0.614547966359172
2.09 0.614411596359172
2.1 0.614275937359173
2.11 0.614141083359172
2.12 0.614007029359172
2.13 0.613873568359173
2.14 0.613740995359173
2.15 0.613609105359172
2.16 0.613477892359171
2.17 0.613347450359171
2.18 0.613217674359174
2.19 0.613088659359173
2.2 0.612960300359171
2.21 0.612832692359172
2.22 0.612705729359172
2.23 0.612579506359172
2.24 0.612453918359172
2.25 0.612328960359172
2.26 0.612204729359172
2.27 0.612081117359173
2.28 0.611958221359172
2.29 0.611835937359173
2.3 0.611714359359173
2.31 0.611593382359173
2.32 0.611473003359173
2.33 0.611353316359173
2.34 0.611234217359172
2.35 0.611115702359172
2.36 0.610997866359172
2.37 0.610880605359172
2.38 0.610764015359171
2.39 0.610647990359173
2.4 0.610532528359172
2.41 0.610417724359172
2.42 0.610303474359172
2.43 0.610189773359172
2.44 0.610076718359172
2.45 0.609964205359173
2.46 0.609852329359173
2.47 0.609740987359173
2.48 0.609630175359172
2.49 0.609519889359172
2.5 0.609410225359172
2.51 0.609301079359174
2.52 0.609192548359172
2.53 0.609084527359173
2.54 0.608977014359173
2.55 0.608870005359172
2.56 0.608763595359171
2.57 0.608657682359171
2.58 0.608552362359173
2.59 0.608447430359172
2.6 0.608343085359174
2.61 0.608239323359173
2.62 0.608135939359173
2.63 0.608033131359173
2.64 0.607930895359171
2.65 0.607829028359172
2.66 0.607727727359173
2.67 0.607626888359173
2.68 0.607526508359173
2.69 0.607426684359172
2.7 0.607327313359173
2.71 0.607228392359174
2.72 0.607130017359173
2.73 0.607032086359172
2.74 0.606934595359172
2.75 0.606837541359171
2.76 0.606740921359172
2.77 0.606644833359171
2.78 0.606549173359173
2.79 0.606454039359171
2.8 0.606359227359173
2.81 0.606264935359173
2.82 0.606171059359173
2.83 0.606077698359172
2.84 0.605984647359172
2.85 0.605892105359171
2.86 0.605799968359172
2.87 0.605708334359173
2.88 0.605617000359173
2.89 0.605526164359173
2.9 0.605435722359172
2.91 0.605345672359173
2.92 0.605256112359172
2.93 0.605166938359172
2.94 0.605078149359173
2.95 0.604989741359173
2.96 0.604901712359172
2.97 0.604814160359172
2.98 0.604726982359171
2.99 0.604640176359172
3 0.604553738359172
3 0.604553818359173
3 0.604553818359173
3.045 0.604169724359172
3.145 0.603343320359173
3.245 0.602552134359174
3.345 0.601793952359172
3.445 0.601066800359174
3.545 0.600368783359171
3.645 0.599698041359172
3.745 0.599053040359173
3.845 0.598432254359171
3.945 0.597834165359172
4.045 0.597257648359172
4.145 0.596701367359172
4.245 0.596164268359173
4.345 0.595645273359171
4.445 0.595143475359173
4.545 0.594657930359173
4.645 0.594187853359172
4.745 0.593732519359172
4.845 0.593291048359172
4.945 0.592862913359173
5.045 0.592447425359172
5.145 0.592044140359173
5.244 0.591656154359173
5.344 0.591275379359173
5.444 0.590905084359173
5.544 0.590544955359173
5.644 0.590194605359173
5.744 0.589853573359173
5.844 0.589521618359173
5.944 0.589198323359172
6.037 0.588905126359172
6.137 0.588597642359172
6.237 0.588297891359174
6.337 0.588005723359172
6.437 0.587720801359172
6.537 0.587443004359173
6.637 0.587171919359173
6.737 0.586907446359174
6.837 0.586649396359173
6.937 0.586397588359173
7.037 0.586151851359173
7.137 0.585911821359172
7.237 0.585677642359173
7.337 0.585448864359172
7.437 0.585225545359172
7.537 0.585007447359171
7.637 0.584794439359174
7.737 0.584586395359173
7.837 0.584383193359171
7.937 0.584184716359173
8.019 0.584025375359174
8.119 0.583835157359172
8.219 0.583649329359172
8.319 0.583467828359172
8.419 0.583290443359171
8.519 0.583117176359172
8.619 0.582947934359172
8.719 0.582782426359172
8.819 0.582620864359171
8.919 0.582462862359172
9.019 0.582308537359172
9.119 0.582157808359172
9.219 0.582010396359173
9.319 0.581866424359172
9.419 0.581725717359172
9.519 0.581588303359172
9.619 0.581453910359171
9.719 0.581322568359171
9.819 0.581194311359173
9.919 0.581068972359173
10.019 0.580946485359172
10.119 0.580826689359174
10.219 0.580709722359172
10.319 0.580595423359172
10.419 0.580483635359172
10.519 0.580374498359172
10.619 0.580267759359172
10.719 0.580163461359172
10.819 0.580061651359172
10.919 0.579961978359172
11.019 0.579864689359173
11.119 0.579769635359172
11.219 0.579676668359173
11.319 0.579585839359172
11.419 0.579497102359172
11.519 0.579410312359173
11.619 0.579325524359174
11.719 0.579242695359174
11.819 0.579161781359172
11.919 0.579082643359172
12.019 0.579005238359173
12.119 0.578929728359173
12.219 0.578855875359173
12.319 0.578783639359171
12.419 0.578713084359173
12.519 0.578644175359171
12.619 0.578576775359172
12.719 0.578510951359172
12.819 0.578446569359171
12.919 0.578383696359172
13.019 0.578322199359171
13.119 0.578262149359173
13.219 0.578203413359173
13.319 0.578146063359172
13.419 0.578089969359173
13.519 0.578035202359173
13.619 0.577981635359173
13.719 0.577929240359172
13.819 0.577878091359173
13.919 0.577828063359174
14.019 0.577779229359173
14.119 0.577731465359173
14.219 0.577684747359172
14.319 0.577639152359174
14.419 0.577594556359172
14.519 0.577551037359173
14.619 0.577508472359172
14.719 0.577466842359172
14.819 0.577426223359172
14.919 0.577386397359172
15.016 0.577348755359171
15.116 0.577310728359173
15.215 0.577273990359172
15.315 0.577237706359172
15.415 0.577202319359174
15.515 0.577167612359172
15.615 0.577133768359172
15.715 0.577100669359172
15.815 0.577068400359172
15.915 0.577036743359173
16.015 0.577005884359172
16.115 0.576975806359172
16.215 0.576946295359173
16.315 0.576917536359174
16.415 0.576889415359172
16.515 0.576861917359173
16.615 0.576835029359172
16.715 0.576808837359172
16.815 0.576783128359173
16.915 0.576758090359172
17.015 0.576733710359171
17.115 0.576709776359172
17.215 0.576686475359171
17.315 0.576663596359172
17.415 0.576641328359171
17.515 0.576619559359173
17.615 0.576598378359172
17.715 0.576577575359174
17.815 0.576557339359173
17.915 0.576537560359172
17.999 0.576521293359173
18.099 0.576502318359172
18.199 0.576483782359173
18.299 0.576465766359172
18.399 0.576448062359173
18.499 0.576430858359172
18.599 0.576414048359172
18.699 0.576397622359172
18.799 0.576381571359171
18.899 0.576365888359172
18.999 0.576350664359174
19.099 0.576335692359171
19.199 0.576321163359173
19.299 0.576306971359172
19.399 0.576293107359172
19.499 0.576279565359172
19.599 0.576266337359172
19.699 0.576253416359172
19.799 0.576240796359173
19.899 0.576228571359172


==> images/data/Prolate_F_tot-010.dat <==
0.001 3.58049259856408
0.002 3.57229315856408
0.003 3.56478502856408
0.004 3.55781601856408
0.005 3.55128532856408
0.006 3.54512156856408
0.007 3.53927174856408
0.008 3.53369508856408
0.009 3.52835930856408
0.01 3.52323827856408
0.011 3.51831046856408
0.012 3.51355783856408
0.013 3.50896508856408
0.014 3.50451910856408
0.015 3.50020850856408
0.016 3.49602337856408
0.017 3.49195496856408
0.018 3.48799552856408
0.019 3.48413815856408
0.02 3.48037665856408
0.021 3.47670545856408
0.022 3.47311949856408
0.023 3.46961419856408
0.024 3.46618536856408
0.025 3.46282917856408
0.026 3.45954211856408
0.027 3.45632093856408
0.028 3.45316264856408
0.029 3.45006446856408
0.03 3.44702384856408
0.031 3.44403837856408
0.032 3.44110582856408
0.033 3.43822411856408
0.034 3.43539129856408
0.035 3.43260552856408
0.036 3.42986509856408
0.037 3.42716838856408
0.038 3.42451387856408
0.039 3.42190011856408
0.04 3.41932576856408
0.041 3.41678953856408
0.042 3.41429020856408
0.043 3.41182661856408
0.044 3.40939767856408
0.045 3.40700234856408
0.046 3.40463962856408
0.047 3.40230858856408
0.048 3.40000830856408
0.049 3.39773794856408
0.05 3.39549667856408
0.051 3.39328372856408
0.052 3.39109831856408
0.053 3.38893975856408
0.054 3.38680734856408
0.055 3.38470042856408
0.056 3.38261836856408
0.057 3.38056055856408
0.058 3.37852640856408
0.059 3.37651536856408
0.06 3.37452688856408
0.061 3.37256045856408
0.062 3.37061556856408
0.063 3.36869173856408
0.064 3.36678849856408
0.065 3.36490540856408
0.066 3.36304202856408
0.067 3.36119793856408
0.068 3.35937273856408
0.069 3.35756603856408
0.07 3.35577745856408
0.071 3.35400662856408
0.072 3.35225319856408
0.073 3.35051682856408
0.074 3.34879717856408
0.075 3.34709393856408
0.076 3.34540677856408
0.077 3.34373540856408
0.078 3.34207953856408
0.079 3.34043887856408
0.08 3.33881313856408
0.081 3.33720207856408
0.082 3.33560540856408
0.083 3.33402288856408
0.084 3.33245427856408
0.085 3.33089932856408
0.086 3.32935779856408
0.087 3.32782947856408
0.088 3.32631413856408
0.089 3.32481155856408
0.09 3.32332153856408
0.091 3.32184386856408
0.092 3.32037835856408
0.093 3.31892479856408
0.094 3.31748300856408
0.095 3.31605280856408
0.096 3.31463400856408
0.097 3.31322644856408
0.098 3.31182993856408
0.099 3.31044431856408
0.1 3.30906942856408
0.105 3.30235045856408
0.11 3.29587728856408
0.115 3.28963326856408
0.12 3.28360349856408
0.125 3.27777448856408
0.13 3.27213408856408
0.135 3.26667120856408
0.14 3.26137577856408
0.145 3.25623857856408
0.15 3.25125113856408
0.155 3.24640570856408
0.16 3.24169509856408
0.165 3.23711268856408
0.17 3.23265233856408
0.175 3.22830834856408
0.18 3.22407542856408
0.185 3.21994861856408
0.19 3.21592330856408
0.195 3.21199518856408
0.2 3.20816018856408
0.205 3.20441452856408
0.21 3.20075463856408
0.215 3.19717713856408
0.22 3.19367886856408
0.225 3.19025684856408
0.23 3.18690824856408
0.235 3.18363038856408
0.24 3.18042073856408
0.245 3.17727691856408
0.25 3.17419663856408
0.255 3.17117774856408
0.26 3.16821819856408
0.265 3.16531603856408
0.27 3.16246940856408
0.275 3.15967653856408
0.28 3.15693575856408
0.285 3.15424544856408
0.29 3.15160409856408
0.295 3.14901021856408
0.3 3.14646242856408
0.305 3.14395938856408
0.31 3.14149982856408
0.315 3.13908251856408
0.32 3.13670628856408
0.325 3.13437001856408
0.33 3.13207262856408
0.335 3.12981308856408
0.34 3.12759041856408
0.345 3.12540365856408
0.35 3.12325189856408
0.355 3.12113424856408
0.36 3.11904987856408
0.365 3.11699796856408
0.37 3.11497773856408
0.375 3.11298843856408
0.38 3.11102931856408
0.385 3.10909970856408
0.39 3.10719889856408
0.395 3.10532625856408
0.4 3.10348114856408
0.405 3.10166295856408
0.41 3.09987109856408
0.415 3.09810498856408
0.42 3.09636408856408
0.425 3.09464784856408
0.43 3.09295575856408
0.435 3.09128730856408
0.44 3.08964200856408
0.445 3.08801938856408
0.45 3.08641898856408
0.455 3.08484035856408
0.46 3.08328305856408
0.465 3.08174667856408
0.47 3.08023078856408
0.475 3.07873500856408
0.48 3.07725892856408
0.485 3.07580218856408
0.49 3.07436440856408
0.495 3.07294522856408
0.5 3.07154429856408
0.505 3.07016127856408
0.51 3.06879582856408
0.515 3.06744762856408
0.52 3.06611635856408
0.525 3.06480170856408
0.53 3.06350337856408
0.535 3.06222106856408
0.54 3.06095448856408
0.545 3.05970335856408
0.55 3.05846739856408
0.555 3.05724634856408
0.56 3.05603993856408
0.565 3.05484789856408
0.57 3.05366999856408
0.575 3.05250597856408
0.58 3.05135558856408
0.585 3.05021861856408
0.59 3.04909480856408
0.595 3.04798394856408
0.6 3.04688580856408
0.605 3.04580017856408
0.61 3.04472683856408
0.615 3.04366558856408
0.62 3.04261621856408
0.625 3.04157852856408
0.63 3.04055232856408
0.635 3.03953741856408
0.64 3.03853361856408
0.645 3.03754073856408
0.65 3.03655860856408
0.655 3.03558703856408
0.66 3.03462586856408
0.665 3.03367490856408
0.67 3.03273401856408
0.675 3.03180300856408
0.68 3.03088174856408
0.685 3.02997004856408
0.69 3.02906778856408
0.695 3.02817478856408
0.7 3.02729092856408
0.705 3.02641603856408
0.71 3.02554998856408
0.715 3.02469264856408
0.72 3.02384385856408
0.725 3.02300350856408
0.73 3.02217145856408
0.735 3.02134757856408
0.74 3.02053173856408
0.745 3.01972382856408
0.75 3.01892371856408
0.755 3.01813127856408
0.76 3.01734641856408
0.765 3.01656899856408
0.77 3.01579891856408
0.775 3.01503607856408
0.78 3.01428034856408
0.785 3.01353163856408
0.79 3.01278983856408
0.795 3.01205485856408
0.8 3.01132657856408
0.805 3.01060491856408
0.81 3.00988977856408
0.815 3.00918105856408
0.82 3.00847866856408
0.825 3.00778251856408
0.83 3.00709251856408
0.835 3.00640858856408
0.84 3.00573063856408
0.845 3.00505858856408
0.85 3.00439234856408
0.855 3.00373183856408
0.86 3.00307698856408
0.865 3.00242771856408
0.87 3.00178394856408
0.875 3.00114559856408
0.88 3.00051260856408
0.885 2.99988489856408
0.89 2.99926239856408
0.895 2.99864503856408
0.9 2.99803275856408
0.905 2.99742547856408
0.91 2.99682314856408
0.915 2.99622568856408
0.92 2.99563304856408
0.925 2.99504516856408
0.93 2.99446197856408
0.935 2.99388341856408
0.94 2.99330943856408
0.945 2.99273996856408
0.95 2.99217496856408
0.955 2.99161437856408
0.96 2.99105813856408
0.965 2.99050619856408
0.97 2.98995849856408
0.975 2.98941500856408
0.98 2.98887564856408
0.985 2.98834039856408
0.99 2.98780919856408
0.995 2.98728198856408
1 2.98675873856408
1.01 2.98572391856408
1.02 2.98470437856408
1.03 2.98369975856408
1.04 2.98270974856408
1.05 2.98173400856408
1.06 2.98077224856408
1.07 2.97982414856408
1.08 2.97888942856408
1.09 2.97796780856408
1.1 2.97705902856408
1.11 2.97616280856408
1.12 2.97527890856408
1.13 2.97440707856408
1.14 2.97354708856408
1.15 2.97269870856408
1.16 2.97186170856408
1.17 2.97103588856408
1.18 2.97022102856408
1.19 2.96941692856408
1.2 2.96862339856408
1.21 2.96784024856408
1.22 2.96706728856408
1.23 2.96630434856408
1.24 2.96555124856408
1.25 2.96480782856408
1.26 2.96407391856408
1.27 2.96334935856408
1.28 2.96263399856408
1.29 2.96192767856408
1.3 2.96123026856408
1.31 2.96054161856408
1.32 2.95986157856408
1.33 2.95919002856408
1.34 2.95852682856408
1.35 2.95787185856408
1.36 2.95722498856408
1.37 2.95658608856408
1.38 2.95595505856408
1.39 2.95533175856408
1.4 2.95471609856408
1.41 2.95410794856408
1.42 2.95350720856408
1.43 2.95291376856408
1.44 2.95232752856408
1.45 2.95174838856408
1.46 2.95117624856408
1.47 2.95061100856408
1.48 2.95005256856408
1.49 2.94950084856408
1.5 2.94895573856408
1.51 2.94841716856408
1.52 2.94788504856408
1.53 2.94735927856408
1.54 2.94683977856408
1.55 2.94632647856408
1.56 2.94581927856408
1.57 2.94531810856408
1.58 2.94482289856408
1.59 2.94433355856408
1.6 2.94385000856408
1.61 2.94337218856408
1.62 2.94290002856408
1.63 2.94243343856408
1.64 2.94197235856408
1.65 2.94151671856408
1.66 2.94106644856408
1.67 2.94062147856408
1.68 2.94018175856408
1.69 2.93974719856408
1.7 2.93931775856408
1.71 2.93889335856408
1.72 2.93847394856408
1.73 2.93805944856408
1.74 2.93764981856408
1.75 2.93724499856408
1.76 2.93684491856408
1.77 2.93644951856408
1.78 2.93605875856408
1.79 2.93567256856408
1.8 2.93529089856408
1.81 2.93491368856408
1.82 2.93454089856408
1.83 2.93417246856408
1.84 2.93380833856408
1.85 2.93344846856408
1.86 2.93309279856408
1.87 2.93274128856408
1.88 2.93239387856408
1.89 2.93205052856408
1.9 2.93171117856408
1.91 2.93137579856408
1.92 2.93104432856408
1.93 2.93071672856408
1.94 2.93039295856408
1.95 2.93007295856408
1.96 2.92975668856408
1.97 2.92944410856408
1.98 2.92913517856408
1.99 2.92882984856408
2 2.92852808856408
2.01 2.92822983856408
2.02 2.92793506856408
2.03 2.92764372856408
2.04 2.92735579856408
2.05 2.92707121856408
2.06 2.92678995856408
2.07 2.92651197856408
2.08 2.92623723856408
2.09 2.92596570856408
2.1 2.92569733856408
2.11 2.92543209856408
2.12 2.92516994856408
2.13 2.92491085856408
2.14 2.92465478856408
2.15 2.92440170856408
2.16 2.92415158856408
2.17 2.92390436856408
2.18 2.92366004856408
2.19 2.92341856856408
2.2 2.92317990856408
2.21 2.92294402856408
2.22 2.92271090856408
2.23 2.92248049856408
2.24 2.92225278856408
2.25 2.92202772856408
2.26 2.92180529856408
2.27 2.92158545856408
2.28 2.92136819856408
2.29 2.92115345856408
2.3 2.92094123856408
2.31 2.92073148856408
2.32 2.92052418856408
2.33 2.92031931856408
2.34 2.92011682856408
2.35 2.91991670856408
2.36 2.91971892856408
2.37 2.91952345856408
2.38 2.91933026856408
2.39 2.91913933856408
2.4 2.91895063856408
2.41 2.91876414856408
2.42 2.91857982856408
2.43 2.91839767856408
2.44 2.91821764856408
2.45 2.91803971856408
2.46 2.91786387856408
2.47 2.91769008856408
2.48 2.91751832856408
2.49 2.91734858856408
2.5 2.91718082856408
2.51 2.91701502856408
2.52 2.91685116856408
2.53 2.91668922856408
2.54 2.91652918856408
2.55 2.91637100856408
2.56 2.91621468856408
2.57 2.91606019856408
2.58 2.91590751856408
2.59 2.91575662856408
2.6 2.91560749856408
2.61 2.91546011856408
2.62 2.91531445856408
2.63 2.91517051856408
2.64 2.91502824856408
2.65 2.91488765856408
2.66 2.91474870856408
2.67 2.91461138856408
2.68 2.91447567856408
2.69 2.91434155856408
2.7 2.91420901856408
2.71 2.91407801856408
2.72 2.91394856856408
2.73 2.91382062856408
2.74 2.91369418856408
2.75 2.91356922856408
2.76 2.91344573856408
2.77 2.91332369856408
2.78 2.91320308856408
2.79 2.91308389856408
2.8 2.91296609856408
2.81 2.91284968856408
2.82 2.91273463856408
2.83 2.91262094856408
2.84 2.91250857856408
2.85 2.91239753856408
2.86 2.91228779856408
2.87 2.91217934856408
2.88 2.91207216856408
2.89 2.91196625856408
2.9 2.91186157856408
2.91 2.91175813856408
2.92 2.91165590856408
2.93 2.91155487856408
2.94 2.91145503856408
2.95 2.91135636856408
2.96 2.91125885856408
2.97 2.91116249856408
2.98 2.91106726856408
2.99 2.91097315856408
3 2.91088014856408
3 2.91088014856408
3 2.91088014856408
3.045 2.91047497856408
3.145 2.90964823856408
3.245 2.90891380856408
3.345 2.90826144856408
3.445 2.90768201856408
3.545 2.90716741856408
3.645 2.90671041856408
3.745 2.90630458856408
3.845 2.90594422856408
3.945 2.90562425856408
4.045 2.90534016856408
4.145 2.90508792856408
4.245 2.90486398856408
4.345 2.90466518856408
4.445 2.90448868856408
4.545 2.90433200856408
4.645 2.90419291856408
4.745 2.90406944856408
4.845 2.90395984856408
4.945 2.90386255856408
5.045 2.90377619856408
5.145 2.90369954856408
5.244 2.90363214856408
5.344 2.90357167856408
5.444 2.90351800856408
5.544 2.90347036856408
5.644 2.90342808856408
5.744 2.90339055856408
5.844 2.90335724856408
5.944 2.90332767856408
6.037 2.90330316856408
6.137 2.90327968856408
6.237 2.90325883856408
6.337 2.90324033856408
6.437 2.90322390856408
6.537 2.90320933856408
6.637 2.90319639856408
6.737 2.90318491856408
6.837 2.90317472856408
6.937 2.90316567856408
7.037 2.90315764856408
7.137 2.90315052856408
7.237 2.90314419856408
7.337 2.90313858856408
7.437 2.90313360856408
7.537 2.90312918856408
7.637 2.90312525856408
7.737 2.90312177856408
7.837 2.90311868856408
7.937 2.90311593856408
8.019 2.90311391856408
8.119 2.90311170856408
8.219 2.90310974856408
8.319 2.90310800856408
8.419 2.90310646856408
8.519 2.90310508856408
8.619 2.90310387856408
8.719 2.90310279856408
8.819 2.90310183856408
8.919 2.90310097856408
9.019 2.90310022856408
9.119 2.90309955856408
9.219 2.90309895856408
9.319 2.90309842856408
9.419 2.90309795856408
9.519 2.90309753856408
9.619 2.90309716856408
9.719 2.90309683856408
9.819 2.90309654856408
9.919 2.90309628856408
10.019 2.90309605856408
10.119 2.90309584856408
10.219 2.90309566856408
10.319 2.90309550856408
10.419 2.90309536856408
10.519 2.90309523856408
10.619 2.90309511856408
10.719 2.90309501856408
10.819 2.90309492856408
10.919 2.90309484856408
11.019 2.90309477856408
11.119 2.90309471856408
11.219 2.90309465856408
11.319 2.90309460856408
11.419 2.90309456856408
11.519 2.90309452856408
11.619 2.90309448856408
11.719 2.90309445856408
11.819 2.90309442856408
11.919 2.90309439856408
12.019 2.90309437856408
12.119 2.90309435856408
12.219 2.90309433856408
12.319 2.90309432856408
12.419 2.90309430856408
12.519 2.90309429856408
12.619 2.90309428856408
12.719 2.90309427856408
12.819 2.90309426856408
12.919 2.90309425856408
13.019 2.90309424856408
13.119 2.90309424856408
13.219 2.90309423856408
13.319 2.90309423856408
13.419 2.90309422856408
13.519 2.90309422856408
13.619 2.90309421856408
13.719 2.90309421856408
13.819 2.90309420856408
13.919 2.90309420856408
14.019 2.90309420856408
14.119 2.90309420856408
14.219 2.90309419856408
14.319 2.90309419856408
14.419 2.90309419856408
14.519 2.90309419856408
14.619 2.90309419856408
14.719 2.90309419856408
14.819 2.90309418856408
14.919 2.90309418856408
15.016 2.90309418856408
15.116 2.90309418856408
15.215 2.90309418856408
15.315 2.90309418856408
15.415 2.90309418856408
15.515 2.90309418856408
15.615 2.90309418856408
15.715 2.90309418856408
15.815 2.90309418856408
15.915 2.90309418856408
16.015 2.90309418856408
16.115 2.90309417856408
16.215 2.90309417856408
16.315 2.90309417856408
16.415 2.90309417856408
16.515 2.90309417856408
16.615 2.90309417856408
16.715 2.90309417856408
16.815 2.90309417856408
16.915 2.90309417856408
17.015 2.90309417856408
17.115 2.90309417856408
17.215 2.90309417856408
17.315 2.90309417856408
17.415 2.90309417856408
17.515 2.90309417856408
17.615 2.90309417856408
17.715 2.90309417856408
17.815 2.90309417856408
17.915 2.90309417856408
17.999 2.90309417856408
18.099 2.90309417856408
18.199 2.90309417856408
18.299 2.90309417856408
18.399 2.90309417856408
18.499 2.90309417856408
18.599 2.90309417856408
18.699 2.90309417856408
18.799 2.90309417856408
18.899 2.90309417856408
18.999 2.90309417856408
19.099 2.90309417856408
19.199 2.90309417856408
19.299 2.90309417856408
19.399 2.90309417856408
19.499 2.90309417856408
19.599 2.90309417856408
19.699 2.90309417856408
19.799 2.90309417856408
19.899 2.90309417856408


==> images/data/Prolate_F_tot-011.dat <==
0.001 3.57278567435917
0.002 3.55146941435917
0.003 3.53214791435917
0.004 3.51438739435917
0.005 3.49791583435917
0.006 3.48254313435917
0.007 3.46812768435917
0.008 3.45455914435917
0.009 3.44174880435917
0.01 3.42962328435917
0.011 3.41812101435917
0.012 3.40718921435917
0.013 3.39678245435917
0.014 3.38686069435917
0.015 3.37738881435917
0.016 3.36833544435917
0.017 3.35967269435917
0.018 3.35137517435917
0.019 3.34342015435917
0.02 3.33578678435917
0.021 3.32845604435917
0.022 3.32141076435917
0.023 3.31463468435917
0.024 3.30811337435917
0.025 3.30183306435917
0.026 3.29578111435917
0.027 3.28994585435917
0.028 3.28431639435917
0.029 3.27888259435917
0.03 3.27363483435917
0.031 3.26856440435917
0.032 3.26366277435917
0.033 3.25892224435917
0.034 3.25433556435917
0.035 3.24989561435917
0.036 3.24559599435917
0.037 3.24143046435917
0.038 3.23739337435917
0.039 3.23347917435917
0.04 3.22968257435917
0.041 3.22599888435917
0.042 3.22242321435917
0.043 3.21895133435917
0.044 3.21557889435917
0.045 3.21230212435917
0.046 3.20911707435917
0.047 3.20602014435917
0.048 3.20300797435917
0.049 3.20007720435917
0.05 3.19722482435917
0.051 3.19444791435917
0.052 3.19174355435917
0.053 3.18910912435917
0.054 3.18654190435917
0.055 3.18403956435917
0.056 3.18159965435917
0.057 3.17922008435917
0.058 3.17689847435917
0.059 3.17463298435917
0.06 3.17242146435917
0.061 3.17026210435917
0.062 3.16815309435917
0.063 3.16609264435917
0.064 3.16407913435917
0.065 3.16211101435917
0.066 3.16018664435917
0.067 3.15830458435917
0.068 3.15646350435917
0.069 3.15466192435917
0.07 3.15289862435917
0.071 3.15117241435917
0.072 3.14948193435917
0.073 3.14782606435917
0.074 3.14620364435917
0.075 3.14461382435917
0.076 3.14305529435917
0.077 3.14152726435917
0.078 3.14002861435917
0.079 3.13855860435917
0.08 3.13711616435917
0.081 3.13570061435917
0.082 3.13431093435917
0.083 3.13294650435917
0.084 3.13160645435917
0.085 3.13029010435917
0.086 3.12899663435917
0.087 3.12772551435917
0.088 3.12647595435917
0.089 3.12524739435917
0.09 3.12403915435917
0.091 3.12285072435917
0.092 3.12168147435917
0.093 3.12053080435917
0.094 3.11939813435917
0.095 3.11828311435917
0.096 3.11718517435917
0.097 3.11610380435917
0.098 3.11503846435917
0.099 3.11398887435917
0.1 3.11295443435917
0.105 3.10799608435917
0.11 3.10336009435917
0.115 3.09900537435917
0.12 3.09489720435917
0.125 3.09100565435917
0.13 3.08730528435917
0.135 3.08377414435917
0.14 3.08039327435917
0.145 3.07714641435917
0.15 3.07401941435917
0.155 3.07099989435917
0.16 3.06807739435917
0.165 3.06524245435917
0.17 3.06248695435917
0.175 3.05980406435917
0.18 3.05718735435917
0.185 3.05463139435917
0.19 3.05213147435917
0.195 3.04968342435917
0.2 3.04728349435917
0.205 3.04492836435917
0.21 3.04261518435917
0.215 3.04034128435917
0.22 3.03810458435917
0.225 3.03590290435917
0.23 3.03373451435917
0.235 3.03159768435917
0.24 3.02949116435917
0.245 3.02741357435917
0.25 3.02536378435917
0.255 3.02334065435917
0.26 3.02134340435917
0.265 3.01937111435917
0.27 3.01742296435917
0.275 3.01549832435917
0.28 3.01359665435917
0.285 3.01171715435917
0.29 3.00985956435917
0.295 3.00802313435917
0.3 3.00620761435917
0.305 3.00441255435917
0.31 3.00263746435917
0.315 3.00088204435917
0.32 2.99914612435917
0.325 2.99742906435917
0.33 2.99573088435917
0.335 2.99405102435917
0.34 2.99238952435917
0.345 2.99074584435917
0.35 2.98911993435917
0.355 2.98751144435917
0.36 2.98592012435917
0.365 2.98434588435917
0.37 2.98278853435917
0.375 2.98124763435917
0.38 2.97972322435917
0.385 2.97821501435917
0.39 2.97672274435917
0.395 2.97524635435917
0.4 2.97378559435917
0.405 2.97234029435917
0.41 2.97091020435917
0.415 2.96949523435917
0.42 2.96809511435917
0.425 2.96670984435917
0.43 2.96533903435917
0.435 2.96398273435917
0.44 2.96264051435917
0.445 2.96131248435917
0.45 2.95999818435917
0.455 2.95869777435917
0.46 2.95741083435917
0.465 2.95613726435917
0.47 2.95487700435917
0.475 2.95362967435917
0.48 2.95239535435917
0.485 2.95117382435917
0.49 2.94996487435917
0.495 2.94876830435917
0.5 2.94758414435917
0.505 2.94641202435917
0.51 2.94525189435917
0.515 2.94410361435917
0.52 2.94296705435917
0.525 2.94184197435917
0.53 2.94072837435917
0.535 2.93962604435917
0.54 2.93853468435917
0.545 2.93745439435917
0.55 2.93638500435917
0.555 2.93532623435917
0.56 2.93427799435917
0.565 2.93324022435917
0.57 2.93221267435917
0.575 2.93119535435917
0.58 2.93018803435917
0.585 2.92919065435917
0.59 2.92820295435917
0.595 2.92722501435917
0.6 2.92625656435917
0.605 2.92529748435917
0.61 2.92434772435917
0.615 2.92340705435917
0.62 2.92247543435917
0.625 2.92155274435917
0.63 2.92063895435917
0.635 2.91973382435917
0.64 2.91883723435917
0.645 2.91794915435917
0.65 2.91706936435917
0.655 2.91619794435917
0.66 2.91533456435917
0.665 2.91447930435917
0.67 2.91363193435917
0.675 2.91279245435917
0.68 2.91196073435917
0.685 2.91113664435917
0.69 2.91031997435917
0.695 2.90951091435917
0.7 2.90870913435917
0.705 2.90791462435917
0.71 2.90712725435917
0.715 2.90634701435917
0.72 2.90557369435917
0.725 2.90480726435917
0.73 2.90404771435917
0.735 2.90329483435917
0.74 2.90254858435917
0.745 2.90180897435917
0.75 2.90107577435917
0.755 2.90034886435917
0.76 2.89962843435917
0.765 2.89891407435917
0.77 2.89820595435917
0.775 2.89750396435917
0.78 2.89680788435917
0.785 2.89611779435917
0.79 2.89543349435917
0.795 2.89475494435917
0.8 2.89408215435917
0.805 2.89341498435917
0.81 2.89275342435917
0.815 2.89209726435917
0.82 2.89144658435917
0.825 2.89080136435917
0.83 2.89016129435917
0.835 2.88952655435917
0.84 2.88889691435917
0.845 2.88827248435917
0.85 2.88765302435917
0.855 2.88703852435917
0.86 2.88642897435917
0.865 2.88582425435917
0.87 2.88522444435917
0.875 2.88462932435917
0.88 2.88403889435917
0.885 2.88345311435917
0.89 2.88287188435917
0.895 2.88229518435917
0.9 2.88172299435917
0.905 2.88115520435917
0.91 2.88059178435917
0.915 2.88003263435917
0.92 2.87947783435917
0.925 2.87892725435917
0.93 2.87838079435917
0.935 2.87783843435917
0.94 2.87730025435917
0.945 2.87676604435917
0.95 2.87623578435917
0.955 2.87570945435917
0.96 2.87518704435917
0.965 2.87466854435917
0.97 2.87415372435917
0.975 2.87364277435917
0.98 2.87313549435917
0.985 2.87263184435917
0.99 2.87213192435917
0.995 2.87163561435917
1 2.87114280435917
1.01 2.87016771435917
1.02 2.86920634435917
1.03 2.86825846435917
1.04 2.86732376435917
1.05 2.86640204435917
1.06 2.86549288435917
1.07 2.86459608435917
1.08 2.86371142435917
1.09 2.86283862435917
1.1 2.86197736435917
1.11 2.86112754435917
1.12 2.86028888435917
1.13 2.85946117435917
1.14 2.85864411435917
1.15 2.85783763435917
1.16 2.85704143435917
1.17 2.85625531435917
1.18 2.85547910435917
1.19 2.85471262435917
1.2 2.85395577435917
1.21 2.85320818435917
1.22 2.85246987435917
1.23 2.85174057435917
1.24 2.85102009435917
1.25 2.85030837435917
1.26 2.84960523435917
1.27 2.84891051435917
1.28 2.84822403435917
1.29 2.84754572435917
1.3 2.84687533435917
1.31 2.84621289435917
1.32 2.84555803435917
1.33 2.84491090435917
1.34 2.84427122435917
1.35 2.84363886435917
1.36 2.84301374435917
1.37 2.84239570435917
1.38 2.84178481435917
1.39 2.84118070435917
1.4 2.84058341435917
1.41 2.83999290435917
1.42 2.83940892435917
1.43 2.83883141435917
1.44 2.83826034435917
1.45 2.83769554435917
1.46 2.83713697435917
1.47 2.83658449435917
1.48 2.83603806435917
1.49 2.83549762435917
1.5 2.83496304435917
1.51 2.83443427435917
1.52 2.83391117435917
1.53 2.83339370435917
1.54 2.83288182435917
1.55 2.83237538435917
1.56 2.83187436435917
1.57 2.83137871435917
1.58 2.83088830435917
1.59 2.83040308435917
1.6 2.82992292435917
1.61 2.82944789435917
1.62 2.82897785435917
1.63 2.82851277435917
1.64 2.82805260435917
1.65 2.82759712435917
1.66 2.82714650435917
1.67 2.82670050435917
1.68 2.82625919435917
1.69 2.82582244435917
1.7 2.82539021435917
1.71 2.82496248435917
1.72 2.82453911435917
1.73 2.82412018435917
1.74 2.82370555435917
1.75 2.82329510435917
1.76 2.82288890435917
1.77 2.82248691435917
1.78 2.82208902435917
1.79 2.82169518435917
1.8 2.82130539435917
1.81 2.82091960435917
1.82 2.82053769435917
1.83 2.82015963435917
1.84 2.81978551435917
1.85 2.81941508435917
1.86 2.81904843435917
1.87 2.81868553435917
1.88 2.81832636435917
1.89 2.81797079435917
1.9 2.81761880435917
1.91 2.81727036435917
1.92 2.81692544435917
1.93 2.81658393435917
1.94 2.81624600435917
1.95 2.81591133435917
1.96 2.81558010435917
1.97 2.81525217435917
1.98 2.81492764435917
1.99 2.81460627435917
2 2.81428814435917
2.01 2.81397324435917
2.02 2.81366144435917
2.03 2.81335282435917
2.04 2.81304725435917
2.05 2.81274472435917
2.06 2.81244521435917
2.07 2.81214869435917
2.08 2.81185525435917
2.09 2.81156466435917
2.1 2.81127691435917
2.11 2.81099217435917
2.12 2.81071012435917
2.13 2.81043095435917
2.14 2.81015463435917
2.15 2.80988095435917
2.16 2.80961009435917
2.17 2.80934193435917
2.18 2.80907634435917
2.19 2.80881341435917
2.2 2.80855323435917
2.21 2.80829547435917
2.22 2.80804042435917
2.23 2.80778785435917
2.24 2.80753776435917
2.25 2.80729011435917
2.26 2.80704501435917
2.27 2.80680232435917
2.28 2.80656203435917
2.29 2.80632412435917
2.3 2.80608858435917
2.31 2.80585539435917
2.32 2.80562454435917
2.33 2.80539590435917
2.34 2.80516957435917
2.35 2.80494551435917
2.36 2.80472363435917
2.37 2.80450400435917
2.38 2.80428651435917
2.39 2.80407114435917
2.4 2.80385798435917
2.41 2.80364690435917
2.42 2.80343791435917
2.43 2.80323097435917
2.44 2.80302608435917
2.45 2.80282322435917
2.46 2.80262248435917
2.47 2.80242354435917
2.48 2.80222669435917
2.49 2.80203181435917
2.5 2.80183880435917
2.51 2.80164772435917
2.52 2.80145848435917
2.53 2.80127116435917
2.54 2.80108564435917
2.55 2.80090202435917
2.56 2.80072017435917
2.57 2.80054018435917
2.58 2.80036195435917
2.59 2.80018545435917
2.6 2.80001068435917
2.61 2.79983772435917
2.62 2.79966636435917
2.63 2.79949679435917
2.64 2.79932879435917
2.65 2.79916256435917
2.66 2.79899798435917
2.67 2.79883493435917
2.68 2.79867351435917
2.69 2.79851371435917
2.7 2.79835551435917
2.71 2.79819890435917
2.72 2.79804376435917
2.73 2.79789020435917
2.74 2.79773809435917
2.75 2.79758753435917
2.76 2.79743850435917
2.77 2.79729090435917
2.78 2.79714470435917
2.79 2.79700001435917
2.8 2.79685671435917
2.81 2.79671489435917
2.82 2.79657444435917
2.83 2.79643535435917
2.84 2.79629760435917
2.85 2.79616130435917
2.86 2.79602622435917
2.87 2.79589256435917
2.88 2.79576021435917
2.89 2.79562915435917
2.9 2.79549949435917
2.91 2.79537100435917
2.92 2.79524379435917
2.93 2.79511783435917
2.94 2.79499312435917
2.95 2.79486966435917
2.96 2.79474732435917
2.97 2.79462631435917
2.98 2.79450641435917
2.99 2.79438772435917
3 2.79427022435917
3 2.79427022435917
3 2.79427022435917
3.045 2.79375544435917
3.145 2.79269065435917
3.245 2.79172598435917
3.345 2.79085209435917
3.445 2.79006026435917
3.545 2.78934271435917
3.645 2.78869250435917
3.745 2.78810300435917
3.845 2.78756868435917
3.945 2.78708420435917
4.045 2.78664483435917
4.145 2.78624637435917
4.245 2.78588485435917
4.345 2.78555680435917
4.445 2.78525917435917
4.545 2.78498909435917
4.645 2.78474387435917
4.745 2.78452122435917
4.845 2.78431903435917
4.945 2.78413544435917
5.045 2.78396873435917
5.145 2.78381722435917
5.244 2.78368100435917
5.344 2.78355596435917
5.444 2.78344228435917
5.544 2.78333909435917
5.644 2.78324535435917
5.744 2.78316022435917
5.844 2.78308290435917
5.944 2.78301267435917
6.037 2.78295322435917
6.137 2.78289505435917
6.237 2.78284217435917
6.337 2.78279432435917
6.437 2.78275097435917
6.537 2.78271171435917
6.637 2.78267628435917
6.737 2.78264414435917
6.837 2.78261514435917
6.937 2.78258900435917
7.037 2.78256543435917
7.137 2.78254434435917
7.237 2.78252530435917
7.337 2.78250826435917
7.437 2.78249308435917
7.537 2.78247956435917
7.637 2.78246749435917
7.737 2.78245686435917
7.837 2.78244749435917
7.937 2.78243919435917
8.019 2.78243320435917
8.119 2.78242691435917
8.219 2.78242139435917
8.319 2.78241669435917
8.419 2.78241276435917
8.519 2.78240954435917
8.619 2.78240690435917
8.719 2.78240488435917
8.819 2.78240336435917
8.919 2.78240229435917
9.019 2.78240164435917
9.119 2.78240148435917
9.219 2.78240159435917
9.319 2.78240194435917
9.419 2.78240271435917
9.519 2.78240367435917
9.619 2.78240491435917
9.719 2.78240640435917
9.819 2.78240804435917
9.919 2.78240981435917
10.019 2.78241178435917
10.119 2.78241386435917
10.219 2.78241612435917
10.319 2.78241846435917
10.419 2.78242086435917
10.519 2.78242332435917
10.619 2.78242593435917
10.719 2.78242858435917
10.819 2.78243126435917
10.919 2.78243397435917
11.019 2.78243680435917
11.119 2.78243955435917
11.219 2.78244241435917
11.319 2.78244527435917
11.419 2.78244813435917
11.519 2.78245099435917
11.619 2.78245384435917
11.719 2.78245669435917
11.819 2.78245952435917
11.919 2.78246234435917
12.019 2.78246514435917
12.119 2.78246802435917
12.219 2.78247078435917
12.319 2.78247352435917
12.419 2.78247633435917
12.519 2.78247902435917
12.619 2.78248168435917
12.719 2.78248441435917
12.819 2.78248701435917
12.919 2.78248968435917
13.019 2.78249222435917
13.119 2.78249473435917
13.219 2.78249731435917
13.319 2.78249976435917
13.419 2.78250217435917
13.519 2.78250465435917
13.619 2.78250700435917
13.719 2.78250931435917
13.819 2.78251159435917
13.919 2.78251394435917
14.019 2.78251616435917
14.119 2.78251834435917
14.219 2.78252049435917
14.319 2.78252260435917
14.419 2.78252469435917
14.519 2.78252674435917
14.619 2.78252876435917
14.719 2.78253074435917
14.819 2.78253270435917
14.919 2.78253462435917
15.016 2.78253647435917
15.116 2.78253833435917
15.215 2.78254015435917
15.315 2.78254185435917
15.415 2.78254363435917
15.515 2.78254537435917
15.615 2.78254709435917
15.715 2.78254868435917
15.815 2.78255034435917
15.915 2.78255197435917
16.015 2.78255348435917
16.115 2.78255506435917
16.215 2.78255651435917
16.315 2.78255804435917
16.415 2.78255955435917
16.515 2.78256092435917
16.615 2.78256228435917
16.715 2.78256371435917
16.815 2.78256501435917
16.915 2.78256640435917
17.015 2.78256766435917
17.115 2.78256890435917
17.215 2.78257022435917
17.315 2.78257141435917
17.415 2.78257259435917
17.515 2.78257374435917
17.615 2.78257497435917
17.715 2.78257609435917
17.815 2.78257718435917
17.915 2.78257826435917
17.999 2.78257916435917
18.099 2.78258021435917
18.199 2.78258123435917
18.299 2.78258224435917
18.399 2.78258323435917
18.499 2.78258420435917
18.599 2.78258515435917
18.699 2.78258609435917
18.799 2.78258702435917
18.899 2.78258792435917
18.999 2.78258882435917
19.099 2.78258969435917
19.199 2.78259056435917
19.299 2.78259141435917
19.399 2.78259214435917
19.499 2.78259296435917
19.599 2.78259377435917
19.699 2.78259456435917
19.799 2.78259535435917
19.899 2.78259612435917


==> images/data/Prolate_F_tot-012.dat <==
0.001 2.15107182313845
0.002 2.14778131313845
0.003 2.14471678313845
0.004 2.14183349313845
0.005 2.13910079313845
0.006 2.13649644313845
0.007 2.13400355313845
0.008 2.13160889313845
0.009 2.12930183313845
0.01 2.12707364313845
0.011 2.12491705313845
0.012 2.12282590313845
0.013 2.12079491313845
0.014 2.11881953313845
0.015 2.11689577313845
0.016 2.11502012313845
0.017 2.11318947313845
0.018 2.11140105313845
0.019 2.10965238313845
0.02 2.10794121313845
0.021 2.10626552313845
0.022 2.10462345313845
0.023 2.10301332313845
0.024 2.10143359313845
0.025 2.09988284313845
0.026 2.09835976313845
0.027 2.09686314313845
0.028 2.09539185313845
0.029 2.09394485313845
0.03 2.09252118313845
0.031 2.09111993313845
0.032 2.08974024313845
0.033 2.08838133313845
0.034 2.08704245313845
0.035 2.08572290313845
0.036 2.08442201313845
0.037 2.08313916313845
0.038 2.08187377313845
0.039 2.08062528313845
0.04 2.07939316313845
0.041 2.07817691313845
0.042 2.07697606313845
0.043 2.07579015313845
0.044 2.07461876313845
0.045 2.07346147313845
0.046 2.07231791313845
0.047 2.07118768313845
0.048 2.07007045313845
0.049 2.06896587313845
0.05 2.06787361313845
0.051 2.06679336313845
0.052 2.06572483313845
0.053 2.06466772313845
0.054 2.06362177313845
0.055 2.06258671313845
0.056 2.06156228313845
0.057 2.06054824313845
0.058 2.05954436313845
0.059 2.05855042313845
0.06 2.05756618313845
0.061 2.05659145313845
0.062 2.05562602313845
0.063 2.05466969313845
0.064 2.05372228313845
0.065 2.05278360313845
0.066 2.05185348313845
0.067 2.05093175313845
0.068 2.05001824313845
0.069 2.04911279313845
0.07 2.04821525313845
0.071 2.04732546313845
0.072 2.04644329313845
0.073 2.04556860313845
0.074 2.04470123313845
0.075 2.04384108313845
0.076 2.04298799313845
0.077 2.04214186313845
0.078 2.04130255313845
0.079 2.04046996313845
0.08 2.03964396313845
0.081 2.03882445313845
0.082 2.03801131313845
0.083 2.03720445313845
0.084 2.03640376313845
0.085 2.03560913313845
0.086 2.03482048313845
0.087 2.03403770313845
0.088 2.03326071313845
0.089 2.03248941313845
0.09 2.03172373313845
0.091 2.03096356313845
0.092 2.03020883313845
0.093 2.02945946313845
0.094 2.02871537313845
0.095 2.02797648313845
0.096 2.02724271313845
0.097 2.02651400313845
0.098 2.02579026313845
0.099 2.02507143313845
0.1 2.02435745313845
0.105 2.02085779313845
0.11 2.01746963313845
0.115 2.01418589313845
0.12 2.01100018313845
0.125 2.00790675313845
0.13 2.00490034313845
0.135 2.00197617313845
0.14 1.99912987313845
0.145 1.99635741313845
0.15 1.99365512313845
0.155 1.99101957313845
0.16 1.98844761313845
0.165 1.98593633313845
0.17 1.98348300313845
0.175 1.98108509313845
0.18 1.97874026313845
0.185 1.97644628313845
0.19 1.97420111313845
0.195 1.97200279313845
0.2 1.96984952313845
0.205 1.96773959313845
0.21 1.96567139313845
0.215 1.96364339313845
0.22 1.96165416313845
0.225 1.95970236313845
0.23 1.95778669313845
0.235 1.95590594313845
0.24 1.95405896313845
0.245 1.95224464313845
0.25 1.95046196313845
0.255 1.94870992313845
0.26 1.94698757313845
0.265 1.94529401313845
0.27 1.94362840313845
0.275 1.94198990313845
0.28 1.94037774313845
0.285 1.93879117313845
0.29 1.93722946313845
0.295 1.93569194313845
0.3 1.93417794313845
0.305 1.93268684313845
0.31 1.93121802313845
0.315 1.92977091313845
0.32 1.92834494313845
0.325 1.92693959313845
0.33 1.92555432313845
0.335 1.92418865313845
0.34 1.92284209313845
0.345 1.92151418313845
0.35 1.92020448313845
0.355 1.91891255313845
0.36 1.91763798313845
0.365 1.91638037313845
0.37 1.91513933313845
0.375 1.91391449313845
0.38 1.91270549313845
0.385 1.91151197313845
0.39 1.91033360313845
0.395 1.90917005313845
0.4 1.90802100313845
0.405 1.90688615313845
0.41 1.90576520313845
0.415 1.90465786313845
0.42 1.90356385313845
0.425 1.90248290313845
0.43 1.90141475313845
0.435 1.90035914313845
0.44 1.89931583313845
0.445 1.89828457313845
0.45 1.89726514313845
0.455 1.89625730313845
0.46 1.89526083313845
0.465 1.89427553313845
0.47 1.89330118313845
0.475 1.89233759313845
0.48 1.89138455313845
0.485 1.89044187313845
0.49 1.88950937313845
0.495 1.88858687313845
0.5 1.88767419313845
0.505 1.88677117313845
0.51 1.88587762313845
0.515 1.88499340313845
0.52 1.88411834313845
0.525 1.88325230313845
0.53 1.88239511313845
0.535 1.88154663313845
0.54 1.88070672313845
0.545 1.87987525313845
0.55 1.87905206313845
0.555 1.87823705313845
0.56 1.87743006313845
0.565 1.87663099313845
0.57 1.87583969313845
0.575 1.87505607313845
0.58 1.87427999313845
0.585 1.87351134313845
0.59 1.87275001313845
0.595 1.87199590313845
0.6 1.87124889313845
0.605 1.87050888313845
0.61 1.86977577313845
0.615 1.86904946313845
0.62 1.86832984313845
0.625 1.86761684313845
0.63 1.86691035313845
0.635 1.86621027313845
0.64 1.86551653313845
0.645 1.86482903313845
0.65 1.86414769313845
0.655 1.86347243313845
0.66 1.86280315313845
0.665 1.86213979313845
0.67 1.86148225313845
0.675 1.86083048313845
0.68 1.86018438313845
0.685 1.85954388313845
0.69 1.85890891313845
0.695 1.85827941313845
0.7 1.85765529313845
0.705 1.85703650313845
0.71 1.85642295313845
0.715 1.85581460313845
0.72 1.85521136313845
0.725 1.85461318313845
0.73 1.85401999313845
0.735 1.85343174313845
0.74 1.85284836313845
0.745 1.85226979313845
0.75 1.85169597313845
0.755 1.85112685313845
0.76 1.85056237313845
0.765 1.85000248313845
0.77 1.84944711313845
0.775 1.84889622313845
0.78 1.84834974313845
0.785 1.84780764313845
0.79 1.84726986313845
0.795 1.84673635313845
0.8 1.84620706313845
0.805 1.84568193313845
0.81 1.84516093313845
0.815 1.84464400313845
0.82 1.84413111313845
0.825 1.84362219313845
0.83 1.84311721313845
0.835 1.84261612313845
0.84 1.84211888313845
0.845 1.84162545313845
0.85 1.84113578313845
0.855 1.84064983313845
0.86 1.84016756313845
0.865 1.83968893313845
0.87 1.83921390313845
0.875 1.83874243313845
0.88 1.83827448313845
0.885 1.83781001313845
0.89 1.83734898313845
0.895 1.83689136313845
0.9 1.83643711313845
0.905 1.83598619313845
0.91 1.83553857313845
0.915 1.83509422313845
0.92 1.83465308313845
0.925 1.83421514313845
0.93 1.83378036313845
0.935 1.83334870313845
0.94 1.83292014313845
0.945 1.83249463313845
0.95 1.83207215313845
0.955 1.83165267313845
0.96 1.83123615313845
0.965 1.83082256313845
0.97 1.83041187313845
0.975 1.83000405313845
0.98 1.82959908313845
0.985 1.82919692313845
0.99 1.82879754313845
0.995 1.82840091313845
1 1.82800702313845
1.01 1.82722729313845
1.02 1.82645813313845
1.03 1.82569933313845
1.04 1.82495068313845
1.05 1.82421198313845
1.06 1.82348302313845
1.07 1.82276362313845
1.08 1.82205357313845
1.09 1.82135271313845
1.1 1.82066084313845
1.11 1.81997780313845
1.12 1.81930340313845
1.13 1.81863749313845
1.14 1.81797989313845
1.15 1.81733045313845
1.16 1.81668902313845
1.17 1.81605543313845
1.18 1.81542954313845
1.19 1.81481121313845
1.2 1.81420029313845
1.21 1.81359664313845
1.22 1.81300013313845
1.23 1.81241063313845
1.24 1.81182800313845
1.25 1.81125212313845
1.26 1.81068287313845
1.27 1.81012013313845
1.28 1.80956378313845
1.29 1.80901370313845
1.3 1.80846978313845
1.31 1.80793192313845
1.32 1.80740000313845
1.33 1.80687392313845
1.34 1.80635359313845
1.35 1.80583888313845
1.36 1.80532973313845
1.37 1.80482601313845
1.38 1.80432765313845
1.39 1.80383455313845
1.4 1.80334663313845
1.41 1.80286379313845
1.42 1.80238595313845
1.43 1.80191303313845
1.44 1.80144494313845
1.45 1.80098162313845
1.46 1.80052297313845
1.47 1.80006893313845
1.48 1.79961942313845
1.49 1.79917437313845
1.5 1.79873371313845
1.51 1.79829737313845
1.52 1.79786528313845
1.53 1.79743738313845
1.54 1.79701359313845
1.55 1.79659387313845
1.56 1.79617814313845
1.57 1.79576635313845
1.58 1.79535843313845
1.59 1.79495434313845
1.6 1.79455401313845
1.61 1.79415738313845
1.62 1.79376442313845
1.63 1.79337505313845
1.64 1.79298923313845
1.65 1.79260692313845
1.66 1.79222805313845
1.67 1.79185259313845
1.68 1.79148048313845
1.69 1.79111168313845
1.7 1.79074615313845
1.71 1.79038383313845
1.72 1.79002469313845
1.73 1.78966868313845
1.74 1.78931577313845
1.75 1.78896591313845
1.76 1.78861906313845
1.77 1.78827518313845
1.78 1.78793423313845
1.79 1.78759619313845
1.8 1.78726100313845
1.81 1.78692864313845
1.82 1.78659907313845
1.83 1.78627225313845
1.84 1.78594815313845
1.85 1.78562674313845
1.86 1.78530799313845
1.87 1.78499186313845
1.88 1.78467833313845
1.89 1.78436736313845
1.9 1.78405891313845
1.91 1.78375298313845
1.92 1.78344951313845
1.93 1.78314850313845
1.94 1.78284990313845
1.95 1.78255369313845
1.96 1.78225984313845
1.97 1.78196834313845
1.98 1.78167914313845
1.99 1.78139224313845
2 1.78110759313845
2.01 1.78082519313845
2.02 1.78054500313845
2.03 1.78026699313845
2.04 1.77999116313845
2.05 1.77971747313845
2.06 1.77944591313845
2.07 1.77917644313845
2.08 1.77890905313845
2.09 1.77864373313845
2.1 1.77838044313845
2.11 1.77811916313845
2.12 1.77785989313845
2.13 1.77760259313845
2.14 1.77734724313845
2.15 1.77709384313845
2.16 1.77684236313845
2.17 1.77659277313845
2.18 1.77634507313845
2.19 1.77609924313845
2.2 1.77585525313845
2.21 1.77561310313845
2.22 1.77537275313845
2.23 1.77513420313845
2.24 1.77489744313845
2.25 1.77466243313845
2.26 1.77442917313845
2.27 1.77419765313845
2.28 1.77396784313845
2.29 1.77373973313845
2.3 1.77351330313845
2.31 1.77328854313845
2.32 1.77306544313845
2.33 1.77284398313845
2.34 1.77262415313845
2.35 1.77240593313845
2.36 1.77218931313845
2.37 1.77197427313845
2.38 1.77176080313845
2.39 1.77154889313845
2.4 1.77133852313845
2.41 1.77112969313845
2.42 1.77092237313845
2.43 1.77071656313845
2.44 1.77051224313845
2.45 1.77030941313845
2.46 1.77010804313845
2.47 1.76990812313845
2.48 1.76970966313845
2.49 1.76951262313845
2.5 1.76931700313845
2.51 1.76912280313845
2.52 1.76892999313845
2.53 1.76873857313845
2.54 1.76854852313845
2.55 1.76835984313845
2.56 1.76817251313845
2.57 1.76798652313845
2.58 1.76780187313845
2.59 1.76761854313845
2.6 1.76743652313845
2.61 1.76725580313845
2.62 1.76707637313845
2.63 1.76689822313845
2.64 1.76672135313845
2.65 1.76654573313845
2.66 1.76637136313845
2.67 1.76619824313845
2.68 1.76602635313845
2.69 1.76585568313845
2.7 1.76568623313845
2.71 1.76551797313845
2.72 1.76535092313845
2.73 1.76518505313845
2.74 1.76502035313845
2.75 1.76485683313845
2.76 1.76469446313845
2.77 1.76453324313845
2.78 1.76437317313845
2.79 1.76421422313845
2.8 1.76405641313845
2.81 1.76389971313845
2.82 1.76374411313845
2.83 1.76358962313845
2.84 1.76343622313845
2.85 1.76328390313845
2.86 1.76313266313845
2.87 1.76298249313845
2.88 1.76283337313845
2.89 1.76268531313845
2.9 1.76253829313845
2.91 1.76239231313845
2.92 1.76224736313845
2.93 1.76210342313845
2.94 1.76196051313845
2.95 1.76181860313845
2.96 1.76167769313845
2.97 1.76153777313845
2.98 1.76139883313845
2.99 1.76126088313845
3 1.76112389313845
3 1.76112389313845
3 1.76112389313845
3.045 1.76051928313845
3.145 1.75924247313845
3.245 1.75805253313845
3.345 1.75694349313845
3.445 1.75590983313845
3.545 1.75494641313845
3.645 1.75404847313845
3.745 1.75321159313845
3.845 1.75243162313845
3.945 1.75170474313845
4.045 1.75102734313845
4.145 1.75039610313845
4.245 1.74980789313845
4.345 1.74925981313845
4.445 1.74874913313845
4.545 1.74827334313845
4.645 1.74783005313845
4.745 1.74741708313845
4.845 1.74703236313845
4.945 1.74667398313845
5.045 1.74634014313845
5.145 1.74602918313845
5.244 1.74574233313845
5.344 1.74547236313845
5.444 1.74522091313845
5.544 1.74498673313845
5.644 1.74476862313845
5.744 1.74456550313845
5.844 1.74437634313845
5.944 1.74420018313845
6.037 1.74404724313845
6.137 1.74389372313845
6.237 1.74375076313845
6.337 1.74361764313845
6.437 1.74349368313845
6.537 1.74337826313845
6.637 1.74327079313845
6.737 1.74317072313845
6.837 1.74307755313845
6.937 1.74299080313845
7.037 1.74291003313845
7.137 1.74283483313845
7.237 1.74276481313845
7.337 1.74269963313845
7.437 1.74263894313845
7.537 1.74258244313845
7.637 1.74252984313845
7.737 1.74248087313845
7.837 1.74243527313845
7.937 1.74239283313845
8.019 1.74236022313845
8.119 1.74232296313845
8.219 1.74228828313845
8.319 1.74225598313845
8.419 1.74222592313845
8.519 1.74219794313845
8.619 1.74217189313845
8.719 1.74214764313845
8.819 1.74212507313845
8.919 1.74210405313845
9.019 1.74208449313845
9.119 1.74206629313845
9.219 1.74204934313845
9.319 1.74203356313845
9.419 1.74201887313845
9.519 1.74200520313845
9.619 1.74199248313845
9.719 1.74198064313845
9.819 1.74196961313845
9.919 1.74195935313845
10.019 1.74194980313845
10.119 1.74194091313845
10.219 1.74193263313845
10.319 1.74192493313845
10.419 1.74191776313845
10.519 1.74191109313845
10.619 1.74190488313845
10.719 1.74189910313845
10.819 1.74189371313845
10.919 1.74188871313845
11.019 1.74188405313845
11.119 1.74187971313845
11.219 1.74187567313845
11.319 1.74187191313845
11.419 1.74186841313845
11.519 1.74186516313845
11.619 1.74186213313845
11.719 1.74185931313845
11.819 1.74185668313845
11.919 1.74185424313845
12.019 1.74185197313845
12.119 1.74184985313845
12.219 1.74184788313845
12.319 1.74184605313845
12.419 1.74184435313845
12.519 1.74184276313845
12.619 1.74184128313845
12.719 1.74183991313845
12.819 1.74183863313845
12.919 1.74183743313845
13.019 1.74183633313845
13.119 1.74183529313845
13.219 1.74183433313845
13.319 1.74183344313845
13.419 1.74183261313845
13.519 1.74183184313845
13.619 1.74183111313845
13.719 1.74183044313845
13.819 1.74182982313845
13.919 1.74182924313845
14.019 1.74182870313845
14.119 1.74182820313845
14.219 1.74182773313845
14.319 1.74182729313845
14.419 1.74182689313845
14.519 1.74182651313845
14.619 1.74182616313845
14.719 1.74182583313845
14.819 1.74182553313845
14.919 1.74182524313845
15.016 1.74182499313845
15.116 1.74182474313845
15.215 1.74182451313845
15.315 1.74182430313845
15.415 1.74182410313845
15.515 1.74182392313845
15.615 1.74182374313845
15.715 1.74182358313845
15.815 1.74182343313845
15.915 1.74182330313845
16.015 1.74182317313845
16.115 1.74182305313845
16.215 1.74182293313845
16.315 1.74182283313845
16.415 1.74182273313845
16.515 1.74182264313845
16.615 1.74182256313845
16.715 1.74182248313845
16.815 1.74182241313845
16.915 1.74182234313845
17.015 1.74182227313845
17.115 1.74182222313845
17.215 1.74182216313845
17.315 1.74182211313845
17.415 1.74182206313845
17.515 1.74182202313845
17.615 1.74182198313845
17.715 1.74182194313845
17.815 1.74182190313845
17.915 1.74182187313845
17.999 1.74182184313845
18.099 nan
18.199 nan
18.299 nan
18.399 nan
18.499 nan
18.599 nan
18.699 nan
18.799 nan
18.899 nan
18.999 nan
19.099 nan
19.199 nan
19.299 nan
19.399 nan
19.499 nan
19.599 nan
19.699 nan
19.799 nan
19.899 nan


==> images/data/Prolate_F_tot-013.dat <==
0.001 2.14915532435917
0.002 2.14099713435917
0.003 2.13346963435917
0.004 2.12645596435917
0.005 2.11987896435917
0.006 2.11368285435917
0.007 2.10782470435917
0.008 2.10227021435917
0.009 2.09699136435917
0.01 2.09196429435917
0.011 2.08716897435917
0.012 2.08258753435917
0.013 2.07820473435917
0.014 2.07400692435917
0.015 2.06998182435917
0.016 2.06611839435917
0.017 2.06240685435917
0.018 2.05883809435917
0.019 2.05540393435917
0.02 2.05209673435917
0.021 2.04890964435917
0.022 2.04583613435917
0.023 2.04287037435917
0.024 2.04000682435917
0.025 2.03724036435917
0.026 2.03456614435917
0.027 2.03197974435917
0.028 2.02947705435917
0.029 2.02705408435917
0.03 2.02470718435917
0.031 2.02243291435917
0.032 2.02022803435917
0.033 2.01808939435917
0.034 2.01601422435917
0.035 2.01399969435917
0.036 2.01204337435917
0.037 2.01014255435917
0.038 2.00829517435917
0.039 2.00649891435917
0.04 2.00475178435917
0.041 2.00305171435917
0.042 2.00139686435917
0.043 1.99978539435917
0.044 1.99821570435917
0.045 1.99668606435917
0.046 1.99519498435917
0.047 1.99374104435917
0.048 1.99232276435917
0.049 1.99093890435917
0.05 1.98958807435917
0.051 1.98826903435917
0.052 1.98698076435917
0.053 1.98572209435917
0.054 1.98449188435917
0.055 1.98328913435917
0.056 1.98211286435917
0.057 1.98096223435917
0.058 1.97983622435917
0.059 1.97873404435917
0.06 1.97765494435917
0.061 1.97659788435917
0.062 1.97556234435917
0.063 1.97454753435917
0.064 1.97355279435917
0.065 1.97257727435917
0.066 1.97162053435917
0.067 1.97068178435917
0.068 1.96976062435917
0.069 1.96885638435917
0.07 1.96796840435917
0.071 1.96709634435917
0.072 1.96623958435917
0.073 1.96539761435917
0.074 1.96457014435917
0.075 1.96375647435917
0.076 1.96295636435917
0.077 1.96216923435917
0.078 1.96139475435917
0.079 1.96063259435917
0.08 1.95988233435917
0.081 1.95914356435917
0.082 1.95841598435917
0.083 1.95769921435917
0.084 1.95699296435917
0.085 1.95629689435917
0.086 1.95561081435917
0.087 1.95493429435917
0.088 1.95426709435917
0.089 1.95360887435917
0.09 1.95295951435917
0.091 1.95231870435917
0.092 1.95168622435917
0.093 1.95106178435917
0.094 1.95044518435917
0.095 1.94983613435917
0.096 1.94923457435917
0.097 1.94864010435917
0.098 1.94805268435917
0.099 1.94747213435917
0.1 1.94689810435917
0.105 1.94412127435917
0.11 1.94148545435917
0.115 1.93897321435917
0.12 1.93657001435917
0.125 1.93426333435917
0.13 1.93204251435917
0.135 1.92989823435917
0.14 1.92782284435917
0.145 1.92580944435917
0.15 1.92385223435917
0.155 1.92194620435917
0.16 1.92008691435917
0.165 1.91827051435917
0.17 1.91649390435917
0.175 1.91475392435917
0.18 1.91304829435917
0.185 1.91137453435917
0.19 1.90973094435917
0.195 1.90811572435917
0.2 1.90652732435917
0.205 1.90496434435917
0.21 1.90342564435917
0.215 1.90191024435917
0.22 1.90041699435917
0.225 1.89894511435917
0.23 1.89749393435917
0.235 1.89606251435917
0.24 1.89465043435917
0.245 1.89325698435917
0.25 1.89188168435917
0.255 1.89052397435917
0.26 1.88918341435917
0.265 1.88785958435917
0.27 1.88655200435917
0.275 1.88526054435917
0.28 1.88398457435917
0.285 1.88272387435917
0.29 1.88147814435917
0.295 1.88024715435917
0.3 1.87903038435917
0.305 1.87782778435917
0.31 1.87663907435917
0.315 1.87546385435917
0.32 1.87430197435917
0.325 1.87315325435917
0.33 1.87201727435917
0.335 1.87089405435917
0.34 1.86978325435917
0.345 1.86868470435917
0.35 1.86759805435917
0.355 1.86652328435917
0.36 1.86546023435917
0.365 1.86440856435917
0.37 1.86336805435917
0.375 1.86233872435917
0.38 1.86132021435917
0.385 1.86031250435917
0.39 1.85931526435917
0.395 1.85832851435917
0.4 1.85735188435917
0.405 1.85638540435917
0.41 1.85542875435917
0.415 1.85448190435917
0.42 1.85354464435917
0.425 1.85261688435917
0.43 1.85169843435917
0.435 1.85078912435917
0.44 1.84988879435917
0.445 1.84899738435917
0.45 1.84811475435917
0.455 1.84724078435917
0.46 1.84637532435917
0.465 1.84551816435917
0.47 1.84466929435917
0.475 1.84382861435917
0.48 1.84299589435917
0.485 1.84217107435917
0.49 1.84135403435917
0.495 1.84054459435917
0.5 1.83974278435917
0.505 1.83894842435917
0.51 1.83816142435917
0.515 1.83738162435917
0.52 1.83660895435917
0.525 1.83584334435917
0.53 1.83508464435917
0.535 1.83433277435917
0.54 1.83358770435917
0.545 1.83284925435917
0.55 1.83211738435917
0.555 1.83139203435917
0.56 1.83067306435917
0.565 1.82996032435917
0.57 1.82925386435917
0.575 1.82855344435917
0.58 1.82785921435917
0.585 1.82717083435917
0.59 1.82648837435917
0.595 1.82581177435917
0.6 1.82514091435917
0.605 1.82447575435917
0.61 1.82381614435917
0.615 1.82316205435917
0.62 1.82251345435917
0.625 1.82187021435917
0.63 1.82123228435917
0.635 1.82059964435917
0.64 1.81997215435917
0.645 1.81934979435917
0.65 1.81873252435917
0.655 1.81812021435917
0.66 1.81751283435917
0.665 1.81691035435917
0.67 1.81631275435917
0.675 1.81571989435917
0.68 1.81513165435917
0.685 1.81454819435917
0.69 1.81396920435917
0.695 1.81339484435917
0.7 1.81282489435917
0.705 1.81225942435917
0.71 1.81169841435917
0.715 1.81114163435917
0.72 1.81058926435917
0.725 1.81004096435917
0.73 1.80949703435917
0.735 1.80895712435917
0.74 1.80842132435917
0.745 1.80788961435917
0.75 1.80736196435917
0.755 1.80683814435917
0.76 1.80631834435917
0.765 1.80580243435917
0.77 1.80529029435917
0.775 1.80478190435917
0.78 1.80427733435917
0.785 1.80377647435917
0.79 1.80327929435917
0.795 1.80278576435917
0.8 1.80229578435917
0.805 1.80180941435917
0.81 1.80132654435917
0.815 1.80084714435917
0.82 1.80037111435917
0.825 1.79989860435917
0.83 1.79942941435917
0.835 1.79896362435917
0.84 1.79850110435917
0.845 1.79804184435917
0.85 1.79758582435917
0.855 1.79713301435917
0.86 1.79668340435917
0.865 1.79623687435917
0.87 1.79579351435917
0.875 1.79535318435917
0.88 1.79491598435917
0.885 1.79448168435917
0.89 1.79405047435917
0.895 1.79362213435917
0.9 1.79319674435917
0.905 1.79277429435917
0.91 1.79235475435917
0.915 1.79193801435917
0.92 1.79152405435917
0.925 1.79111286435917
0.93 1.79070451435917
0.935 1.79029880435917
0.94 1.78989590435917
0.945 1.78949559435917
0.95 1.78909797435917
0.955 1.78870302435917
0.96 1.78831061435917
0.965 1.78792084435917
0.97 1.78753358435917
0.975 1.78714893435917
0.98 1.78676676435917
0.985 1.78638696435917
0.99 1.78600972435917
0.995 1.78563491435917
1 1.78526254435917
1.01 1.78452490435917
1.02 1.78379658435917
1.03 1.78307756435917
1.04 1.78236754435917
1.05 1.78166639435917
1.06 1.78097402435917
1.07 1.78029020435917
1.08 1.77961474435917
1.09 1.77894763435917
1.1 1.77828856435917
1.11 1.77763743435917
1.12 1.77699415435917
1.13 1.77635851435917
1.14 1.77573042435917
1.15 1.77510979435917
1.16 1.77449642435917
1.17 1.77389022435917
1.18 1.77329100435917
1.19 1.77269877435917
1.2 1.77211324435917
1.21 1.77153444435917
1.22 1.77096217435917
1.23 1.77039636435917
1.24 1.76983681435917
1.25 1.76928357435917
1.26 1.76873644435917
1.27 1.76819525435917
1.28 1.76766002435917
1.29 1.76713068435917
1.3 1.76660697435917
1.31 1.76608890435917
1.32 1.76557641435917
1.33 1.76506933435917
1.34 1.76456759435917
1.35 1.76407112435917
1.36 1.76357977435917
1.37 1.76309357435917
1.38 1.76261235435917
1.39 1.76213616435917
1.4 1.76166474435917
1.41 1.76119812435917
1.42 1.76073615435917
1.43 1.76027887435917
1.44 1.75982612435917
1.45 1.75937786435917
1.46 1.75893393435917
1.47 1.75849447435917
1.48 1.75805924435917
1.49 1.75762819435917
1.5 1.75720126435917
1.51 1.75677850435917
1.52 1.75635968435917
1.53 1.75594494435917
1.54 1.75553393435917
1.55 1.75512692435917
1.56 1.75472365435917
1.57 1.75432409435917
1.58 1.75392820435917
1.59 1.75353592435917
1.6 1.75314723435917
1.61 1.75276208435917
1.62 1.75238043435917
1.63 1.75200214435917
1.64 1.75162728435917
1.65 1.75125571435917
1.66 1.75088739435917
1.67 1.75052240435917
1.68 1.75016048435917
1.69 1.74980182435917
1.7 1.74944617435917
1.71 1.74909360435917
1.72 1.74874409435917
1.73 1.74839750435917
1.74 1.74805389435917
1.75 1.74771315435917
1.76 1.74737533435917
1.77 1.74704022435917
1.78 1.74670798435917
1.79 1.74637848435917
1.8 1.74605169435917
1.81 1.74572760435917
1.82 1.74540617435917
1.83 1.74508738435917
1.84 1.74477110435917
1.85 1.74445741435917
1.86 1.74414627435917
1.87 1.74383758435917
1.88 1.74353140435917
1.89 1.74322762435917
1.9 1.74292620435917
1.91 1.74262723435917
1.92 1.74233049435917
1.93 1.74203615435917
1.94 1.74174409435917
1.95 1.74145430435917
1.96 1.74116675435917
1.97 1.74088141435917
1.98 1.74059829435917
1.99 1.74031724435917
2 1.74003846435917
2.01 1.73976172435917
2.02 1.73948701435917
2.03 1.73921452435917
2.04 1.73894401435917
2.05 1.73867548435917
2.06 1.73840900435917
2.07 1.73814447435917
2.08 1.73788186435917
2.09 1.73762127435917
2.1 1.73736256435917
2.11 1.73710583435917
2.12 1.73685087435917
2.13 1.73659785435917
2.14 1.73634666435917
2.15 1.73609729435917
2.16 1.73584972435917
2.17 1.73560395435917
2.18 1.73535995435917
2.19 1.73511771435917
2.2 1.73487712435917
2.21 1.73463836435917
2.22 1.73440133435917
2.23 1.73416590435917
2.24 1.73393217435917
2.25 1.73370003435917
2.26 1.73346966435917
2.27 1.73324085435917
2.28 1.73301359435917
2.29 1.73278796435917
2.3 1.73256396435917
2.31 1.73234147435917
2.32 1.73212059435917
2.33 1.73190119435917
2.34 1.73168338435917
2.35 1.73146704435917
2.36 1.73125226435917
2.37 1.73103882435917
2.38 1.73082703435917
2.39 1.73061656435917
2.4 1.73040761435917
2.41 1.73020008435917
2.42 1.72999394435917
2.43 1.72978919435917
2.44 1.72958592435917
2.45 1.72938402435917
2.46 1.72918338435917
2.47 1.72898419435917
2.48 1.72878635435917
2.49 1.72858984435917
2.5 1.72839466435917
2.51 1.72820090435917
2.52 1.72800834435917
2.53 1.72781709435917
2.54 1.72762712435917
2.55 1.72743844435917
2.56 1.72725104435917
2.57 1.72706480435917
2.58 1.72687993435917
2.59 1.72669620435917
2.6 1.72651382435917
2.61 1.72633257435917
2.62 1.72615256435917
2.63 1.72597366435917
2.64 1.72579608435917
2.65 1.72561960435917
2.66 1.72544433435917
2.67 1.72527014435917
2.68 1.72509724435917
2.69 1.72492542435917
2.7 1.72475467435917
2.71 1.72458518435917
2.72 1.72441665435917
2.73 1.72424937435917
2.74 1.72408313435917
2.75 1.72391803435917
2.76 1.72375396435917
2.77 1.72359092435917
2.78 1.72342909435917
2.79 1.72326817435917
2.8 1.72310846435917
2.81 1.72294965435917
2.82 1.72279203435917
2.83 1.72263529435917
2.84 1.72247964435917
2.85 1.72232506435917
2.86 1.72217145435917
2.87 1.72201880435917
2.88 1.72186721435917
2.89 1.72171657435917
2.9 1.72156697435917
2.91 1.72141821435917
2.92 1.72127059435917
2.93 1.72112380435917
2.94 1.72097802435917
2.95 1.72083317435917
2.96 1.72068922435917
2.97 1.72054629435917
2.98 1.72040425435917
2.99 1.72026311435917
3 1.72012296435917
3 1.72012293435917
3 1.72012296435917
3.045 1.71950320435917
3.145 1.71818895435917
3.245 1.71695719435917
3.345 1.71580230435917
3.445 1.71471945435917
3.545 1.71370409435917
3.645 1.71275190435917
3.745 1.71185888435917
3.845 1.71102153435917
3.945 1.71023607435917
4.045 1.70949949435917
4.145 1.70880865435917
4.245 1.70816079435917
4.345 1.70755316435917
4.445 1.70698329435917
4.545 1.70644892435917
4.645 1.70594772435917
4.745 1.70547767435917
4.845 1.70503678435917
4.945 1.70462334435917
5.045 1.70423565435917
5.145 1.70387200435917
5.244 1.70353427435917
5.344 1.70321414435917
5.444 1.70291403435917
5.544 1.70263245435917
5.644 1.70236837435917
5.744 1.70212074435917
5.844 1.70188855435917
5.944 1.70167065435917
6.037 1.70148024435917
6.137 1.70128766435917
6.237 1.70110709435917
6.337 1.70093778435917
6.437 1.70077891435917
6.537 1.70062992435917
6.637 1.70049027435917
6.737 1.70035914435917
6.837 1.70023628435917
6.937 1.70012103435917
7.037 1.70001288435917
7.137 1.69991155435917
7.237 1.69981646435917
7.337 1.69972739435917
7.437 1.69964391435917
7.537 1.69956552435917
7.637 1.69949215435917
7.737 1.69942342435917
7.837 1.69935889435917
7.937 1.69929854435917
8.019 1.69925188435917
8.119 1.69919832435917
8.219 1.69914810435917
8.319 1.69910112435917
8.419 1.69905717435917
8.519 1.69901602435917
8.619 1.69897760435917
8.719 1.69894168435917
8.819 1.69890803435917
8.919 1.69887672435917
9.019 1.69884733435917
9.119 1.69882006435917
9.219 1.69879450435917
9.319 1.69877076435917
9.419 1.69874854435917
9.519 1.69872797435917
9.619 1.69870875435917
9.719 1.69869092435917
9.819 1.69867431435917
9.919 1.69865894435917
10.019 1.69864466435917
10.119 1.69863150435917
10.219 1.69861931435917
10.319 1.69860804435917
10.419 1.69859763435917
10.519 1.69858805435917
10.619 1.69857924435917
10.719 1.69857107435917
10.819 1.69856369435917
10.919 1.69855697435917
11.019 1.69855078435917
11.119 1.69854518435917
11.219 1.69854004435917
11.319 1.69853544435917
11.419 1.69853134435917
11.519 1.69852762435917
11.619 1.69852435435917
11.719 1.69852142435917
11.819 1.69851890435917
11.919 1.69851667435917
12.019 1.69851481435917
12.119 1.69851320435917
12.219 1.69851183435917
12.319 1.69851068435917
12.419 1.69850984435917
12.519 1.69850918435917
12.619 1.69850881435917
12.719 1.69850850435917
12.819 1.69850844435917
12.919 1.69850853435917
13.019 1.69850884435917
13.119 1.69850918435917
13.219 1.69850973435917
13.319 1.69851038435917
13.419 1.69851113435917
13.519 1.69851197435917
13.619 1.69851288435917
13.719 1.69851387435917
13.819 1.69851503435917
13.919 1.69851615435917
14.019 1.69851742435917
14.119 1.69851874435917
14.219 1.69852011435917
14.319 1.69852152435917
14.419 1.69852296435917
14.519 1.69852443435917
14.619 1.69852594435917
14.719 1.69852747435917
14.819 1.69852901435917
14.919 1.69853068435917
15.016 1.69853221435917
15.116 1.69853381435917
15.215 1.69853549435917
15.315 1.69853710435917
15.415 1.69853882435917
15.515 1.69854044435917
15.615 1.69854216435917
15.715 1.69854378435917
15.815 1.69854549435917
15.915 1.69854711435917
16.015 1.69854881435917
16.115 1.69855051435917
16.215 1.69855211435917
16.315 1.69855379435917
16.415 1.69855547435917
16.515 1.69855703435917
16.615 1.69855868435917
16.715 1.69856032435917
16.815 1.69856185435917
16.915 1.69856346435917
17.015 1.69856506435917
17.115 1.69856654435917
17.215 1.69856811435917
17.315 1.69856966435917
17.415 1.69857120435917
17.515 1.69857262435917
17.615 1.69857412435917
17.715 1.69857561435917
17.815 1.69857698435917
17.915 1.69857843435917
17.999 1.69857965435917
18.099 1.69858097435917
18.199 1.69858238435917
18.299 1.69858376435917
18.399 1.69858503435917
18.499 1.69858638435917
18.599 1.69858761435917
18.699 1.69858892435917
18.799 1.69859022435917
18.899 1.69859139435917
18.999 1.69859265435917
19.099 1.69859390435917
19.199 1.69859502435917
19.299 1.69859623435917
19.399 1.69859732435917
19.499 1.69859850435917
19.599 1.69859956435917
19.699 1.69860070435917
19.799 1.69860182435917
19.899 1.69860283435917


==> images/data/Prolate_F_tot-014.dat <==
0.001 5.00694158398972
0.002 4.99216205398972
0.003 4.97879120398972
0.004 4.96649935398972
0.005 4.95507252398972
0.006 4.94436161398972
0.007 4.93425739398972
0.008 4.92467672398972
0.009 4.91555443398972
0.01 4.90683821398972
0.011 4.89848523398972
0.012 4.89045990398972
0.013 4.88273217398972
0.014 4.87527643398972
0.015 4.86807061398972
0.016 4.86109549398972
0.017 4.85433424398972
0.018 4.84777201398972
0.019 4.84139559398972
0.02 4.83519320398972
0.021 4.82915424398972
0.022 4.82326916398972
0.023 4.81752931398972
0.024 4.81192681398972
0.025 4.80645448398972
0.026 4.80110572398972
0.027 4.79587449398972
0.028 4.79075523398972
0.029 4.78574276398972
0.03 4.78083233398972
0.031 4.77601951398972
0.032 4.77130017398972
0.033 4.76667047398972
0.034 4.76212682398972
0.035 4.75766586398972
0.036 4.75328444398972
0.037 4.74897960398972
0.038 4.74474854398972
0.039 4.74058866398972
0.04 4.73649748398972
0.041 4.73247265398972
0.042 4.72851198398972
0.043 4.72461336398972
0.044 4.72077480398972
0.045 4.71699444398972
0.046 4.71327046398972
0.047 4.70960118398972
0.048 4.70598497398972
0.049 4.70242028398972
0.05 4.69890564398972
0.051 4.69543964398972
0.052 4.69202094398972
0.053 4.68864825398972
0.054 4.68532034398972
0.055 4.68203603398972
0.056 4.67879419398972
0.057 4.67559373398972
0.058 4.67243362398972
0.059 4.66931285398972
0.06 4.66623047398972
0.061 4.66318555398972
0.062 4.66017720398972
0.063 4.65720457398972
0.064 4.65426683398972
0.065 4.65136319398972
0.066 4.64849288398972
0.067 4.64565517398972
0.068 4.64284933398972
0.069 4.64007468398972
0.07 4.63733056398972
0.071 4.63461632398972
0.072 4.63193133398972
0.073 4.62927500398972
0.074 4.62664674398972
0.075 4.62404599398972
0.076 4.62147220398972
0.077 4.61892485398972
0.078 4.61640341398972
0.079 4.61390738398972
0.08 4.61143630398972
0.081 4.60898968398972
0.082 4.60656707398972
0.083 4.60416803398972
0.084 4.60179214398972
0.085 4.59943896398972
0.086 4.59710810398972
0.087 4.59479916398972
0.088 4.59251176398972
0.089 4.59024553398972
0.09 4.58800009398972
0.091 4.58577511398972
0.092 4.58357023398972
0.093 4.58138511398972
0.094 4.57921944398972
0.095 4.57707289398972
0.096 4.57494515398972
0.097 4.57283592398972
0.098 4.57074491398972
0.099 4.56867182398972
0.1 4.56661638398972
0.105 4.55659450398972
0.11 4.54697527398972
0.115 4.53773024398972
0.12 4.52883393398972
0.125 4.52026343398972
0.13 4.51199805398972
0.135 4.50401904398972
0.14 4.49630936398972
0.145 4.48885342398972
0.15 4.48163698398972
0.155 4.47464695398972
0.16 4.46787129398972
0.165 4.46129889398972
0.17 4.45491947398972
0.175 4.44872351398972
0.18 4.44270218398972
0.185 4.43684726398972
0.19 4.43115110398972
0.195 4.42560657398972
0.2 4.42020700398972
0.205 4.41494615398972
0.21 4.40981820398972
0.215 4.40481766398972
0.22 4.39993940398972
0.225 4.39517859398972
0.23 4.39053069398972
0.235 4.38599142398972
0.24 4.38155674398972
0.245 4.37722284398972
0.25 4.37298612398972
0.255 4.36884318398972
0.26 4.36479078398972
0.265 4.36082586398972
0.27 4.35694552398972
0.275 4.35314700398972
0.28 4.34942768398972
0.285 4.34578504398972
0.29 4.34221671398972
0.295 4.33872041398972
0.3 4.33529397398972
0.305 4.33193531398972
0.31 4.32864243398972
0.315 4.32541345398972
0.32 4.32224652398972
0.325 4.31913990398971
0.33 4.31609189398972
0.335 4.31310089398972
0.34 4.31016533398972
0.345 4.30728372398972
0.35 4.30445461398972
0.355 4.30167660398972
0.36 4.29894835398972
0.365 4.29626857398972
0.37 4.29363600398972
0.375 4.29104943398972
0.38 4.28850769398972
0.385 4.28600964398971
0.39 4.28355419398972
0.395 4.28114028398972
0.4 4.27876687398972
0.405 4.27643297398972
0.41 4.27413761398972
0.415 4.27187986398972
0.42 4.26965881398972
0.425 4.26747357398972
0.43 4.26532328398972
0.435 4.26320712398972
0.44 4.26112428398972
0.445 4.25907397398972
0.45 4.25705543398972
0.455 4.25506792398972
0.46 4.25311073398971
0.465 4.25118315398972
0.47 4.24928451398972
0.475 4.24741414398972
0.48 4.24557140398972
0.485 4.24375567398972
0.49 4.24196635398972
0.495 4.24020283398972
0.5 4.23846455398972
0.505 4.23675095398972
0.51 4.23506149398971
0.515 4.23339564398972
0.52 4.23175288398972
0.525 4.23013271398972
0.53 4.22853466398972
0.535 4.22695824398972
0.54 4.22540299398972
0.545 4.22386847398972
0.55 4.22235425398972
0.555 4.22085989398972
0.56 4.21938499398972
0.565 4.21792914398972
0.57 4.21649196398972
0.575 4.21507306398972
0.58 4.21367208398972
0.585 4.21228864398972
0.59 4.21092241398972
0.595 4.20957305398971
0.6 4.20824021398971
0.605 4.20692358398972
0.61 4.20562285398972
0.615 4.20433770398972
0.62 4.20306784398972
0.625 4.20181297398972
0.63 4.20057282398972
0.635 4.19934712398972
0.64 4.19813558398972
0.645 4.19693796398971
0.65 4.19575400398972
0.655 4.19458344398972
0.66 4.19342606398972
0.665 4.19228161398972
0.67 4.19114987398972
0.675 4.19003061398972
0.68 4.18892362398972
0.685 4.18782868398972
0.69 4.18674559398972
0.695 4.18567416398972
0.7 4.18461417398971
0.705 4.18356545398971
0.71 4.18252780398972
0.715 4.18150105398972
0.72 4.18048502398972
0.725 4.17947954398972
0.73 4.17848443398972
0.735 4.17749954398972
0.74 4.17652471398972
0.745 4.17555977398971
0.75 4.17460458398972
0.755 4.17365899398972
0.76 4.17272286398972
0.765 4.17179604398972
0.77 4.17087839398972
0.775 4.16996979398971
0.78 4.16907009398972
0.785 4.16817918398972
0.79 4.16729691398972
0.795 4.16642319398971
0.8 4.16555787398972
0.805 4.16470085398972
0.81 4.16385202398972
0.815 4.16301125398972
0.82 4.16217845398972
0.825 4.16135350398972
0.83 4.16053630398972
0.835 4.15972674398972
0.84 4.15892474398972
0.845 4.15813018398972
0.85 4.15734299398972
0.855 4.15656305398972
0.86 4.15579028398972
0.865 4.15502459398972
0.87 4.15426589398972
0.875 4.15351410398972
0.88 4.15276913398972
0.885 4.15203090398971
0.89 4.15129933398972
0.895 4.15057434398972
0.9 4.14985585398972
0.905 4.14914378398972
0.91 4.14843807398972
0.915 4.14773863398972
0.92 4.14704540398971
0.925 4.14635830398972
0.93 4.14567727398972
0.935 4.14500223398972
0.94 4.14433313398971
0.945 4.14366989398972
0.95 4.14301246398972
0.955 4.14236076398972
0.96 4.14171474398972
0.965 4.14107433398972
0.97 4.14043948398972
0.975 4.13981012398972
0.98 4.13918621398972
0.985 4.13856767398972
0.99 4.13795446398971
0.995 4.13734653398972
1 4.13674380398972
1.01 4.13555380398972
1.02 4.13438403398971
1.03 4.13323410398972
1.04 4.13210361398972
1.05 4.13099218398972
1.06 4.12989946398972
1.07 4.12882507398972
1.08 4.12776867398972
1.09 4.12672993398971
1.1 4.12570851398972
1.11 4.12470410398972
1.12 4.12371638398972
1.13 4.12274505398972
1.14 4.12178981398972
1.15 4.12085037398972
1.16 4.11992646398972
1.17 4.11901779398972
1.18 4.11812410398972
1.19 4.11724512398971
1.2 4.11638060398972
1.21 4.11553029398972
1.22 4.11469394398972
1.23 4.11387131398972
1.24 4.11306217398972
1.25 4.11226628398972
1.26 4.11148343398972
1.27 4.11071338398972
1.28 4.10995592398972
1.29 4.10921085398972
1.3 4.10847795398972
1.31 4.10775702398972
1.32 4.10704785398972
1.33 4.10635026398972
1.34 4.10566406398972
1.35 4.10498904398971
1.36 4.10432503398972
1.37 4.10367184398972
1.38 4.10302930398972
1.39 4.10239724398972
1.4 4.10177547398971
1.41 4.10116383398972
1.42 4.10056215398972
1.43 4.09997027398972
1.44 4.09938804398972
1.45 4.09881529398972
1.46 4.09825186398972
1.47 4.09769761398972
1.48 4.09715238398972
1.49 4.09661604398972
1.5 4.09608843398972
1.51 4.09556941398971
1.52 4.09505885398972
1.53 4.09455660398972
1.54 4.09406253398972
1.55 4.09357651398972
1.56 4.09309840398972
1.57 4.09262809398972
1.58 4.09216544398972
1.59 4.09171032398972
1.6 4.09126262398972
1.61 4.09082222398971
1.62 4.09038900398972
1.63 4.08996284398972
1.64 4.08954363398972
1.65 4.08913125398972
1.66 4.08872559398972
1.67 4.08832655398972
1.68 4.08793402398972
1.69 4.08754790398972
1.7 4.08716807398972
1.71 4.08679444398972
1.72 4.08642691398972
1.73 4.08606538398972
1.74 4.08570974398972
1.75 4.08535992398972
1.76 4.08501581398972
1.77 4.08467731398972
1.78 4.08434435398972
1.79 4.08401682398972
1.8 4.08369465398972
1.81 4.08337774398971
1.82 4.08306600398972
1.83 4.08275937398972
1.84 4.08245775398971
1.85 4.08216105398972
1.86 4.08186921398972
1.87 4.08158215398972
1.88 4.08129977398972
1.89 4.08102202398972
1.9 4.08074881398972
1.91 4.08048007398972
1.92 4.08021574398972
1.93 4.07995572398972
1.94 4.07969997398972
1.95 4.07944840398972
1.96 4.07920095398972
1.97 4.07895755398972
1.98 4.07871815398972
1.99 4.07848266398972
2 4.07825103398972
2.01 4.07802320398972
2.02 4.07779910398972
2.03 4.07757867398972
2.04 4.07736186398972
2.05 4.07714860398972
2.06 4.07693884398972
2.07 4.07673252398972
2.08 4.07652958398972
2.09 4.07632997398971
2.1 4.07613364398972
2.11 4.07594053398972
2.12 4.07575058398972
2.13 4.07556376398972
2.14 4.07538000398972
2.15 4.07519925398972
2.16 4.07502148398972
2.17 4.07484662398972
2.18 4.07467464398972
2.19 4.07450547398972
2.2 4.07433909398972
2.21 4.07417544398972
2.22 4.07401448398972
2.23 4.07385617398972
2.24 4.07370045398972
2.25 4.07354730398972
2.26 4.07339666398972
2.27 4.07324849398972
2.28 4.07310277398972
2.29 4.07295944398972
2.3 4.07281846398972
2.31 4.07267981398972
2.32 4.07254343398971
2.33 4.07240930398972
2.34 4.07227737398972
2.35 4.07214762398972
2.36 4.07201999398972
2.37 4.07189447398972
2.38 4.07177102398972
2.39 4.07164959398972
2.4 4.07153016398972
2.41 4.07141270398971
2.42 4.07129718398972
2.43 4.07118355398972
2.44 4.07107180398972
2.45 4.07096188398972
2.46 4.07085378398972
2.47 4.07074745398972
2.48 4.07064288398972
2.49 4.07054003398972
2.5 4.07043887398972
2.51 4.07033938398972
2.52 4.07024152398971
2.53 4.07014528398972
2.54 4.07005063398972
2.55 4.06995753398972
2.56 4.06986597398972
2.57 4.06977592398972
2.58 4.06968735398972
2.59 4.06960024398971
2.6 4.06951457398972
2.61 4.06943031398972
2.62 4.06934744398972
2.63 4.06926594398972
2.64 4.06918577398972
2.65 4.06910693398972
2.66 4.06902940398972
2.67 4.06895313398972
2.68 4.06887813398972
2.69 4.06880436398972
2.7 4.06873181398972
2.71 4.06866046398972
2.72 4.06859028398972
2.73 4.06852127398972
2.74 4.06845339398972
2.75 4.06838663398972
2.76 4.06832097398972
2.77 4.06825639398972
2.78 4.06819288398972
2.79 4.06813042398972
2.8 4.06806899398972
2.81 4.06800857398972
2.82 4.06794915398972
2.83 4.06789071398972
2.84 4.06783323398972
2.85 4.06777671398972
2.86 4.06772111398972
2.87 4.06766644398972
2.88 4.06761266398972
2.89 4.06755978398972
2.9 4.06750776398972
2.91 4.06745661398972
2.92 4.06740630398972
2.93 4.06735682398972
2.94 4.06730816398971
2.95 4.06726030398972
2.96 4.06721323398972
2.97 4.06716694398972
2.98 4.06712141398972
2.99 4.06707664398972
3 4.06703260398972
3 4.06703260398972
3 4.06703260398972
3.045 4.06684327398971
3.145 4.06647005398971
3.245 4.06615411398972
3.345 4.06588666398972
3.445 4.06566027398972
3.545 4.06546864398972
3.645 4.06530643398971
3.745 4.06516913398972
3.845 4.06505292398972
3.945 4.06495455398971
4.045 4.06487129398972
4.145 4.06480081398972
4.245 4.06474115398971
4.345 4.06469065398972
4.445 4.06464791398972
4.545 4.06461172398972
4.645 4.06458109398972
4.745 4.06455516398972
4.845 4.06453321398972
4.945 4.06451462398972
5.045 4.06449888398972
5.145 4.06448556398972
5.244 4.06447438398972
5.344 4.06446481398972
5.444 4.06445671398972
5.544 4.06444985398972
5.644 4.06444404398972
5.744 4.06443912398972
5.844 4.06443495398972
5.944 4.06443141398972
6.037 4.06442862398972
6.137 4.06442605398972
6.237 4.06442388398971
6.337 4.06442204398972
6.437 4.06442047398972
6.537 4.06441915398972
6.637 4.06441803398972
6.737 4.06441708398972
6.837 4.06441627398972
6.937 4.06441559398972
7.037 4.06441500398972
7.137 4.06441451398972
7.237 4.06441409398971
7.337 4.06441374398972
7.437 4.06441344398972
7.537 4.06441318398972
7.637 4.06441296398972
7.737 4.06441277398972
7.837 4.06441262398972
7.937 4.06441248398972
8.019 4.06441239398972
8.119 4.06441229398972
8.219 4.06441220398971
8.319 4.06441213398972
8.419 4.06441206398972
8.519 4.06441201398972
8.619 4.06441197398972
8.719 4.06441193398972
8.819 4.06441189398972
8.919 4.06441186398972
9.019 4.06441184398972
9.119 4.06441182398972
9.219 4.06441180398972
9.319 4.06441178398972
9.419 4.06441177398971
9.519 4.06441176398972
9.619 4.06441175398972
9.719 4.06441174398972
9.819 4.06441173398972
9.919 4.06441172398972
10.019 4.06441172398972
10.119 4.06441171398972
10.219 4.06441171398972
10.319 4.06441170398972
10.419 4.06441170398972
10.519 4.06441169398972
10.619 4.06441169398972
10.719 4.06441169398972
10.819 4.06441169398972
10.919 4.06441169398972
11.019 4.06441168398972
11.119 4.06441168398972
11.219 4.06441168398972
11.319 4.06441168398972
11.419 4.06441168398972
11.519 4.06441168398972
11.619 4.06441168398972
11.719 4.06441167398972
11.819 4.06441167398972
11.919 4.06441167398972
12.019 4.06441167398972
12.119 4.06441167398972
12.219 4.06441167398972
12.319 4.06441167398972
12.419 4.06441167398972
12.519 4.06441167398972
12.619 4.06441167398972
12.719 4.06441167398972
12.819 4.06441167398972
12.919 4.06441167398972
13.019 4.06441167398972
13.119 4.06441167398972
13.219 4.06441167398972
13.319 4.06441167398972
13.419 4.06441167398972
13.519 4.06441167398972
13.619 4.06441167398972
13.719 4.06441167398972
13.819 4.06441167398972
13.919 4.06441167398972
14.019 4.06441167398972
14.119 4.06441167398972
14.219 4.06441167398972
14.319 4.06441167398972
14.419 4.06441167398972
14.519 4.06441167398972
14.619 4.06441167398972
14.719 4.06441167398972
14.819 4.06441166398972
14.919 4.06441166398972
15.016 4.06441166398972
15.116 4.06441166398972
15.215 4.06441166398972
15.315 4.06441166398972
15.415 4.06441166398972
15.515 4.06441166398972
15.615 4.06441166398972
15.715 nan
15.815 nan
15.915 nan
16.015 nan
16.115 nan
16.215 nan
16.315 nan
16.415 nan
16.515 nan
16.615 nan
16.715 nan
16.815 nan
16.915 nan
17.015 nan
17.115 nan
17.215 nan
17.315 nan
17.415 nan
17.515 nan
17.615 nan
17.715 nan
17.815 nan
17.915 nan
17.999 nan
18.099 nan
18.199 nan
18.299 nan
18.399 nan
18.499 nan
18.599 nan
18.699 nan
18.799 nan
18.899 nan
18.999 nan
19.099 nan
19.199 nan
19.299 nan
19.399 nan
19.499 nan
19.599 nan
19.699 nan
19.799 nan
19.899 nan


==> images/data/Prolate_F_tot-015.dat <==
0.001 4.98970976435917
0.002 4.94993097435917
0.003 4.91434831435917
0.004 4.88195984435917
0.005 4.85215647435917
0.006 4.82452336435917
0.007 4.79875692435917
0.008 4.77462496435917
0.009 4.75194260435917
0.01 4.73055941435917
0.011 4.71035001435917
0.012 4.69120856435917
0.013 4.67304391435917
0.014 4.65577738435917
0.015 4.63933967435917
0.016 4.62366987435917
0.017 4.60871358435917
0.018 4.59442222435917
0.019 4.58075212435917
0.02 4.56766357435917
0.021 4.55512079435917
0.022 4.54309096435917
0.023 4.53154415435917
0.024 4.52045275435917
0.025 4.50979136435917
0.026 4.49953684435917
0.027 4.48966719435917
0.028 4.48016266435917
0.029 4.47100434435917
0.03 4.46217496435917
0.031 4.45365836435917
0.032 4.44543925435917
0.033 4.43750348435917
0.034 4.42983784435917
0.035 4.42242982435917
0.036 4.41526763435917
0.037 4.40834023435917
0.038 4.40163725435917
0.039 4.39514892435917
0.04 4.38886587435917
0.041 4.38277954435917
0.042 4.37688145435917
0.043 4.37116385435917
0.044 4.36561931435917
0.045 4.36024081435917
0.046 4.35502171435917
0.047 4.34995543435917
0.048 4.34503623435917
0.049 4.34025810435917
0.05 4.33561588435917
0.051 4.33110407435917
0.052 4.32671789435917
0.053 4.32245253435917
0.054 4.31830356435917
0.055 4.31426661435917
0.056 4.31033766435917
0.057 4.30651264435917
0.058 4.30278791435917
0.059 4.29915989435917
0.06 4.29562508435917
0.061 4.29218022435917
0.062 4.28882218435917
0.063 4.28554790435917
0.064 4.28235455435917
0.065 4.27923930435917
0.066 4.27619958435917
0.067 4.27323274435917
0.068 4.27033641435917
0.069 4.26750828435917
0.07 4.26474594435917
0.071 4.26204735435917
0.072 4.25941033435917
0.073 4.25683308435917
0.074 4.25431345435917
0.075 4.25184967435917
0.076 4.24944001435917
0.077 4.24708262435917
0.078 4.24477608435917
0.079 4.24251855435917
0.08 4.24030872435917
0.081 4.23814503435917
0.082 4.23602598435917
0.083 4.23395030435917
0.084 4.23191659435917
0.085 4.22992365435917
0.086 4.22797025435917
0.087 4.22605520435917
0.088 4.22417733435917
0.089 4.22233563435917
0.09 4.22052890435917
0.091 4.21875619435917
0.092 4.21701648435917
0.093 4.21530877435917
0.094 4.21363220435917
0.095 4.21198595435917
0.096 4.21036902435917
0.097 4.20878062435917
0.098 4.20722001435917
0.099 4.20568626435917
0.1 4.20417879435917
0.105 4.19700929435917
0.11 4.19039465435917
0.115 4.18426416435917
0.12 4.17855766435917
0.125 4.17322336435917
0.13 4.16821698435917
0.135 4.16350036435917
0.14 4.15904035435917
0.145 4.15480832435917
0.15 4.15077937435917
0.155 4.14693186435917
0.16 4.14324683435917
0.165 4.13970779435917
0.17 4.13630008435917
0.175 4.13301104435917
0.18 4.12982932435917
0.185 4.12674527435917
0.19 4.12374989435917
0.195 4.12083555435917
0.2 4.11799533435917
0.205 4.11522326435917
0.21 4.11251385435917
0.215 4.10986234435917
0.22 4.10726432435917
0.225 4.10471606435917
0.23 4.10221415435917
0.235 4.09975543435917
0.24 4.09733724435917
0.245 4.09495714435917
0.25 4.09261281435917
0.255 4.09030240435917
0.26 4.08802404435917
0.265 4.08577612435917
0.27 4.08355727435917
0.275 4.08136606435917
0.28 4.07920152435917
0.285 4.07706229435917
0.29 4.07494769435917
0.295 4.07285670435917
0.3 4.07078860435917
0.305 4.06874261435917
0.31 4.06671812435917
0.315 4.06471448435917
0.32 4.06273129435917
0.325 4.06076799435917
0.33 4.05882412435917
0.335 4.05689923435917
0.34 4.05499306435917
0.345 4.05310513435917
0.35 4.05123530435917
0.355 4.04938322435917
0.36 4.04754857435917
0.365 4.04573105435917
0.37 4.04393071435917
0.375 4.04214701435917
0.38 4.04038003435917
0.385 4.03862945435917
0.39 4.03689504435917
0.395 4.03517680435917
0.4 4.03347457435917
0.405 4.03178801435917
0.41 4.03011714435917
0.415 4.02846188435917
0.42 4.02682198435917
0.425 4.02519740435917
0.43 4.02358802435917
0.435 4.02199373435917
0.44 4.02041433435917
0.445 4.01884979435917
0.45 4.01729995435917
0.455 4.01576477435917
0.46 4.01424416435917
0.465 4.01273790435917
0.47 4.01124598435917
0.475 4.00976835435917
0.48 4.00830477435917
0.485 4.00685517435917
0.49 4.00541949435917
0.495 4.00399761435917
0.5 4.00258933435917
0.505 4.00119471435917
0.51 3.99981359435917
0.515 3.99844577435917
0.52 3.99709118435917
0.525 3.99574983435917
0.53 3.99442141435917
0.535 3.99310598435917
0.54 3.99180326435917
0.545 3.99051326435917
0.55 3.98923582435917
0.555 3.98797091435917
0.56 3.98671829435917
0.565 3.98547786435917
0.57 3.98424951435917
0.575 3.98303317435917
0.58 3.98182877435917
0.585 3.98063605435917
0.59 3.97945487435917
0.595 3.97828530435917
0.6 3.97712711435917
0.605 3.97598019435917
0.61 3.97484434435917
0.615 3.97371956435917
0.62 3.97260568435917
0.625 3.97150251435917
0.63 3.97041008435917
0.635 3.96932824435917
0.64 3.96825673435917
0.645 3.96719550435917
0.65 3.96614460435917
0.655 3.96510360435917
0.66 3.96407267435917
0.665 3.96305147435917
0.67 3.96204010435917
0.675 3.96103832435917
0.68 3.96004592435917
0.685 3.95906299435917
0.69 3.95808934435917
0.695 3.95712474435917
0.7 3.95616930435917
0.705 3.95522272435917
0.71 3.95428491435917
0.715 3.95335597435917
0.72 3.95243551435917
0.725 3.95152354435917
0.73 3.95062007435917
0.735 3.94972482435917
0.74 3.94883781435917
0.745 3.94795884435917
0.75 3.94708794435917
0.755 3.94622493435917
0.76 3.94536962435917
0.765 3.94452204435917
0.77 3.94368211435917
0.775 3.94284975435917
0.78 3.94202468435917
0.785 3.94120703435917
0.79 3.94039652435917
0.795 3.93959328435917
0.8 3.93879703435917
0.805 3.93800779435917
0.81 3.93722539435917
0.815 3.93644985435917
0.82 3.93568100435917
0.825 3.93491876435917
0.83 3.93416316435917
0.835 3.93341392435917
0.84 3.93267117435917
0.845 3.93193472435917
0.85 3.93120461435917
0.855 3.93048056435917
0.86 3.92976269435917
0.865 3.92905082435917
0.87 3.92834487435917
0.875 3.92764477435917
0.88 3.92695055435917
0.885 3.92626212435917
0.89 3.92557930435917
0.895 3.92490211435917
0.9 3.92423048435917
0.905 3.92356442435917
0.91 3.92290366435917
0.915 3.92224831435917
0.92 3.92159819435917
0.925 3.92095343435917
0.93 3.92031373435917
0.935 3.91967922435917
0.94 3.91904981435917
0.945 3.91842532435917
0.95 3.91780587435917
0.955 3.91719127435917
0.96 3.91658144435917
0.965 3.91597648435917
0.97 3.91537623435917
0.975 3.91478068435917
0.98 3.91418976435917
0.985 3.91360347435917
0.99 3.91302164435917
0.995 3.91244426435917
1 3.91187146435917
1.01 3.91073873435917
1.02 3.90962333435917
1.03 3.90852474435917
1.04 3.90744264435917
1.05 3.90637670435917
1.06 3.90532659435917
1.07 3.90429196435917
1.08 3.90327257435917
1.09 3.90226808435917
1.1 3.90127822435917
1.11 3.90030274435917
1.12 3.89934139435917
1.13 3.89839368435917
1.14 3.89745966435917
1.15 3.89653895435917
1.16 3.89563127435917
1.17 3.89473634435917
1.18 3.89385409435917
1.19 3.89298422435917
1.2 3.89212655435917
1.21 3.89128079435917
1.22 3.89044674435917
1.23 3.88962421435917
1.24 3.88881300435917
1.25 3.88801302435917
1.26 3.88722405435917
1.27 3.88644579435917
1.28 3.88567815435917
1.29 3.88492092435917
1.3 3.88417398435917
1.31 3.88343722435917
1.32 3.88271034435917
1.33 3.88199323435917
1.34 3.88128576435917
1.35 3.88058783435917
1.36 3.87989921435917
1.37 3.87921980435917
1.38 3.87854937435917
1.39 3.87788791435917
1.4 3.87723529435917
1.41 3.87659120435917
1.42 3.87595571435917
1.43 3.87532860435917
1.44 3.87470986435917
1.45 3.87409915435917
1.46 3.87349655435917
1.47 3.87290184435917
1.48 3.87231490435917
1.49 3.87173570435917
1.5 3.87116410435917
1.51 3.87059990435917
1.52 3.87004316435917
1.53 3.86949365435917
1.54 3.86895125435917
1.55 3.86841594435917
1.56 3.86788757435917
1.57 3.86736613435917
1.58 3.86685149435917
1.59 3.86634341435917
1.6 3.86584198435917
1.61 3.86534706435917
1.62 3.86485853435917
1.63 3.86437634435917
1.64 3.86390039435917
1.65 3.86343053435917
1.66 3.86296684435917
1.67 3.86250899435917
1.68 3.86205715435917
1.69 3.86161110435917
1.7 3.86117079435917
1.71 3.86073621435917
1.72 3.86030712435917
1.73 3.85988360435917
1.74 3.85946562435917
1.75 3.85905284435917
1.76 3.85864544435917
1.77 3.85824329435917
1.78 3.85784626435917
1.79 3.85745442435917
1.8 3.85706745435917
1.81 3.85668551435917
1.82 3.85630848435917
1.83 3.85593633435917
1.84 3.85556883435917
1.85 3.85520616435917
1.86 3.85484807435917
1.87 3.85449456435917
1.88 3.85414549435917
1.89 3.85380102435917
1.9 3.85346085435917
1.91 3.85312513435917
1.92 3.85279364435917
1.93 3.85246636435917
1.94 3.85214325435917
1.95 3.85182430435917
1.96 3.85150937435917
1.97 3.85119854435917
1.98 3.85089158435917
1.99 3.85058868435917
2 3.85028949435917
2.01 3.84999420435917
2.02 3.84970259435917
2.03 3.84941482435917
2.04 3.84913057435917
2.05 3.84885002435917
2.06 3.84857305435917
2.07 3.84829962435917
2.08 3.84802962435917
2.09 3.84776312435917
2.1 3.84749990435917
2.11 3.84724014435917
2.12 3.84698361435917
2.13 3.84673039435917
2.14 3.84648035435917
2.15 3.84623348435917
2.16 3.84598975435917
2.17 3.84574915435917
2.18 3.84551164435917
2.19 3.84527710435917
2.2 3.84504553435917
2.21 3.84481689435917
2.22 3.84459116435917
2.23 3.84436822435917
2.24 3.84414826435917
2.25 3.84393094435917
2.26 3.84371646435917
2.27 3.84350469435917
2.28 3.84329562435917
2.29 3.84308911435917
2.3 3.84288526435917
2.31 3.84268404435917
2.32 3.84248534435917
2.33 3.84228914435917
2.34 3.84209541435917
2.35 3.84190424435917
2.36 3.84171532435917
2.37 3.84152892435917
2.38 3.84134482435917
2.39 3.84116301435917
2.4 3.84098358435917
2.41 3.84080640435917
2.42 3.84063146435917
2.43 3.84045863435917
2.44 3.84028811435917
2.45 3.84011968435917
2.46 3.83995342435917
2.47 3.83978922435917
2.48 3.83962705435917
2.49 3.83946701435917
2.5 3.83930888435917
2.51 3.83915285435917
2.52 3.83899869435917
2.53 3.83884659435917
2.54 3.83869634435917
2.55 3.83854793435917
2.56 3.83840144435917
2.57 3.83825685435917
2.58 3.83811395435917
2.59 3.83797294435917
2.6 3.83783368435917
2.61 3.83769618435917
2.62 3.83756041435917
2.63 3.83742637435917
2.64 3.83729394435917
2.65 3.83716320435917
2.66 3.83703415435917
2.67 3.83690667435917
2.68 3.83678076435917
2.69 3.83665649435917
2.7 3.83653376435917
2.71 3.83641255435917
2.72 3.83629295435917
2.73 3.83617475435917
2.74 3.83605804435917
2.75 3.83594281435917
2.76 3.83582904435917
2.77 3.83571663435917
2.78 3.83560566435917
2.79 3.83549613435917
2.8 3.83538792435917
2.81 3.83528101435917
2.82 3.83517551435917
2.83 3.83507130435917
2.84 3.83496838435917
2.85 3.83486682435917
2.86 3.83476642435917
2.87 3.83466737435917
2.88 3.83456947435917
2.89 3.83447290435917
2.9 3.83437744435917
2.91 3.83428320435917
2.92 3.83419007435917
2.93 3.83409813435917
2.94 3.83400737435917
2.95 3.83391779435917
2.96 3.83382918435917
2.97 3.83374183435917
2.98 3.83365543435917
2.99 3.83357017435917
3 3.83348595435917
3 3.83348595435917
3 3.83348595435917
3.045 3.83311967435917
3.145 3.83237580435917
3.245 3.83171881435917
3.345 3.83113825435917
3.445 3.83062505435917
3.545 3.83017113435917
3.645 3.82976949435917
3.745 3.82941379435917
3.845 3.82909865435917
3.945 3.82881942435917
4.045 3.82857177435917
4.145 3.82835201435917
4.245 3.82815692435917
4.345 3.82798371435917
4.445 3.82782979435917
4.545 3.82769307435917
4.645 3.82757141435917
4.745 3.82746331435917
4.845 3.82736708435917
4.945 3.82728156435917
5.045 3.82720535435917
5.145 3.82713766435917
5.244 3.82707797435917
5.344 3.82702425435917
5.444 3.82697655435917
5.544 3.82693419435917
5.644 3.82689664435917
5.744 3.82686324435917
5.844 3.82683370435917
5.944 3.82680752435917
6.037 3.82678596435917
6.137 3.82676539435917
6.237 3.82674733435917
6.337 3.82673155435917
6.437 3.82671772435917
6.537 3.82670561435917
6.637 3.82669523435917
6.737 3.82668628435917
6.837 3.82667858435917
6.937 3.82667215435917
7.037 3.82666673435917
7.137 3.82666225435917
7.237 3.82665866435917
7.337 3.82665581435917
7.437 3.82665366435917
7.537 3.82665226435917
7.637 3.82665128435917
7.737 3.82665088435917
7.837 3.82665083435917
7.937 3.82665131435917
8.019 3.82665194435917
8.119 3.82665299435917
8.219 3.82665438435917
8.319 3.82665600435917
8.419 3.82665796435917
8.519 3.82666002435917
8.619 3.82666227435917
8.719 3.82666470435917
8.819 3.82666730435917
8.919 3.82666996435917
9.019 3.82667277435917
9.119 3.82667571435917
9.219 3.82667869435917
9.319 3.82668178435917
9.419 3.82668479435917
9.519 3.82668801435917
9.619 3.82669113435917
9.719 3.82669435435917
9.819 3.82669757435917
9.919 3.82670087435917
10.019 3.82670406435917
10.119 3.82670733435917
10.219 3.82671058435917
10.319 3.82671381435917
10.419 3.82671701435917
10.519 3.82672018435917
10.619 3.82672332435917
10.719 3.82672653435917
10.819 3.82672961435917
10.919 3.82673265435917
11.019 3.82673576435917
11.119 3.82673873435917
11.219 3.82674176435917
11.319 3.82674465435917
11.419 3.82674750435917
11.519 3.82675041435917
11.619 3.82675319435917
11.719 3.82675602435917
11.819 3.82675871435917
11.919 3.82676137435917
12.019 3.82676408435917
12.119 3.82676665435917
12.219 3.82676918435917
12.319 3.82677167435917
12.419 3.82677412435917
12.519 3.82677654435917
12.619 3.82677891435917
12.719 3.82678124435917
12.819 3.82678354435917
12.919 3.82678579435917
13.019 3.82678801435917
13.119 3.82679020435917
13.219 3.82679224435917
13.319 3.82679435435917
13.419 3.82679632435917
13.519 3.82679836435917
13.619 3.82680026435917
13.719 3.82680223435917
13.819 3.82680407435917
13.919 3.82680587435917
14.019 3.82680764435917
14.119 3.82680938435917
14.219 3.82681108435917
14.319 3.82681276435917
14.419 3.82681441435917
14.519 3.82681602435917
14.619 3.82681761435917
14.719 3.82681917435917
14.819 3.82682060435917
14.919 3.82682210435917
15.016 3.82682354435917
15.116 3.82682489435917
15.215 3.82682630435917
15.315 3.82682760435917
15.415 3.82682898435917
15.515 3.82683023435917
15.615 3.82683146435917
15.715 3.82683266435917
15.815 3.82683394435917
15.915 3.82683510435917
16.015 3.82683624435917
16.115 3.82683736435917
16.215 3.82683845435917
16.315 3.82683953435917
16.415 3.82684058435917
16.515 3.82684162435917
16.615 3.82684264435917
16.715 3.82684363435917
16.815 3.82684451435917
16.915 3.82684548435917
17.015 3.82684642435917
17.115 3.82684725435917
17.215 3.82684816435917
17.315 3.82684906435917
17.415 3.82684984435917
17.515 3.82685071435917
17.615 3.82685146435917
17.715 3.82685229435917
17.815 3.82685301435917
17.915 3.82685382435917
17.999 3.82685442435917
18.099 3.82685510435917
18.199 3.82685577435917
18.299 3.82685653435917
18.399 3.82685718435917
18.499 3.82685781435917
18.599 3.82685843435917
18.699 3.82685904435917
18.799 3.82685974435917
18.899 3.82686032435917
18.999 3.82686090435917
19.099 3.82686146435917
19.199 3.82686202435917
19.299 3.82686257435917
19.399 3.82686310435917
19.499 3.82686363435917
19.599 3.82686414435917
19.699 3.82686465435917
19.799 3.82686515435917
19.899 3.82686564435917


==> images/data/Prolate_F_tot-016.dat <==
0.001 0.508641303712817
0.002 0.508497993712817
0.003 0.508357989712817
0.004 0.508220960712816
0.005 0.508086646712817
0.006 0.507954828712817
0.007 0.507825326712817
0.008 0.507697984712816
0.009 0.507572665712816
0.01 0.507449251712817
0.011 0.507327637712816
0.012 0.507207730712816
0.013 0.507089445712817
0.014 0.506972705712817
0.015 0.506857442712816
0.016 0.506743591712816
0.017 0.506631095712816
0.018 0.506519900712817
0.019 0.506409956712817
0.02 0.506301218712817
0.021 0.506193642712816
0.022 0.506087189712817
0.023 0.505981822712817
0.024 0.505877504712817
0.025 0.505774204712816
0.026 0.505671890712817
0.027 0.505570534712817
0.028 0.505470107712817
0.029 0.505370584712816
0.03 0.505271940712817
0.031 0.505174150712817
0.032 0.505077194712817
0.033 0.504981050712816
0.034 0.504885697712817
0.035 0.504791116712816
0.036 0.504697289712816
0.037 0.504604198712816
0.038 0.504511826712816
0.039 0.504420157712817
0.04 0.504329176712817
0.041 0.504238867712816
0.042 0.504149216712817
0.043 0.504060211712817
0.044 0.503971836712816
0.045 0.503884081712817
0.046 0.503796931712817
0.047 0.503710377712817
0.048 0.503624405712817
0.049 0.503539006712817
0.05 0.503454168712816
0.051 0.503369881712816
0.052 0.503286136712816
0.053 0.503202923712816
0.054 0.503120232712817
0.055 0.503038055712816
0.056 0.502956382712817
0.057 0.502875205712817
0.058 0.502794517712816
0.059 0.502714308712816
0.06 0.502634572712816
0.061 0.502555301712816
0.062 0.502476487712816
0.063 0.502398124712817
0.064 0.502320204712817
0.065 0.502242722712817
0.066 0.502165669712817
0.067 0.502089040712816
0.068 0.502012830712816
0.069 0.501937031712817
0.07 0.501861637712816
0.071 0.501786644712816
0.072 0.501712046712816
0.073 0.501637837712817
0.074 0.501564011712816
0.075 0.501490565712817
0.076 0.501417491712816
0.077 0.501344787712817
0.078 0.501272446712816
0.079 0.501200465712817
0.08 0.501128838712816
0.081 0.501057561712816
0.082 0.500986629712816
0.083 0.500916039712816
0.084 0.500845787712816
0.085 0.500775867712816
0.086 0.500706276712817
0.087 0.500637010712817
0.088 0.500568065712816
0.089 0.500499438712817
0.09 0.500431124712817
0.091 0.500363121712816
0.092 0.500295424712817
0.093 0.500228030712817
0.094 0.500160936712817
0.095 0.500094138712816
0.096 0.500027633712817
0.097 0.499961417712816
0.098 0.499895489712816
0.099 0.499829844712817
0.1 0.499764479712816
0.105 0.499441762712816
0.11 0.499125632712817
0.115 0.498815769712817
0.12 0.498511874712817
0.125 0.498213677712817
0.13 0.497920925712817
0.135 0.497633386712817
0.14 0.497350842712816
0.145 0.497073094712817
0.15 0.496799953712816
0.155 0.496531244712816
0.16 0.496266802712817
0.165 0.496006474712816
0.17 0.495750115712816
0.175 0.495497587712816
0.18 0.495248763712816
0.185 0.495003521712816
0.19 0.494761746712816
0.195 0.494523329712816
0.2 0.494288168712817
0.205 0.494056164712816
0.21 0.493827224712817
0.215 0.493601260712817
0.22 0.493378188712816
0.225 0.493157927712817
0.23 0.492940400712817
0.235 0.492725534712816
0.24 0.492513259712817
0.245 0.492303509712816
0.25 0.492096218712817
0.255 0.491891326712816
0.26 0.491688773712816
0.265 0.491488502712816
0.27 0.491290460712817
0.275 0.491094595712816
0.28 0.490900855712816
0.285 0.490709192712817
0.29 0.490519560712816
0.295 0.490331914712817
0.3 0.490146211712817
0.305 0.489962408712817
0.31 0.489780466712816
0.315 0.489600346712816
0.32 0.489422009712817
0.325 0.489245421712816
0.33 0.489070544712817
0.335 0.488897347712816
0.34 0.488725794712817
0.345 0.488555856712816
0.35 0.488387500712816
0.355 0.488220697712816
0.36 0.488055417712816
0.365 0.487891634712817
0.37 0.487729318712816
0.375 0.487568444712817
0.38 0.487408986712817
0.385 0.487250919712817
0.39 0.487094218712816
0.395 0.486938860712817
0.4 0.486784822712817
0.405 0.486632082712816
0.41 0.486480617712816
0.415 0.486330407712817
0.42 0.486181430712817
0.425 0.486033668712816
0.43 0.485887100712816
0.435 0.485741707712817
0.44 0.485597470712817
0.445 0.485454372712816
0.45 0.485312395712816
0.455 0.485171521712816
0.46 0.485031735712816
0.465 0.484893018712816
0.47 0.484755356712817
0.475 0.484618733712816
0.48 0.484483133712816
0.485 0.484348542712816
0.49 0.484214945712816
0.495 0.484082328712816
0.5 0.483950676712816
0.505 0.483819977712816
0.51 0.483690217712816
0.515 0.483561383712816
0.52 0.483433463712817
0.525 0.483306443712817
0.53 0.483180313712817
0.535 0.483055059712816
0.54 0.482930670712816
0.545 0.482807136712816
0.55 0.482684444712817
0.555 0.482562584712817
0.56 0.482441546712817
0.565 0.482321318712817
0.57 0.482201890712817
0.575 0.482083253712817
0.58 0.481965396712816
0.585 0.481848310712817
0.59 0.481731986712816
0.595 0.481616414712816
0.6 0.481501585712817
0.605 0.481387490712816
0.61 0.481274120712817
0.615 0.481161468712816
0.62 0.481049523712816
0.625 0.480938279712817
0.63 0.480827727712816
0.635 0.480717859712817
0.64 0.480608667712817
0.645 0.480500144712817
0.65 0.480392282712817
0.655 0.480285074712816
0.66 0.480178512712817
0.665 0.480072590712817
0.67 0.479967300712817
0.675 0.479862635712816
0.68 0.479758589712816
0.685 0.479655154712816
0.69 0.479552326712817
0.695 0.479450096712817
0.7 0.479348459712817
0.705 0.479247408712817
0.71 0.479146938712816
0.715 0.479047042712816
0.72 0.478947715712817
0.725 0.478848950712816
0.73 0.478750742712817
0.735 0.478653085712816
0.74 0.478555975712817
0.745 0.478459404712817
0.75 0.478363368712817
0.755 0.478267862712816
0.76 0.478172880712817
0.765 0.478078418712817
0.77 0.477984469712817
0.775 0.477891030712817
0.78 0.477798096712817
0.785 0.477705660712816
0.79 0.477613720712817
0.795 0.477522269712816
0.8 0.477431304712816
0.805 0.477340820712817
0.81 0.477250812712816
0.815 0.477161276712817
0.82 0.477072208712816
0.825 0.476983602712817
0.83 0.476895456712816
0.835 0.476807765712817
0.84 0.476720524712817
0.845 0.476633730712816
0.85 0.476547379712816
0.855 0.476461466712816
0.86 0.476375988712817
0.865 0.476290941712817
0.87 0.476206321712816
0.875 0.476122124712816
0.88 0.476038346712816
0.885 0.475954985712816
0.89 0.475872036712817
0.895 0.475789495712817
0.9 0.475707360712816
0.905 0.475625626712816
0.91 0.475544291712817
0.915 0.475463351712817
0.92 0.475382802712817
0.925 0.475302641712817
0.93 0.475222865712816
0.935 0.475143471712817
0.94 0.475064455712817
0.945 0.474985815712817
0.95 0.474907546712817
0.955 0.474829647712816
0.96 0.474752114712816
0.965 0.474674944712817
0.97 0.474598134712817
0.975 0.474521682712817
0.98 0.474445583712816
0.985 0.474369836712816
0.99 0.474294437712816
0.995 0.474219384712816
1 0.474144674712816
1.01 0.473996271712817
1.02 0.473849207712817
1.03 0.473703462712816
1.04 0.473559013712816
1.05 0.473415841712816
1.06 0.473273927712816
1.07 0.473133250712817
1.08 0.472993791712817
1.09 0.472855533712817
1.1 0.472718457712816
1.11 0.472582544712816
1.12 0.472447779712816
1.13 0.472314142712817
1.14 0.472181619712817
1.15 0.472050192712816
1.16 0.471919844712817
1.17 0.471790562712817
1.18 0.471662328712817
1.19 0.471535127712816
1.2 0.471408946712817
1.21 0.471283768712816
1.22 0.471159581712817
1.23 0.471036370712817
1.24 0.470914120712816
1.25 0.470792820712816
1.26 0.470672454712817
1.27 0.470553011712816
1.28 0.470434478712816
1.29 0.470316842712817
1.3 0.470200090712817
1.31 0.470084212712816
1.32 0.469969194712817
1.33 0.469855026712816
1.34 0.469741696712816
1.35 0.469629193712816
1.36 0.469517505712817
1.37 0.469406623712816
1.38 0.469296536712816
1.39 0.469187232712816
1.4 0.469078703712817
1.41 0.468970937712816
1.42 0.468863926712817
1.43 0.468757660712816
1.44 0.468652128712817
1.45 0.468547323712816
1.46 0.468443234712817
1.47 0.468339853712816
1.48 0.468237171712817
1.49 0.468135179712817
1.5 0.468033869712816
1.51 0.467933233712817
1.52 0.467833263712816
1.53 0.467733949712816
1.54 0.467635286712817
1.55 0.467537264712817
1.56 0.467439876712817
1.57 0.467343115712817
1.58 0.467246973712816
1.59 0.467151444712817
1.6 0.467056520712816
1.61 0.466962193712817
1.62 0.466868459712817
1.63 0.466775308712817
1.64 0.466682736712816
1.65 0.466590736712817
1.66 0.466499301712817
1.67 0.466408425712817
1.68 0.466318101712817
1.69 0.466228325712816
1.7 0.466139090712817
1.71 0.466050389712816
1.72 0.465962218712816
1.73 0.465874571712817
1.74 0.465787442712816
1.75 0.465700826712817
1.76 0.465614718712816
1.77 0.465529112712817
1.78 0.465444003712816
1.79 0.465359386712816
1.8 0.465275257712817
1.81 0.465191609712816
1.82 0.465108439712816
1.83 0.465025742712816
1.84 0.464943513712816
1.85 0.464861747712817
1.86 0.464780441712817
1.87 0.464699589712817
1.88 0.464619188712817
1.89 0.464539233712816
1.9 0.464459719712817
1.91 0.464380643712817
1.92 0.464302001712817
1.93 0.464223789712817
1.94 0.464146003712816
1.95 0.464068639712817
1.96 0.463991693712817
1.97 0.463915161712816
1.98 0.463839040712816
1.99 0.463763326712817
2 0.463688017712817
2.01 0.463613107712817
2.02 0.463538594712816
2.03 0.463464474712817
2.04 0.463390745712816
2.05 0.463317402712816
2.06 0.463244443712817
2.07 0.463171864712816
2.08 0.463099663712816
2.09 0.463027836712817
2.1 0.462956380712816
2.11 0.462885292712816
2.12 0.462814570712817
2.13 0.462744210712817
2.14 0.462674210712816
2.15 0.462604566712816
2.16 0.462535277712817
2.17 0.462466339712817
2.18 0.462397750712817
2.19 0.462329506712816
2.2 0.462261607712817
2.21 0.462194048712817
2.22 0.462126828712817
2.23 0.462059943712816
2.24 0.461993392712817
2.25 0.461927173712816
2.26 0.461861282712817
2.27 0.461795717712816
2.28 0.461730477712816
2.29 0.461665558712816
2.3 0.461600959712817
2.31 0.461536678712816
2.32 0.461472712712817
2.33 0.461409059712816
2.34 0.461345717712817
2.35 0.461282683712817
2.36 0.461219957712817
2.37 0.461157536712816
2.38 0.461095417712816
2.39 0.461033599712817
2.4 0.460972080712816
2.41 0.460910858712817
2.42 0.460849932712817
2.43 0.460789298712816
2.44 0.460728956712817
2.45 0.460668904712817
2.46 0.460609139712817
2.47 0.460549660712816
2.48 0.460490465712816
2.49 0.460431553712816
2.5 0.460372922712816
2.51 0.460314570712816
2.52 0.460256495712816
2.53 0.460198696712817
2.54 0.460141172712817
2.55 0.460083920712817
2.56 0.460026938712817
2.57 0.459970226712816
2.58 0.459913783712816
2.59 0.459857605712816
2.6 0.459801692712816
2.61 0.459746042712817
2.62 0.459690655712816
2.63 0.459635527712816
2.64 0.459580658712817
2.65 0.459526047712817
2.66 0.459471692712816
2.67 0.459417592712816
2.68 0.459363745712817
2.69 0.459310149712817
2.7 0.459256804712817
2.71 0.459203709712817
2.72 0.459150861712816
2.73 0.459098259712816
2.74 0.459045903712816
2.75 0.458993791712816
2.76 0.458941921712817
2.77 0.458890293712816
2.78 0.458838905712817
2.79 0.458787756712816
2.8 0.458736845712817
2.81 0.458686169712816
2.82 0.458635730712816
2.83 0.458585524712817
2.84 0.458535551712817
2.85 0.458485809712817
2.86 0.458436299712817
2.87 0.458387017712816
2.88 0.458337964712817
2.89 0.458289138712816
2.9 0.458240538712817
2.91 0.458192163712816
2.92 0.458144011712816
2.93 0.458096083712817
2.94 0.458048375712817
2.95 0.458000889712817
2.96 0.457953622712816
2.97 0.457906573712817
2.98 0.457859741712817
2.99 0.457813126712816
3 0.457766726712816
3 0.457766726712816
3.073 0.457434434712816
3.173 0.456997077712817
3.273 0.456579498712816
3.373 0.456180827712817
3.473 0.455800245712817
3.573 0.455436981712817
3.673 0.455090299712817
3.773 0.454759503712816
3.873 0.454443926712816
3.973 0.454142930712816
4.073 0.453855904712817
4.172 0.453584934712817
4.272 0.453323986712817
4.372 0.453075321712817
4.472 0.452838419712817
4.572 0.452612776712817
4.672 0.452397909712817
4.772 0.452193354712817
4.872 0.451998662712816
4.972 0.451813403712816
5.072 0.451637161712817
5.172 0.451469537712816
5.272 0.451310147712817
5.372 0.451158622712816
5.472 0.451014606712816
5.572 0.450877759712817
5.672 0.450747753712816
5.772 0.450624272712817
5.872 0.450507015712816
5.972 0.450395692712817
6.069 0.450293115712817
6.168 0.450193657712816
6.268 0.450098311712816
6.368 0.450007864712816
6.468 0.449922080712817
6.568 0.449840735712817
6.668 0.449763613712816
6.768 0.449690509712816
6.868 0.449621226712816
6.968 0.449555576712816
7.068 0.449493379712816
7.168 0.449434464712816
7.268 0.449378667712816
7.368 0.449325831712816
7.468 0.449275808712816
7.568 0.449228455712817
7.668 0.449183636712817
7.768 0.449141222712816
7.868 0.449101091712816
7.968 0.449063124712817
8.034 0.449039197712816
8.134 0.449004579712817
8.234 0.448971841712817
8.334 0.448940884712817
8.434 0.448911615712817
8.534 0.448883945712817
8.634 0.448857791712816
8.734 0.448833072712816
8.834 0.448809713712816
8.934 0.448787640712817
9.034 0.448766786712817
9.134 0.448747085712817
9.234 0.448728475712816
9.334 0.448710899712816
9.434 0.448694299712816
9.534 0.448678624712816
9.634 0.448663823712817
9.734 0.448649849712817
9.834 0.448636657712816
9.934 0.448624204712816
10.034 0.448612450712817
10.134 0.448601356712816
10.234 0.448590887712816
10.334 0.448581007712816
10.434 0.448571685712817
10.534 0.448562889712816
10.634 0.448554591712817
10.734 0.448546762712816
10.834 0.448539378712816
10.934 0.448532412712817
11.034 0.448525842712817
11.134 0.448519646712816
11.234 0.448513802712817
11.334 0.448508291712816
11.434 0.448503095712816
11.534 0.448498195712817
11.634 0.448493575712817
11.734 0.448489220712817
11.834 0.448485113712817
11.934 0.448481242712816
12.034 0.448477593712816
12.134 0.448474153712816
12.234 0.448470911712816
12.334 0.448467855712817
12.434 0.448464974712817
12.534 0.448462259712816
12.634 0.448459701712817
12.734 0.448457290712817
12.834 0.448455018712817
12.934 0.448452877712816
13.034 0.448450859712816
13.134 0.448448958712817
13.234 0.448447167712816
13.334 0.448445479712817
13.434 0.448443889712816
13.534 0.448442391712817
13.634 0.448440979712817
13.734 0.448439650712817
13.834 0.448438397712817
13.934 0.448437217712817
14.034 0.448436105712817
14.134 0.448435058712816
14.234 0.448434071712816
14.334 0.448433142712817
14.434 0.448432267712816
14.534 0.448431442712817
14.634 0.448430665712817
14.734 0.448429934712816
14.834 0.448429245712816
14.934 0.448428596712816
15.034 0.448427984712817
15.134 0.448427409712817
15.234 0.448426866712817
15.334 0.448426356712817
15.434 0.448425874712816
15.534 0.448425421712816
15.634 0.448424995712816
15.734 0.448424593712817
15.834 0.448424214712816
15.934 0.448423858712816
16.034 0.448423522712817
16.133 0.448423209712816
16.233 0.448422911712816
16.333 0.448422630712816
16.433 0.448422366712817
16.533 0.448422117712816
16.633 0.448421883712816
16.733 0.448421662712816
16.833 0.448421454712816
16.933 0.448421258712816
17.033 0.448421074712817
17.133 0.448420900712817
17.233 0.448420737712816
17.333 0.448420583712817
17.433 0.448420437712816
17.533 0.448420301712817
17.633 0.448420172712817
17.733 0.448420051712816
17.833 0.448419937712817
17.933 0.448419829712817
18.017 0.448419744712817
18.117 0.448419647712816
18.217 0.448419557712816
18.317 0.448419471712816
18.417 0.448419391712816
18.517 0.448419315712817
18.617 0.448419243712816
18.717 0.448419176712816
18.817 0.448419113712816
18.917 0.448419053712817
19.017 0.448418997712817
19.117 0.448418944712817
19.217 0.448418894712816
19.317 0.448418847712816
19.417 0.448418802712817
19.517 0.448418760712816
19.617 0.448418721712816
19.717 0.448418684712816
19.817 0.448418649712817


==> images/data/Prolate_F_tot-017.dat <==
0.001 0.508918271359173
0.002 0.508559148359172
0.003 0.508213059359171
0.004 0.507878962359174
0.005 0.507555837359172
0.006 0.507243350359174
0.007 0.506940825359173
0.008 0.506647634359172
0.009 0.506363483359172
0.01 0.506087807359172
0.011 0.505820265359171
0.012 0.505560536359173
0.013 0.505308315359173
0.014 0.505063112359174
0.015 0.504824750359173
0.016 0.504592862359171
0.017 0.504367191359172
0.018 0.504147590359173
0.019 0.503933719359173
0.02 0.503725345359173
0.021 0.503522342359172
0.022 0.503324390359172
0.023 0.503131274359172
0.024 0.502942983359173
0.025 0.502759213359173
0.026 0.502579764359172
0.027 0.502404537359173
0.028 0.502233340359172
0.029 0.502065984359172
0.03 0.501902483359173
0.031 0.501742552359172
0.032 0.501586112359172
0.033 0.501432985359173
0.034 0.501283097359172
0.035 0.501136375359172
0.036 0.500992649359173
0.037 0.500851851359172
0.038 0.500713816359172
0.039 0.500578580359173
0.04 0.500445880359171
0.041 0.500315758359173
0.042 0.500188055359173
0.043 0.500062714359172
0.044 0.499939581359174
0.045 0.499818703359173
0.046 0.499699926359172
0.047 0.499583303359172
0.048 0.499468582359173
0.049 0.499355817359174
0.05 0.499244860359171
0.051 0.499135768359173
0.052 0.499028395359172
0.053 0.498922699359174
0.054 0.498818639359174
0.055 0.498716172359172
0.056 0.498615160359172
0.057 0.498515765359173
0.058 0.498417747359172
0.059 0.498321070359172
0.06 0.498225799359172
0.061 0.498131798359172
0.062 0.498039033359174
0.063 0.497947571359173
0.064 0.497857278359172
0.065 0.497768124359173
0.066 0.497680076359172
0.067 0.497593105359172
0.068 0.497507180359174
0.069 0.497422374359173
0.07 0.497338456359174
0.071 0.497255500359172
0.072 0.497173578359172
0.073 0.497092464359172
0.074 0.497012332359173
0.075 0.496932957359173
0.076 0.496854513359171
0.077 0.496776777359173
0.078 0.496699925359172
0.079 0.496623833359171
0.08 0.496548479359173
0.081 0.496473740359173
0.082 0.496399795359173
0.083 0.496326623359172
0.084 0.496254002359173
0.085 0.496182012359172
0.086 0.496110734359172
0.087 0.496040047359173
0.088 0.495970033359173
0.089 0.495900472359171
0.09 0.495831546359172
0.091 0.495763238359173
0.092 0.495695429359174
0.093 0.495628102359174
0.094 0.495561341359172
0.095 0.495495029359171
0.096 0.495429249359173
0.097 0.495363986359171
0.098 0.495299124359173
0.099 0.495234747359172
0.1 0.495170841359172
0.105 0.494857568359173
0.11 0.494554075359174
0.115 0.494259391359174
0.12 0.493972592359171
0.125 0.493692980359171
0.13 0.493419978359173
0.135 0.493152912359172
0.14 0.492891503359171
0.145 0.492635159359173
0.15 0.492383665359172
0.155 0.492136574359172
0.16 0.491893807359173
0.165 0.491654939359172
0.17 0.491419798359171
0.175 0.491188261359174
0.18 0.490960147359171
0.185 0.490735315359172
0.19 0.490513561359172
0.195 0.490294811359172
0.2 0.490078923359173
0.205 0.489865783359171
0.21 0.489655300359173
0.215 0.489447506359173
0.22 0.489242155359173
0.225 0.489039220359173
0.23 0.488838690359172
0.235 0.488640371359171
0.24 0.488444384359173
0.245 0.488250562359173
0.25 0.488058851359172
0.255 0.487869110359172
0.26 0.487681505359172
0.265 0.487495815359173
0.27 0.487312024359172
0.275 0.487130127359173
0.28 0.486950126359172
0.285 0.486771928359172
0.29 0.486595447359173
0.295 0.486420604359171
0.3 0.486247525359172
0.305 0.486076138359172
0.31 0.485906379359172
0.315 0.485738186359173
0.32 0.485571503359173
0.325 0.485406375359172
0.33 0.485242751359172
0.335 0.485080585359173
0.34 0.484919930359172
0.345 0.484760645359174
0.35 0.484602689359173
0.355 0.484446225359171
0.36 0.484291018359173
0.365 0.484137132359173
0.37 0.483984637359171
0.375 0.483833301359171
0.38 0.483683296359173
0.385 0.483534494359171
0.39 0.483386969359172
0.395 0.483240495359173
0.4 0.483095350359172
0.405 0.482951309359173
0.41 0.482808352359172
0.415 0.482666556359172
0.42 0.482525903359173
0.425 0.482386273359174
0.43 0.482247746359173
0.435 0.482110307359173
0.44 0.481973836359172
0.445 0.481838419359173
0.45 0.481704038359172
0.455 0.481570578359173
0.46 0.481438126359173
0.465 0.481306665359172
0.47 0.481176183359171
0.475 0.481046566359172
0.48 0.480917901359172
0.485 0.480790175359171
0.49 0.480663276359172
0.495 0.480537393359173
0.5 0.480412212359171
0.505 0.480288024359172
0.51 0.480164618359172
0.515 0.480042182359172
0.52 0.479920406359172
0.525 0.479799581359172
0.53 0.479679496359172
0.535 0.479560241359174
0.54 0.479441708359172
0.545 0.479323988359173
0.55 0.479207070359173
0.555 0.479090947359172
0.56 0.478975510359174
0.565 0.478860751359173
0.57 0.478746861359172
0.575 0.478633633359172
0.58 0.478521058359172
0.585 0.478409330359172
0.59 0.478298140359172
0.595 0.478187781359173
0.6 0.478078046359173
0.605 0.477968928359173
0.61 0.477860521359172
0.615 0.477752816359173
0.62 0.477645708359173
0.625 0.477539290359173
0.63 0.477433456359172
0.635 0.477328299359174
0.64 0.477223714359173
0.645 0.477119793359172
0.65 0.477016432359173
0.655 0.476913724359173
0.66 0.476811564359172
0.665 0.476710045359171
0.67 0.476609063359172
0.675 0.476508712359173
0.68 0.476408886359174
0.685 0.476309581359171
0.69 0.476210891359173
0.695 0.476112810359172
0.7 0.476015235359172
0.705 0.475918160359171
0.71 0.475821679359173
0.715 0.475725689359173
0.72 0.475630285359172
0.725 0.475535361359173
0.73 0.475440914359174
0.735 0.475347039359173
0.74 0.475253632359173
0.745 0.475160787359172
0.75 0.475068401359172
0.755 0.474976470359172
0.76 0.474885088359173
0.765 0.474794154359174
0.77 0.474703761359171
0.775 0.474613806359173
0.78 0.474524286359173
0.785 0.474435195359172
0.79 0.474346632359172
0.795 0.474258490359173
0.8 0.474170868359172
0.805 0.474083661359172
0.81 0.473996866359172
0.815 0.473910578359172
0.82 0.473824695359173
0.825 0.473739213359174
0.83 0.473654128359172
0.835 0.473569538359172
0.84 0.473485338359172
0.845 0.473401626359172
0.85 0.473318198359172
0.855 0.473235250359172
0.86 0.473152780359172
0.865 0.473070585359173
0.87 0.472988862359172
0.875 0.472907506359173
0.88 0.472826616359173
0.885 0.472745988359172
0.89 0.472665820359172
0.895 0.472586108359174
0.9 0.472506649359174
0.905 0.472427641359172
0.91 0.472348981359172
0.915 0.472270666359174
0.92 0.472192793359172
0.925 0.472115259359173
0.93 0.472038062359173
0.935 0.471961200359171
0.94 0.471884669359174
0.945 0.471808566359172
0.95 0.471732790359173
0.955 0.471657338359172
0.96 0.471582307359173
0.965 0.471507594359172
0.97 0.471433198359172
0.975 0.471359116359173
0.98 0.471285345359174
0.985 0.471211983359172
0.99 0.471138927359172
0.995 0.471066176359173
1 0.470993726359172
1.01 0.470849824359172
1.02 0.470707202359172
1.03 0.470565843359172
1.04 0.470425630359173
1.05 0.470286745359173
1.06 0.470148972359173
1.07 0.470012395359172
1.08 0.469876997359172
1.09 0.469742663359172
1.1 0.469609477359173
1.11 0.469477426359171
1.12 0.469346392359173
1.13 0.469216463359173
1.14 0.469087625359172
1.15 0.468959862359172
1.16 0.468833061359172
1.17 0.468707310359173
1.18 0.468582494359172
1.19 0.468458701359173
1.2 0.468335819359172
1.21 0.468214034359173
1.22 0.468093034359173
1.23 0.467973109359171
1.24 0.467853944359172
1.25 0.467735830359173
1.26 0.467618555359172
1.27 0.467502107359174
1.28 0.467386576359173
1.29 0.467271950359173
1.3 0.467158120359173
1.31 0.467045075359172
1.32 0.466932904359172
1.33 0.466821498359172
1.34 0.466710947359172
1.35 0.466601241359172
1.36 0.466492271359174
1.37 0.466384027359172
1.38 0.466276600359171
1.39 0.466169881359173
1.4 0.466063862359173
1.41 0.465958633359174
1.42 0.465854186359174
1.43 0.465750413359173
1.44 0.465647305359171
1.45 0.465544954359173
1.46 0.465443252359174
1.47 0.465342192359172
1.48 0.465241866359172
1.49 0.465142166359172
1.5 0.465043185359171
1.51 0.464944815359173
1.52 0.464847050359174
1.53 0.464749982359173
1.54 0.464653504359172
1.55 0.464557609359172
1.56 0.464462392359174
1.57 0.464367744359173
1.58 0.464273661359172
1.59 0.464180235359173
1.6 0.464087359359173
1.61 0.463995029359173
1.62 0.463903338359172
1.63 0.463812180359172
1.64 0.463721549359173
1.65 0.463631540359174
1.66 0.463542046359173
1.67 0.463453063359173
1.68 0.463364685359172
1.69 0.463276706359173
1.7 0.463189321359172
1.71 0.463102526359172
1.72 0.463016114359172
1.73 0.462930281359172
1.74 0.462844923359173
1.75 0.462760133359174
1.76 0.462675709359171
1.77 0.462591843359172
1.78 0.462508534359173
1.79 0.462425574359173
1.8 0.462343161359172
1.81 0.462261190359174
1.82 0.462179657359172
1.83 0.462098557359171
1.84 0.462017986359173
1.85 0.461937840359173
1.86 0.461858115359172
1.87 0.461778807359172
1.88 0.461700013359172
1.89 0.461621628359172
1.9 0.461543649359172
1.91 0.461466072359173
1.92 0.461388993359172
1.93 0.461312209359173
1.94 0.461235916359172
1.95 0.461160010359173
1.96 0.461084590359173
1.97 0.461009450359173
1.98 0.460934788359172
1.99 0.460860500359173
2 0.460786584359173
2.01 0.460713035359174
2.02 0.460639952359173
2.03 0.460567231359173
2.04 0.460494868359172
2.05 0.460422862359172
2.06 0.460351209359173
2.07 0.460280006359172
2.08 0.460209050359174
2.09 0.460138540359173
2.1 0.460068371359172
2.11 0.459998541359173
2.12 0.459929148359173
2.13 0.459859989359172
2.14 0.459791261359173
2.15 0.459722863359172
2.16 0.459654790359172
2.17 0.459587042359173
2.18 0.459519615359174
2.19 0.459452608359173
2.2 0.459385817359173
2.21 0.459319441359172
2.22 0.459253377359174
2.23 0.459187623359172
2.24 0.459122276359171
2.25 0.459057136359171
2.26 0.458992399359172
2.27 0.458927963359171
2.28 0.458863726359171
2.29 0.458799987359171
2.3 0.458736443359173
2.31 0.458673192359171
2.32 0.458610332359173
2.33 0.458547661359171
2.34 0.458485378359173
2.35 0.458423380359173
2.36 0.458361666359172
2.37 0.458300233359173
2.38 0.458239080359172
2.39 0.458178306359171
2.4 0.458117708359172
2.41 0.458057484359172
2.42 0.457997534359173
2.43 0.457937854359173
2.44 0.457878444359173
2.45 0.457819302359173
2.46 0.457760526359172
2.47 0.457701915359173
2.48 0.457643667359173
2.49 0.457585580359172
2.5 0.457527853359172
2.51 0.457470384359173
2.52 0.457413173359173
2.53 0.457356216359173
2.54 0.457299614359172
2.55 0.457243163359172
2.56 0.457187064359172
2.57 0.457131114359173
2.58 0.457075513359172
2.59 0.457020158359173
2.6 0.456965048359173
2.61 0.456910182359172
2.62 0.456855559359173
2.63 0.456801277359173
2.64 0.456747136359173
2.65 0.456693332359173
2.66 0.456639667359173
2.67 0.456586337359173
2.68 0.456533242359173
2.69 0.456480381359173
2.7 0.456427752359172
2.71 0.456375354359171
2.72 0.456323186359173
2.73 0.456271246359172
2.74 0.456219635359172
2.75 0.456168149359172
2.76 0.456116989359172
2.77 0.456066053359171
2.78 0.456015340359173
2.79 0.455964748359172
2.8 0.455914477359173
2.81 0.455864526359171
2.82 0.455814693359173
2.83 0.455765078359171
2.84 0.455715679359173
2.85 0.455666595359173
2.86 0.455617725359174
2.87 0.455568968359172
2.88 0.455520524359173
2.89 0.455472290359173
2.9 0.455424267359174
2.91 0.455376453359172
2.92 0.455328846359173
2.93 0.455281447359173
2.94 0.455234254359173
2.95 0.455187366359173
2.96 0.455140582359173
2.97 0.455094001359173
2.98 0.455047722359172
2.99 0.455001645359172
3 0.454955668359172
3 0.454955725359172
3.073 0.454626856359173
3.173 0.454193614359172
3.273 0.453779583359172
3.373 0.453383816359173
3.473 0.453005659359173
3.573 0.452644307359172
3.673 0.452298992359172
3.773 0.451969178359171
3.873 0.451654155359172
3.973 0.451353241359174
4.073 0.451065977359173
4.172 0.450794499359173
4.272 0.450532723359172
4.372 0.450282847359173
4.472 0.450044593359173
4.572 0.449817295359173
4.672 0.449600609359173
4.772 0.449393904359173
4.872 0.449197064359174
4.972 0.449009390359173
5.072 0.448830596359173
5.172 0.448660311359173
5.272 0.448498077359172
5.372 0.448343749359172
5.472 0.448196696359172
5.572 0.448056899359173
5.672 0.447923750359172
5.772 0.447797155359172
5.872 0.447676731359172
5.972 0.447562105359173
6.069 0.447456452359173
6.168 0.447353758359172
6.268 0.447255106359172
6.368 0.447161376359173
6.468 0.447072348359173
6.568 0.446987809359173
6.668 0.446907456359172
6.768 0.446831094359172
6.868 0.446758636359172
6.968 0.446689904359172
7.068 0.446624529359172
7.168 0.446562545359173
7.268 0.446503699359171
7.368 0.446447941359173
7.468 0.446394928359172
7.568 0.446344726359172
7.668 0.446297104359173
7.768 0.446251840359173
7.868 0.446209014359173
7.968 0.446168416359171
8.034 0.446142713359173
8.134 0.446105487359171
8.234 0.446070234359173
8.334 0.446036844359172
8.434 0.446005223359172
8.534 0.445975186359172
8.634 0.445946751359173
8.734 0.445919842359173
8.834 0.445894285359172
8.934 0.445870109359173
9.034 0.445847248359172
9.134 0.445825540359172
9.234 0.445805023359172
9.334 0.445785541359172
9.434 0.445767140359173
9.534 0.445749768359173
9.634 0.445733276359173
9.734 0.445717617359174
9.834 0.445702848359172
9.934 0.445688927359173
10.034 0.445675614359173
10.134 0.445663071359172
10.234 0.445651262359172
10.334 0.445640054359172
10.434 0.445629415359171
10.534 0.445619413359173
10.634 0.445609921359171
10.734 0.445601010359171
10.834 0.445592455359172
10.934 0.445584431359173
11.034 0.445576915359172
11.134 0.445569684359173
11.234 0.445562918359172
11.334 0.445556497359174
11.434 0.445550503359172
11.534 0.445544716359171
11.634 0.445539321359172
11.734 0.445534202359173
11.834 0.445529443359174
11.934 0.445524831359172
12.034 0.445520551359172
12.134 0.445516491359172
12.234 0.445512639359173
12.334 0.445509083359171
12.434 0.445505612359172
12.534 0.445502418359172
12.634 0.445499388359172
12.734 0.445496515359173
12.834 0.445493790359173
12.934 0.445491204359174
13.034 0.445488850359173
13.134 0.445486621359173
13.234 0.445484408359173
13.334 0.445482407359172
13.434 0.445480511359172
13.534 0.445478813359172
13.634 0.445477109359173
13.734 0.445475493359172
13.834 0.445474060359173
13.934 0.445472705359172
14.034 0.445471324359172
14.134 0.445470113359171
14.234 0.445468968359172
14.334 0.445467885359172
14.434 0.445466861359172
14.534 0.445465991359173
14.634 0.445465074359172
14.734 0.445464206359171
14.834 0.445463485359173
14.934 0.445462706359173
15.034 0.445462069359172
15.134 0.445461471359172
15.234 0.445460809359172
15.334 0.445460282359173
15.434 0.445459787359173
15.534 0.445459322359172
15.634 0.445458886359173
15.734 0.445458477359173
15.834 0.445458194359173
15.934 0.445457834359173
16.034 0.445457497359172
16.133 0.445457182359174
16.233 0.445456985359172
16.333 0.445456707359174
16.433 0.445456547359171
16.533 0.445456303359173
16.633 0.445456175359173
16.733 0.445455961359171
16.833 0.445455860359171
16.933 0.445455773359173
17.033 0.445455597359173
17.133 0.445455533359173
17.233 0.445455479359172
17.333 0.445455434359172
17.433 0.445455399359172
17.533 0.445455373359172
17.633 0.445455354359172
17.733 0.445455343359173
17.833 0.445455339359173
17.933 0.445455341359173
18.017 0.445455333359174
18.117 0.445455345359171
18.217 0.445455363359173
18.317 0.445455386359173
18.417 0.445455413359172
18.517 0.445455545359172
18.617 0.445455581359173
18.717 0.445455620359173
18.817 0.445455662359173
18.917 0.445455807359172
19.017 0.445455855359173
19.117 0.445455906359173
19.217 0.445456059359174
19.317 0.445456114359173
19.417 0.445456270359172
19.517 0.445456329359173
19.617 0.445456389359173
19.717 0.445456550359173
19.817 0.445456612359171


==> images/data/Prolate_F_tot-018.dat <==
0.001 2.53953344856408
0.002 2.53652912856408
0.003 2.53370484856408
0.004 2.53102914856408
0.005 2.52847966856408
0.006 2.52603968856408
0.007 2.52369618856408
0.008 2.52143878856408
0.009 2.51925897856408
0.01 2.51714968856408
0.011 2.51510492856408
0.012 2.51311957856408
0.013 2.51118920856408
0.014 2.50930994856408
0.015 2.50747838856408
0.016 2.50569149856408
0.017 2.50394657856408
0.018 2.50224119856408
0.019 2.50057318856408
0.02 2.49894054856408
0.021 2.49734146856408
0.022 2.49577430856408
0.023 2.49423754856408
0.024 2.49272979856408
0.025 2.49124975856408
0.026 2.48979624856408
0.027 2.48836814856408
0.028 2.48696444856408
0.029 2.48558417856408
0.03 2.48422644856408
0.031 2.48289040856408
0.032 2.48157527856408
0.033 2.48028031856408
0.034 2.47900482856408
0.035 2.47774814856408
0.036 2.47650966856408
0.037 2.47528879856408
0.038 2.47408497856408
0.039 2.47289768856408
0.04 2.47172642856408
0.041 2.47057071856408
0.042 2.46943010856408
0.043 2.46830417856408
0.044 2.46719250856408
0.045 2.46609470856408
0.046 2.46501040856408
0.047 2.46393925856408
0.048 2.46288089856408
0.049 2.46183501856408
0.05 2.46080128856408
0.051 2.45977942856408
0.052 2.45876913856408
0.053 2.45777013856408
0.054 2.45678217856408
0.055 2.45580497856408
0.056 2.45483830856408
0.057 2.45388192856408
0.058 2.45293560856408
0.059 2.45199913856408
0.06 2.45107228856408
0.061 2.45015485856408
0.062 2.44924665856408
0.063 2.44834748856408
0.064 2.44745717856408
0.065 2.44657552856408
0.066 2.44570237856408
0.067 2.44483755856408
0.068 2.44398090856408
0.069 2.44313226856408
0.07 2.44229148856408
0.071 2.44145841856408
0.072 2.44063291856408
0.073 2.43981484856408
0.074 2.43900407856408
0.075 2.43820046856408
0.076 2.43740388856408
0.077 2.43661422856408
0.078 2.43583135856408
0.079 2.43505516856408
0.08 2.43428553856408
0.081 2.43352235856408
0.082 2.43276552856408
0.083 2.43201493856408
0.084 2.43127048856408
0.085 2.43053206856408
0.086 2.42979959856408
0.087 2.42907297856408
0.088 2.42835210856408
0.089 2.42763690856408
0.09 2.42692728856408
0.091 2.42622315856408
0.092 2.42552444856408
0.093 2.42483105856408
0.094 2.42414292856408
0.095 2.42345995856408
0.096 2.42278209856408
0.097 2.42210925856408
0.098 2.42144136856408
0.099 2.42077836856408
0.1 2.42012016856408
0.105 2.41689908856408
0.11 2.41378882856408
0.115 2.41078232856408
0.12 2.40787320856408
0.125 2.40505569856408
0.13 2.40232455856408
0.135 2.39967501856408
0.14 2.39710270856408
0.145 2.39460362856408
0.15 2.39217408856408
0.155 2.38981067856408
0.16 2.38751024856408
0.165 2.38526987856408
0.17 2.38308683856408
0.175 2.38095857856408
0.18 2.37888273856408
0.185 2.37685706856408
0.19 2.37487948856408
0.195 2.37294801856408
0.2 2.37106079856408
0.205 2.36921608856408
0.21 2.36741221856408
0.215 2.36564761856408
0.22 2.36392080856408
0.225 2.36223035856408
0.23 2.36057494856408
0.235 2.35895329856408
0.24 2.35736418856408
0.245 2.35580646856408
0.25 2.35427903856408
0.255 2.35278085856408
0.26 2.35131092856408
0.265 2.34986828856408
0.27 2.34845203856408
0.275 2.34706131856408
0.28 2.34569528856408
0.285 2.34435315856408
0.29 2.34303418856408
0.295 2.34173763856408
0.3 2.34046284856408
0.305 2.33920912856408
0.31 2.33797587856408
0.315 2.33676247856408
0.32 2.33556835856408
0.325 2.33439296856408
0.33 2.33323578856408
0.335 2.33209631856408
0.34 2.33097405856408
0.345 2.32986857856408
0.35 2.32877940856408
0.355 2.32770613856408
0.36 2.32664837856408
0.365 2.32560571856408
0.37 2.32457779856408
0.375 2.32356426856408
0.38 2.32256477856408
0.385 2.32157900856408
0.39 2.32060664856408
0.395 2.31964738856408
0.4 2.31870094856408
0.405 2.31776704856408
0.41 2.31684541856408
0.415 2.31593581856408
0.42 2.31503798856408
0.425 2.31415169856408
0.43 2.31327672856408
0.435 2.31241284856408
0.44 2.31155984856408
0.445 2.31071753856408
0.45 2.30988570856408
0.455 2.30906417856408
0.46 2.30825277856408
0.465 2.30745131856408
0.47 2.30665962856408
0.475 2.30587754856408
0.48 2.30510492856408
0.485 2.30434160856408
0.49 2.30358744856408
0.495 2.30284229856408
0.5 2.30210601856408
0.505 2.30137847856408
0.51 2.30065954856408
0.515 2.29994910856408
0.52 2.29924702856408
0.525 2.29855318856408
0.53 2.29786746856408
0.535 2.29718976856408
0.54 2.29651997856408
0.545 2.29585797856408
0.55 2.29520367856408
0.555 2.29455696856408
0.56 2.29391774856408
0.565 2.29328593856408
0.57 2.29266142856408
0.575 2.29204412856408
0.58 2.29143394856408
0.585 2.29083079856408
0.59 2.29023460856408
0.595 2.28964527856408
0.6 2.28906272856408
0.605 2.28848687856408
0.61 2.28791765856408
0.615 2.28735497856408
0.62 2.28679876856408
0.625 2.28624894856408
0.63 2.28570544856408
0.635 2.28516818856408
0.64 2.28463711856408
0.645 2.28411214856408
0.65 2.28359321856408
0.655 2.28308025856408
0.66 2.28257319856408
0.665 2.28207198856408
0.67 2.28157653856408
0.675 2.28108680856408
0.68 2.28060272856408
0.685 2.28012422856408
0.69 2.27965124856408
0.695 2.27918374856408
0.7 2.27872164856408
0.705 2.27826488856408
0.71 2.27781342856408
0.715 2.27736719856408
0.72 2.27692613856408
0.725 2.27649020856408
0.73 2.27605934856408
0.735 2.27563348856408
0.74 2.27521259856408
0.745 2.27479660856408
0.75 2.27438546856408
0.755 2.27397912856408
0.76 2.27357754856408
0.765 2.27318065856408
0.77 2.27278841856408
0.775 2.27240078856408
0.78 2.27201769856408
0.785 2.27163911856408
0.79 2.27126498856408
0.795 2.27089526856408
0.8 2.27052990856408
0.805 2.27016885856408
0.81 2.26981207856408
0.815 2.26945951856408
0.82 2.26911113856408
0.825 2.26876688856408
0.83 2.26842671856408
0.835 2.26809060856408
0.84 2.26775848856408
0.845 2.26743032856408
0.85 2.26710608856408
0.855 2.26678571856408
0.86 2.26646917856408
0.865 2.26615642856408
0.87 2.26584743856408
0.875 2.26554214856408
0.88 2.26524052856408
0.885 2.26494253856408
0.89 2.26464813856408
0.895 2.26435728856408
0.9 2.26406994856408
0.905 2.26378608856408
0.91 2.26350565856408
0.915 2.26322863856408
0.92 2.26295496856408
0.925 2.26268462856408
0.93 2.26241757856408
0.935 2.26215377856408
0.94 2.26189319856408
0.945 2.26163579856408
0.95 2.26138153856408
0.955 2.26113039856408
0.96 2.26088232856408
0.965 2.26063730856408
0.97 2.26039529856408
0.975 2.26015625856408
0.98 2.25992015856408
0.985 2.25968697856408
0.99 2.25945666856408
0.995 2.25922920856408
1 2.25900455856408
1.01 2.25856356856408
1.02 2.25813346856408
1.03 2.25771399856408
1.04 2.25730491856408
1.05 2.25690600856408
1.06 2.25651701856408
1.07 2.25613773856408
1.08 2.25576793856408
1.09 2.25540740856408
1.1 2.25505592856408
1.11 2.25471329856408
1.12 2.25437930856408
1.13 2.25405375856408
1.14 2.25373644856408
1.15 2.25342719856408
1.16 2.25312580856408
1.17 2.25283208856408
1.18 2.25254587856408
1.19 2.25226698856408
1.2 2.25199524856408
1.21 2.25173047856408
1.22 2.25147252856408
1.23 2.25122122856408
1.24 2.25097641856408
1.25 2.25073793856408
1.26 2.25050563856408
1.27 2.25027937856408
1.28 2.25005899856408
1.29 2.24984436856408
1.3 2.24963533856408
1.31 2.24943177856408
1.32 2.24923354856408
1.33 2.24904051856408
1.34 2.24885255856408
1.35 2.24866955856408
1.36 2.24849137856408
1.37 2.24831790856408
1.38 2.24814901856408
1.39 2.24798460856408
1.4 2.24782456856408
1.41 2.24766877856408
1.42 2.24751712856408
1.43 2.24736952856408
1.44 2.24722586856408
1.45 2.24708604856408
1.46 2.24694996856408
1.47 2.24681754856408
1.48 2.24668867856408
1.49 2.24656326856408
1.5 2.24644123856408
1.51 2.24632249856408
1.52 2.24620696856408
1.53 2.24609455856408
1.54 2.24598518856408
1.55 2.24587878856408
1.56 2.24577526856408
1.57 2.24567456856408
1.58 2.24557659856408
1.59 2.24548130856408
1.6 2.24538860856408
1.61 2.24529844856408
1.62 2.24521073856408
1.63 2.24512543856408
1.64 2.24504247856408
1.65 2.24496178856408
1.66 2.24488330856408
1.67 2.24480698856408
1.68 2.24473277856408
1.69 2.24466059856408
1.7 2.24459041856408
1.71 2.24452216856408
1.72 2.24445580856408
1.73 2.24439127856408
1.74 2.24432853856408
1.75 2.24426753856408
1.76 2.24420822856408
1.77 2.24415055856408
1.78 2.24409449856408
1.79 2.24403999856408
1.8 2.24398700856408
1.81 2.24393549856408
1.82 2.24388542856408
1.83 2.24383674856408
1.84 2.24378943856408
1.85 2.24374343856408
1.86 2.24369872856408
1.87 2.24365527856408
1.88 2.24361303856408
1.89 2.24357198856408
1.9 2.24353207856408
1.91 2.24349329856408
1.92 2.24345560856408
1.93 2.24341897856408
1.94 2.24338337856408
1.95 2.24334877856408
1.96 2.24331514856408
1.97 2.24328247856408
1.98 2.24325071856408
1.99 2.24321986856408
2 2.24318987856408
2.01 2.24316073856408
2.02 2.24313242856408
2.03 2.24310491856408
2.04 2.24307817856408
2.05 2.24305220856408
2.06 2.24302696856408
2.07 2.24300244856408
2.08 2.24297861856408
2.09 2.24295546856408
2.1 2.24293296856408
2.11 2.24291111856408
2.12 2.24288988856408
2.13 2.24286925856408
2.14 2.24284921856408
2.15 2.24282974856408
2.16 2.24281083856408
2.17 2.24279245856408
2.18 2.24277460856408
2.19 2.24275726856408
2.2 2.24274041856408
2.21 2.24272404856408
2.22 2.24270815856408
2.23 2.24269270856408
2.24 2.24267770856408
2.25 2.24266312856408
2.26 2.24264897856408
2.27 2.24263522856408
2.28 2.24262186856408
2.29 2.24260888856408
2.3 2.24259628856408
2.31 2.24258404856408
2.32 2.24257215856408
2.33 2.24256059856408
2.34 2.24254938856408
2.35 2.24253848856408
2.36 2.24252789856408
2.37 2.24251761856408
2.38 2.24250763856408
2.39 2.24249793856408
2.4 2.24248851856408
2.41 2.24247936856408
2.42 2.24247047856408
2.43 2.24246184856408
2.44 2.24245346856408
2.45 2.24244531856408
2.46 2.24243741856408
2.47 2.24242973856408
2.48 2.24242227856408
2.49 2.24241502856408
2.5 2.24240799856408
2.51 2.24240115856408
2.52 2.24239451856408
2.53 2.24238807856408
2.54 2.24238181856408
2.55 2.24237573856408
2.56 2.24236982856408
2.57 2.24236409856408
2.58 2.24235852856408
2.59 2.24235311856408
2.6 2.24234785856408
2.61 2.24234275856408
2.62 2.24233780856408
2.63 2.24233298856408
2.64 2.24232831856408
2.65 2.24232377856408
2.66 2.24231936856408
2.67 2.24231508856408
2.68 2.24231092856408
2.69 2.24230689856408
2.7 2.24230296856408
2.71 2.24229916856408
2.72 2.24229546856408
2.73 2.24229186856408
2.74 2.24228838856408
2.75 2.24228499856408
2.76 2.24228170856408
2.77 2.24227850856408
2.78 2.24227540856408
2.79 2.24227238856408
2.8 2.24226945856408
2.81 2.24226661856408
2.82 2.24226385856408
2.83 2.24226117856408
2.84 2.24225856856408
2.85 2.24225603856408
2.86 2.24225358856408
2.87 2.24225119856408
2.88 2.24224887856408
2.89 2.24224662856408
2.9 2.24224443856408
2.91 2.24224231856408
2.92 2.24224025856408
2.93 2.24223824856408
2.94 2.24223630856408
2.95 2.24223441856408
2.96 2.24223257856408
2.97 2.24223079856408
2.98 2.24222906856408
2.99 2.24222738856408
3 2.24222574856408
3 2.24222574856408
3.073 2.24221516856408
3.173 2.24220386856408
3.273 2.24219539856408
3.373 2.24218905856408
3.473 2.24218429856408
3.573 2.24218070856408
3.673 2.24217800856408
3.773 2.24217596856408
3.873 2.24217441856408
3.973 2.24217323856408
4.073 2.24217233856408
4.172 2.24217165856408
4.272 2.24217111856408
4.372 2.24217070856408
4.472 2.24217038856408
4.572 2.24217013856408
4.672 2.24216994856408
4.772 2.24216978856408
4.872 2.24216966856408
4.972 2.24216956856408
5.072 2.24216949856408
5.172 2.24216942856408
5.272 2.24216937856408
5.372 2.24216933856408
5.472 2.24216929856408
5.572 2.24216927856408
5.672 2.24216924856408
5.772 2.24216922856408
5.872 2.24216921856408
5.972 2.24216919856408
6.069 2.24216918856408
6.168 2.24216917856408
6.268 2.24216916856408
6.368 2.24216916856408
6.468 2.24216915856408
6.568 2.24216915856408
6.668 2.24216914856408
6.768 2.24216914856408
6.868 2.24216913856408
6.968 2.24216913856408
7.068 2.24216913856408
7.168 2.24216913856408
7.268 2.24216913856408
7.368 2.24216912856408
7.468 2.24216912856408
7.568 2.24216912856408
7.668 2.24216912856408
7.768 2.24216912856408
7.868 2.24216912856408
7.968 2.24216912856408
8.034 2.24216912856408
8.134 2.24216912856408
8.234 2.24216912856408
8.334 2.24216912856408
8.434 2.24216912856408
8.534 2.24216912856408
8.634 2.24216912856408
8.734 2.24216912856408
8.834 2.24216912856408
8.934 2.24216911856408
9.034 2.24216911856408
9.134 2.24216911856408
9.234 2.24216911856408
9.334 2.24216911856408
9.434 2.24216911856408
9.534 2.24216911856408
9.634 2.24216911856408
9.734 2.24216911856408
9.834 2.24216911856408
9.934 2.24216911856408
10.034 2.24216911856408
10.134 2.24216911856408
10.234 2.24216911856408
10.334 2.24216911856408
10.434 2.24216911856408
10.534 2.24216911856408
10.634 2.24216911856408
10.734 2.24216911856408
10.834 2.24216911856408
10.934 2.24216911856408
11.034 2.24216911856408
11.134 2.24216911856408
11.234 2.24216911856408
11.334 2.24216911856408
11.434 2.24216911856408
11.534 2.24216911856408
11.634 2.24216911856408
11.734 2.24216911856408
11.834 2.24216911856408
11.934 2.24216911856408
12.034 2.24216911856408
12.134 2.24216911856408
12.234 2.24216911856408
12.334 2.24216911856408
12.434 2.24216911856408
12.534 2.24216911856408
12.634 2.24216911856408
12.734 2.24216911856408
12.834 2.24216911856408
12.934 2.24216911856408
13.034 2.24216911856408
13.134 2.24216911856408
13.234 2.24216911856408
13.334 2.24216911856408
13.434 2.24216911856408
13.534 2.24216911856408
13.634 2.24216911856408
13.734 2.24216911856408
13.834 2.24216911856408
13.934 2.24216911856408
14.034 2.24216911856408
14.134 2.24216911856408
14.234 2.24216911856408
14.334 2.24216911856408
14.434 2.24216911856408
14.534 2.24216911856408
14.634 2.24216911856408
14.734 2.24216911856408
14.834 2.24216911856408
14.934 2.24216911856408
15.034 2.24216911856408
15.134 2.24216911856408
15.234 2.24216911856408
15.334 2.24216911856408
15.434 2.24216911856408
15.534 2.24216911856408
15.634 2.24216911856408
15.734 2.24216911856408
15.834 2.24216911856408
15.934 2.24216911856408
16.034 2.24216911856408
16.133 2.24216911856408
16.233 2.24216911856408
16.333 2.24216911856408
16.433 2.24216911856408
16.533 2.24216911856408
16.633 2.24216911856408
16.733 2.24216911856408
16.833 2.24216911856408
16.933 2.24216911856408
17.033 2.24216911856408
17.133 2.24216911856408
17.233 2.24216911856408
17.333 2.24216911856408
17.433 2.24216911856408
17.533 2.24216911856408
17.633 2.24216911856408
17.733 2.24216911856408
17.833 2.24216911856408
17.933 2.24216911856408
18.017 2.24216911856408
18.117 2.24216911856408
18.217 2.24216911856408
18.317 2.24216911856408
18.417 2.24216911856408
18.517 2.24216911856408
18.617 2.24216911856408
18.717 2.24216911856408
18.817 2.24216911856408
18.917 2.24216911856408
19.017 2.24216911856408
19.117 2.24216911856408
19.217 2.24216911856408
19.317 2.24216911856408
19.417 2.24216911856408
19.517 2.24216911856408
19.617 2.24216911856408
19.717 2.24216911856408
19.817 2.24216911856408


==> images/data/Prolate_F_tot-019.dat <==
0.001 2.53750968435917
0.002 2.52921578435917
0.003 2.52145361435917
0.004 2.51414387435917
0.005 2.50723129435917
0.006 2.50067410435917
0.007 2.49443860435917
0.008 2.48849743435917
0.009 2.48282709435917
0.01 2.47740755435917
0.011 2.47222123435917
0.012 2.46725259435917
0.013 2.46248759435917
0.014 2.45791395435917
0.015 2.45352026435917
0.016 2.44929622435917
0.017 2.44523242435917
0.018 2.44132022435917
0.019 2.43755144435917
0.02 2.43391892435917
0.021 2.43041560435917
0.022 2.42703518435917
0.023 2.42377168435917
0.024 2.42061950435917
0.025 2.41757337435917
0.026 2.41462849435917
0.027 2.41178013435917
0.028 2.40902407435917
0.029 2.40635616435917
0.03 2.40377261435917
0.031 2.40126978435917
0.032 2.39884405435917
0.033 2.39649243435917
0.034 2.39421156435917
0.035 2.39199877435917
0.036 2.38985110435917
0.037 2.38776608435917
0.038 2.38574103435917
0.039 2.38377363435917
0.04 2.38186158435917
0.041 2.38000280435917
0.042 2.37819512435917
0.043 2.37643671435917
0.044 2.37472561435917
0.045 2.37306000435917
0.046 2.37143834435917
0.047 2.36985873435917
0.048 2.36831989435917
0.049 2.36682003435917
0.05 2.36535808435917
0.051 2.36393230435917
0.052 2.36254171435917
0.053 2.36118486435917
0.054 2.35986064435917
0.055 2.35856775435917
0.056 2.35730535435917
0.057 2.35607213435917
0.058 2.35486728435917
0.059 2.35368965435917
0.06 2.35253840435917
0.061 2.35141262435917
0.062 2.35031152435917
0.063 2.34923414435917
0.064 2.34817975435917
0.065 2.34714762435917
0.066 2.34613696435917
0.067 2.34514708435917
0.068 2.34417724435917
0.069 2.34322689435917
0.07 2.34229541435917
0.071 2.34138209435917
0.072 2.34048646435917
0.073 2.33960782435917
0.074 2.33874574435917
0.075 2.33789966435917
0.076 2.33706916435917
0.077 2.33625362435917
0.078 2.33545265435917
0.079 2.33466585435917
0.08 2.33389266435917
0.081 2.33313280435917
0.082 2.33238572435917
0.083 2.33165119435917
0.084 2.33092867435917
0.085 2.33021795435917
0.086 2.32951861435917
0.087 2.32883027435917
0.088 2.32815272435917
0.089 2.32748558435917
0.09 2.32682849435917
0.091 2.32618129435917
0.092 2.32554361435917
0.093 2.32491512435917
0.094 2.32429578435917
0.095 2.32368505435917
0.096 2.32308291435917
0.097 2.32248895435917
0.098 2.32190305435917
0.099 2.32132493435917
0.1 2.32075448435917
0.105 2.31800895435917
0.11 2.31542499435917
0.115 2.31298248435917
0.12 2.31066456435917
0.125 2.30845671435917
0.13 2.30634671435917
0.135 2.30432389435917
0.14 2.30237916435917
0.145 2.30050478435917
0.15 2.29869391435917
0.155 2.29694082435917
0.16 2.29524038435917
0.165 2.29358836435917
0.17 2.29198068435917
0.175 2.29041424435917
0.18 2.28888595435917
0.185 2.28739323435917
0.19 2.28593389435917
0.195 2.28450590435917
0.2 2.28310741435917
0.205 2.28173684435917
0.21 2.28039279435917
0.215 2.27907388435917
0.22 2.27777899435917
0.225 2.27650717435917
0.23 2.27525740435917
0.235 2.27402873435917
0.24 2.27282040435917
0.245 2.27163171435917
0.25 2.27046198435917
0.255 2.26931063435917
0.26 2.26817691435917
0.265 2.26706041435917
0.27 2.26596053435917
0.275 2.26487689435917
0.28 2.26380897435917
0.285 2.26275629435917
0.29 2.26171856435917
0.295 2.26069534435917
0.3 2.25968628435917
0.305 2.25869101435917
0.31 2.25770928435917
0.315 2.25674061435917
0.32 2.25578479435917
0.325 2.25484158435917
0.33 2.25391052435917
0.335 2.25299161435917
0.34 2.25208439435917
0.345 2.25118857435917
0.35 2.25030410435917
0.355 2.24943068435917
0.36 2.24856805435917
0.365 2.24771589435917
0.37 2.24687421435917
0.375 2.24604267435917
0.38 2.24522113435917
0.385 2.24440932435917
0.39 2.24360716435917
0.395 2.24281442435917
0.4 2.24203089435917
0.405 2.24125646435917
0.41 2.24049107435917
0.415 2.23973435435917
0.42 2.23898617435917
0.425 2.23824661435917
0.43 2.23751535435917
0.435 2.23679221435917
0.44 2.23607720435917
0.445 2.23537005435917
0.45 2.23467071435917
0.455 2.23397912435917
0.46 2.23329505435917
0.465 2.23261836435917
0.47 2.23194904435917
0.475 2.23128697435917
0.48 2.23063204435917
0.485 2.22998405435917
0.49 2.22934291435917
0.495 2.22870872435917
0.5 2.22808112435917
0.505 2.22746020435917
0.51 2.22684581435917
0.515 2.22623786435917
0.52 2.22563630435917
0.525 2.22504095435917
0.53 2.22445177435917
0.535 2.22386879435917
0.54 2.22329176435917
0.545 2.22272073435917
0.55 2.22215554435917
0.555 2.22159616435917
0.56 2.22104254435917
0.565 2.22049463435917
0.57 2.21995220435917
0.575 2.21941540435917
0.58 2.21888411435917
0.585 2.21835807435917
0.59 2.21783746435917
0.595 2.21732214435917
0.6 2.21681209435917
0.605 2.21630706435917
0.61 2.21580723435917
0.615 2.21531247435917
0.62 2.21482265435917
0.625 2.21433774435917
0.63 2.21385782435917
0.635 2.21338265435917
0.64 2.21291232435917
0.645 2.21244669435917
0.65 2.21198574435917
0.655 2.21152945435917
0.66 2.21107769435917
0.665 2.21063054435917
0.67 2.21018777435917
0.675 2.20974956435917
0.68 2.20931569435917
0.685 2.20888624435917
0.69 2.20846108435917
0.695 2.20804019435917
0.7 2.20762345435917
0.705 2.20721103435917
0.71 2.20680263435917
0.715 2.20639841435917
0.72 2.20599825435917
0.725 2.20560214435917
0.73 2.20521005435917
0.735 2.20482176435917
0.74 2.20443755435917
0.745 2.20405710435917
0.75 2.20368049435917
0.755 2.20330780435917
0.76 2.20293872435917
0.765 2.20257341435917
0.77 2.20221186435917
0.775 2.20185395435917
0.78 2.20149967435917
0.785 2.20114888435917
0.79 2.20080178435917
0.795 2.20045813435917
0.8 2.20011793435917
0.805 2.19978126435917
0.81 2.19944798435917
0.815 2.19911810435917
0.82 2.19879157435917
0.825 2.19846840435917
0.83 2.19814844435917
0.835 2.19783190435917
0.84 2.19751845435917
0.845 2.19720827435917
0.85 2.19690124435917
0.855 2.19659744435917
0.86 2.19629665435917
0.865 2.19599897435917
0.87 2.19570436435917
0.875 2.19541280435917
0.88 2.19512429435917
0.885 2.19483870435917
0.89 2.19455601435917
0.895 2.19427631435917
0.9 2.19399948435917
0.905 2.19372549435917
0.91 2.19345434435917
0.915 2.19318610435917
0.92 2.19292055435917
0.925 2.19265778435917
0.93 2.19239768435917
0.935 2.19214041435917
0.94 2.19188577435917
0.945 2.19163373435917
0.95 2.19138439435917
0.955 2.19113762435917
0.96 2.19089340435917
0.965 2.19065183435917
0.97 2.19041277435917
0.975 2.19017622435917
0.98 2.18994205435917
0.985 2.18971046435917
0.99 2.18948131435917
0.995 2.18925451435917
1 2.18903012435917
1.01 2.18858845435917
1.02 2.18815606435917
1.03 2.18773283435917
1.04 2.18731852435917
1.05 2.18691302435917
1.06 2.18651609435917
1.07 2.18612761435917
1.08 2.18574747435917
1.09 2.18537533435917
1.1 2.18501119435917
1.11 2.18465492435917
1.12 2.18430620435917
1.13 2.18396503435917
1.14 2.18363130435917
1.15 2.18330468435917
1.16 2.18298517435917
1.17 2.18267256435917
1.18 2.18236665435917
1.19 2.18206754435917
1.2 2.18177491435917
1.21 2.18148866435917
1.22 2.18120861435917
1.23 2.18093474435917
1.24 2.18066686435917
1.25 2.18040487435917
1.26 2.18014869435917
1.27 2.17989812435917
1.28 2.17965306435917
1.29 2.17941353435917
1.3 2.17917925435917
1.31 2.17895012435917
1.32 2.17872605435917
1.33 2.17850708435917
1.34 2.17829291435917
1.35 2.17808356435917
1.36 2.17787885435917
1.37 2.17767872435917
1.38 2.17748317435917
1.39 2.17729194435917
1.4 2.17710495435917
1.41 2.17692223435917
1.42 2.17674361435917
1.43 2.17656901435917
1.44 2.17639838435917
1.45 2.17623165435917
1.46 2.17606864435917
1.47 2.17590929435917
1.48 2.17575355435917
1.49 2.17560144435917
1.5 2.17545272435917
1.51 2.17530741435917
1.52 2.17516536435917
1.53 2.17502661435917
1.54 2.17489101435917
1.55 2.17475850435917
1.56 2.17462903435917
1.57 2.17450255435917
1.58 2.17437889435917
1.59 2.17425812435917
1.6 2.17414009435917
1.61 2.17402483435917
1.62 2.17391212435917
1.63 2.17380209435917
1.64 2.17369461435917
1.65 2.17358953435917
1.66 2.17348690435917
1.67 2.17338659435917
1.68 2.17328864435917
1.69 2.17319303435917
1.7 2.17309951435917
1.71 2.17300824435917
1.72 2.17291898435917
1.73 2.17283190435917
1.74 2.17274675435917
1.75 2.17266361435917
1.76 2.17258233435917
1.77 2.17250299435917
1.78 2.17242544435917
1.79 2.17234977435917
1.8 2.17227582435917
1.81 2.17220358435917
1.82 2.17213301435917
1.83 2.17206408435917
1.84 2.17199677435917
1.85 2.17193104435917
1.86 2.17186676435917
1.87 2.17180401435917
1.88 2.17174267435917
1.89 2.17168280435917
1.9 2.17162438435917
1.91 2.17156729435917
1.92 2.17151139435917
1.93 2.17145698435917
1.94 2.17140371435917
1.95 2.17135168435917
1.96 2.17130086435917
1.97 2.17125122435917
1.98 2.17120276435917
1.99 2.17115543435917
2 2.17110913435917
2.01 2.17106404435917
2.02 2.17101984435917
2.03 2.17097670435917
2.04 2.17093461435917
2.05 2.17089346435917
2.06 2.17085322435917
2.07 2.17081397435917
2.08 2.17077561435917
2.09 2.17073811435917
2.1 2.17070146435917
2.11 2.17066575435917
2.12 2.17063075435917
2.13 2.17059656435917
2.14 2.17056326435917
2.15 2.17053064435917
2.16 2.17049877435917
2.17 2.17046766435917
2.18 2.17043719435917
2.19 2.17040743435917
2.2 2.17037839435917
2.21 2.17035005435917
2.22 2.17032230435917
2.23 2.17029513435917
2.24 2.17026862435917
2.25 2.17024276435917
2.26 2.17021746435917
2.27 2.17019268435917
2.28 2.17016853435917
2.29 2.17014480435917
2.3 2.17012177435917
2.31 2.17009914435917
2.32 2.17007699435917
2.33 2.17005543435917
2.34 2.17003433435917
2.35 2.17001370435917
2.36 2.16999352435917
2.37 2.16997378435917
2.38 2.16995439435917
2.39 2.16993553435917
2.4 2.16991709435917
2.41 2.16989906435917
2.42 2.16988135435917
2.43 2.16986404435917
2.44 2.16984713435917
2.45 2.16983061435917
2.46 2.16981448435917
2.47 2.16979862435917
2.48 2.16978314435917
2.49 2.16976802435917
2.5 2.16975316435917
2.51 2.16973867435917
2.52 2.16972452435917
2.53 2.16971062435917
2.54 2.16969696435917
2.55 2.16968364435917
2.56 2.16967065435917
2.57 2.16965788435917
2.58 2.16964535435917
2.59 2.16963312435917
2.6 2.16962112435917
2.61 2.16960943435917
2.62 2.16959794435917
2.63 2.16958665435917
2.64 2.16957567435917
2.65 2.16956488435917
2.66 2.16955428435917
2.67 2.16954388435917
2.68 2.16953376435917
2.69 2.16952382435917
2.7 2.16951406435917
2.71 2.16950448435917
2.72 2.16949507435917
2.73 2.16948593435917
2.74 2.16947697435917
2.75 2.16946806435917
2.76 2.16945942435917
2.77 2.16945094435917
2.78 2.16944262435917
2.79 2.16943446435917
2.8 2.16942645435917
2.81 2.16941859435917
2.82 2.16941088435917
2.83 2.16940331435917
2.84 2.16939589435917
2.85 2.16938862435917
2.86 2.16938149435917
2.87 2.16937439435917
2.88 2.16936754435917
2.89 2.16936082435917
2.9 2.16935413435917
2.91 2.16934758435917
2.92 2.16934125435917
2.93 2.16933486435917
2.94 2.16932870435917
2.95 2.16932266435917
2.96 2.16931665435917
2.97 2.16931087435917
2.98 2.16930510435917
2.99 2.16929936435917
3 2.16929384435917
3 2.16929384435917
3.073 2.16925584435917
3.173 2.16921055435917
3.273 2.16917160435917
3.373 2.16913762435917
3.473 2.16910764435917
3.573 2.16908096435917
3.673 2.16905686435917
3.773 2.16903501435917
3.873 2.16901490435917
3.973 2.16899637435917
4.073 2.16897907435917
4.172 2.16896310435917
4.272 2.16894795435917
4.372 2.16893361435917
4.472 2.16892006435917
4.572 2.16890726435917
4.672 2.16889506435917
4.772 2.16888342435917
4.872 2.16887238435917
4.972 2.16886179435917
5.072 2.16885169435917
5.172 2.16884209435917
5.272 2.16883285435917
5.372 2.16882407435917
5.472 2.16881558435917
5.572 2.16880759435917
5.672 2.16879983435917
5.772 2.16879249435917
5.872 2.16878540435917
5.972 2.16877866435917
6.069 2.16877232435917
6.168 2.16876623435917
6.268 2.16876025435917
6.368 2.16875463435917
6.468 2.16874917435917
6.568 2.16874398435917
6.668 2.16873904435917
6.768 2.16873427435917
6.868 2.16872975435917
6.968 2.16872538435917
7.068 2.16872127435917
7.168 2.16871730435917
7.268 2.16871348435917
7.368 2.16870990435917
7.468 2.16870646435917
7.568 2.16870316435917
7.668 2.16870008435917
7.768 2.16869703435917
7.868 2.16869421435917
7.968 2.16869150435917
8.034 2.16868981435917
8.134 2.16868739435917
8.234 2.16868498435917
8.334 2.16868278435917
8.434 2.16868058435917
8.534 2.16867858435917
8.634 2.16867667435917
8.734 2.16867486435917
8.834 2.16867313435917
8.934 2.16867149435917
9.034 2.16866993435917
9.134 2.16866846435917
9.234 2.16866716435917
9.334 2.16866583435917
9.434 2.16866457435917
9.534 2.16866348435917
9.634 2.16866236435917
9.734 2.16866140435917
9.834 2.16866051435917
9.934 2.16865957435917
10.034 2.16865879435917
10.134 2.16865806435917
10.234 2.16865729435917
10.334 2.16865667435917
10.434 2.16865609435917
10.534 2.16865556435917
10.634 2.16865498435917
10.734 2.16865454435917
10.834 2.16865414435917
10.934 2.16865378435917
11.034 2.16865346435917
11.134 2.16865318435917
11.234 2.16865293435917
11.334 2.16865271435917
11.434 2.16865253435917
11.534 2.16865238435917
11.634 2.16865226435917
11.734 2.16865217435917
11.834 2.16865211435917
11.934 2.16865207435917
12.034 2.16865206435917
12.134 2.16865207435917
12.234 2.16865221435917
12.334 2.16865227435917
12.434 2.16865235435917
12.534 2.16865245435917
12.634 2.16865258435917
12.734 2.16865272435917
12.834 2.16865298435917
12.934 2.16865315435917
13.034 2.16865334435917
13.134 2.16865355435917
13.234 2.16865378435917
13.334 2.16865412435917
13.434 2.16865437435917
13.534 2.16865464435917
13.634 2.16865491435917
13.734 2.16865531435917
13.834 2.16865561435917
13.934 2.16865592435917
14.034 2.16865625435917
14.134 2.16865668435917
14.234 2.16865702435917
14.334 2.16865738435917
14.434 2.16865774435917
14.534 2.16865821435917
14.634 2.16865859435917
14.734 2.16865897435917
14.834 2.16865946435917
14.934 2.16865986435917
15.034 2.16866027435917
15.134 2.16866068435917
15.234 2.16866119435917
15.334 2.16866162435917
15.434 2.16866204435917
15.534 2.16866257435917
15.634 2.16866301435917
15.734 2.16866345435917
15.834 2.16866399435917
15.934 2.16866444435917
16.034 2.16866489435917
16.133 2.16866534435917
16.233 2.16866590435917
16.333 2.16866636435917
16.433 2.16866682435917
16.533 2.16866738435917
16.633 2.16866785435917
16.733 2.16866831435917
16.833 2.16866888435917
16.933 2.16866935435917
17.033 2.16866983435917
17.133 2.16867040435917
17.233 2.16867087435917
17.333 2.16867135435917
17.433 2.16867193435917
17.533 2.16867240435917
17.633 2.16867288435917
17.733 2.16867336435917
17.833 2.16867393435917
17.933 2.16867441435917
18.017 2.16867481435917
18.117 2.16867539435917
18.217 2.16867587435917
18.317 2.16867634435917
18.417 2.16867692435917
18.517 2.16867739435917
18.617 2.16867787435917
18.717 2.16867844435917
18.817 2.16867892435917
18.917 2.16867939435917
19.017 2.16867986435917
19.117 2.16868043435917
19.217 2.16868090435917
19.317 2.16868137435917
19.417 2.16868194435917
19.517 2.16868240435917
19.617 2.16868287435917
19.717 2.16868333435917
19.817 2.16868389435917


==> images/data/Prolate_F_tot-020.dat <==
0.001 1.52476389313845
0.002 1.52359897313845
0.003 1.52248737313845
0.004 1.52142108313845
0.005 1.52039419313845
0.006 1.51940215313845
0.007 1.51844132313845
0.008 1.51750874313845
0.009 1.51660194313845
0.01 1.51571885313845
0.011 1.51485766313845
0.012 1.51401684313845
0.013 1.51319501313845
0.014 1.51239099313845
0.015 1.51160370313845
0.016 1.51083219313845
0.017 1.51007561313845
0.018 1.50933318313845
0.019 1.50860419313845
0.02 1.50788799313845
0.021 1.50718399313845
0.022 1.50649166313845
0.023 1.50581049313845
0.024 1.50514001313845
0.025 1.50447980313845
0.026 1.50382945313845
0.027 1.50318859313845
0.028 1.50255687313845
0.029 1.50193396313845
0.03 1.50131956313845
0.031 1.50071338313845
0.032 1.50011515313845
0.033 1.49952461313845
0.034 1.49894151313845
0.035 1.49836564313845
0.036 1.49779676313845
0.037 1.49723468313845
0.038 1.49667920313845
0.039 1.49613014313845
0.04 1.49558731313845
0.041 1.49505055313845
0.042 1.49451970313845
0.043 1.49399460313845
0.044 1.49347510313845
0.045 1.49296107313845
0.046 1.49245238313845
0.047 1.49194888313845
0.048 1.49145046313845
0.049 1.49095701313845
0.05 1.49046839313845
0.051 1.48998452313845
0.052 1.48950527313845
0.053 1.48903055313845
0.054 1.48856026313845
0.055 1.48809431313845
0.056 1.48763260313845
0.057 1.48717505313845
0.058 1.48672158313845
0.059 1.48627209313845
0.06 1.48582652313845
0.061 1.48538478313845
0.062 1.48494680313845
0.063 1.48451252313845
0.064 1.48408185313845
0.065 1.48365474313845
0.066 1.48323112313845
0.067 1.48281092313845
0.068 1.48239409313845
0.069 1.48198056313845
0.07 1.48157028313845
0.071 1.48116319313845
0.072 1.48075923313845
0.073 1.48035836313845
0.074 1.47996053313845
0.075 1.47956567313845
0.076 1.47917375313845
0.077 1.47878472313845
0.078 1.47839853313845
0.079 1.47801514313845
0.08 1.47763449313845
0.081 1.47725656313845
0.082 1.47688130313845
0.083 1.47650866313845
0.084 1.47613861313845
0.085 1.47577112313845
0.086 1.47540613313845
0.087 1.47504362313845
0.088 1.47468356313845
0.089 1.47432590313845
0.09 1.47397061313845
0.091 1.47361766313845
0.092 1.47326701313845
0.093 1.47291864313845
0.094 1.47257251313845
0.095 1.47222860313845
0.096 1.47188686313845
0.097 1.47154729313845
0.098 1.47120983313845
0.099 1.47087448313845
0.1 1.47054119313845
0.105 1.46890493313845
0.11 1.46731666313845
0.115 1.46577356313845
0.12 1.46427306313845
0.125 1.46281283313845
0.13 1.46139073313845
0.135 1.46000479313845
0.14 1.45865322313845
0.145 1.45733436313845
0.15 1.45604665313845
0.155 1.45478869313845
0.16 1.45355915313845
0.165 1.45235679313845
0.17 1.45118048313845
0.175 1.45002913313845
0.18 1.44890175313845
0.185 1.44779740313845
0.19 1.44671519313845
0.195 1.44565431313845
0.2 1.44461396313845
0.205 1.44359341313845
0.21 1.44259198313845
0.215 1.44160900313845
0.22 1.44064386313845
0.225 1.43969597313845
0.23 1.43876477313845
0.235 1.43784973313845
0.24 1.43695036313845
0.245 1.43606616313845
0.25 1.43519670313845
0.255 1.43434152313845
0.26 1.43350022313845
0.265 1.43267241313845
0.27 1.43185769313845
0.275 1.43105571313845
0.28 1.43026611313845
0.285 1.42948857313845
0.29 1.42872277313845
0.295 1.42796838313845
0.3 1.42722513313845
0.305 1.42649272313845
0.31 1.42577087313845
0.315 1.42505933313845
0.32 1.42435783313845
0.325 1.42366614313845
0.33 1.42298400313845
0.335 1.42231120313845
0.34 1.42164750313845
0.345 1.42099270313845
0.35 1.42034658313845
0.355 1.41970895313845
0.36 1.41907961313845
0.365 1.41845836313845
0.37 1.41784504313845
0.375 1.41723945313845
0.38 1.41664143313845
0.385 1.41605080313845
0.39 1.41546742313845
0.395 1.41489112313845
0.4 1.41432174313845
0.405 1.41375915313845
0.41 1.41320319313845
0.415 1.41265372313845
0.42 1.41211062313845
0.425 1.41157374313845
0.43 1.41104296313845
0.435 1.41051816313845
0.44 1.40999921313845
0.445 1.40948600313845
0.45 1.40897840313845
0.455 1.40847632313845
0.46 1.40797964313845
0.465 1.40748826313845
0.47 1.40700207313845
0.475 1.40652098313845
0.48 1.40604488313845
0.485 1.40557368313845
0.49 1.40510730313845
0.495 1.40464564313845
0.5 1.40418861313845
0.505 1.40373614313845
0.51 1.40328813313845
0.515 1.40284451313845
0.52 1.40240520313845
0.525 1.40197013313845
0.53 1.40153922313845
0.535 1.40111239313845
0.54 1.40068959313845
0.545 1.40027073313845
0.55 1.39985576313845
0.555 1.39944461313845
0.56 1.39903722313845
0.565 1.39863352313845
0.57 1.39823346313845
0.575 1.39783698313845
0.58 1.39744402313845
0.585 1.39705452313845
0.59 1.39666844313845
0.595 1.39628571313845
0.6 1.39590630313845
0.605 1.39553014313845
0.61 1.39515720313845
0.615 1.39478742313845
0.62 1.39442076313845
0.625 1.39405717313845
0.63 1.39369661313845
0.635 1.39333904313845
0.64 1.39298442313845
0.645 1.39263270313845
0.65 1.39228384313845
0.655 1.39193781313845
0.66 1.39159457313845
0.665 1.39125408313845
0.67 1.39091631313845
0.675 1.39058123313845
0.68 1.39024879313845
0.685 1.38991896313845
0.69 1.38959172313845
0.695 1.38926702313845
0.7 1.38894485313845
0.705 1.38862516313845
0.71 1.38830794313845
0.715 1.38799314313845
0.72 1.38768075313845
0.725 1.38737074313845
0.73 1.38706307313845
0.735 1.38675772313845
0.74 1.38645467313845
0.745 1.38615389313845
0.75 1.38585535313845
0.755 1.38555904313845
0.76 1.38526493313845
0.765 1.38497299313845
0.77 1.38468320313845
0.775 1.38439555313845
0.78 1.38411000313845
0.785 1.38382654313845
0.79 1.38354515313845
0.795 1.38326581313845
0.8 1.38298849313845
0.805 1.38271318313845
0.81 1.38243985313845
0.815 1.38216850313845
0.82 1.38189909313845
0.825 1.38163162313845
0.83 1.38136607313845
0.835 1.38110241313845
0.84 1.38084063313845
0.845 1.38058071313845
0.85 1.38032265313845
0.855 1.38006641313845
0.86 1.37981198313845
0.865 1.37955936313845
0.87 1.37930852313845
0.875 1.37905945313845
0.88 1.37881213313845
0.885 1.37856656313845
0.89 1.37832270313845
0.895 1.37808056313845
0.9 1.37784012313845
0.905 1.37760135313845
0.91 1.37736426313845
0.915 1.37712883313845
0.92 1.37689503313845
0.925 1.37666287313845
0.93 1.37643233313845
0.935 1.37620339313845
0.94 1.37597604313845
0.945 1.37575028313845
0.95 1.37552608313845
0.955 1.37530344313845
0.96 1.37508234313845
0.965 1.37486278313845
0.97 1.37464475313845
0.975 1.37442822313845
0.98 1.37421319313845
0.985 1.37399965313845
0.99 1.37378760313845
0.995 1.37357700313845
1 1.37336787313845
1.01 1.37295393313845
1.02 1.37254570313845
1.03 1.37214310313845
1.04 1.37174604313845
1.05 1.37135445313845
1.06 1.37096826313845
1.07 1.37058740313845
1.08 1.37021178313845
1.09 1.36984135313845
1.1 1.36947603313845
1.11 1.36911575313845
1.12 1.36876045313845
1.13 1.36841006313845
1.14 1.36806452313845
1.15 1.36772376313845
1.16 1.36738773313845
1.17 1.36705635313845
1.18 1.36672958313845
1.19 1.36640735313845
1.2 1.36608960313845
1.21 1.36577627313845
1.22 1.36546732313845
1.23 1.36516267313845
1.24 1.36486229313845
1.25 1.36456610313845
1.26 1.36427407313845
1.27 1.36398613313845
1.28 1.36370223313845
1.29 1.36342232313845
1.3 1.36314636313845
1.31 1.36287429313845
1.32 1.36260606313845
1.33 1.36234162313845
1.34 1.36208092313845
1.35 1.36182392313845
1.36 1.36157057313845
1.37 1.36132082313845
1.38 1.36107462313845
1.39 1.36083194313845
1.4 1.36059272313845
1.41 1.36035692313845
1.42 1.36012449313845
1.43 1.35989540313845
1.44 1.35966960313845
1.45 1.35944705313845
1.46 1.35922770313845
1.47 1.35901152313845
1.48 1.35879846313845
1.49 1.35858848313845
1.5 1.35838154313845
1.51 1.35817760313845
1.52 1.35797663313845
1.53 1.35777858313845
1.54 1.35758342313845
1.55 1.35739111313845
1.56 1.35720160313845
1.57 1.35701487313845
1.58 1.35683088313845
1.59 1.35664959313845
1.6 1.35647096313845
1.61 1.35629496313845
1.62 1.35612156313845
1.63 1.35595071313845
1.64 1.35578239313845
1.65 1.35561657313845
1.66 1.35545320313845
1.67 1.35529226313845
1.68 1.35513371313845
1.69 1.35497752313845
1.7 1.35482366313845
1.71 1.35467209313845
1.72 1.35452280313845
1.73 1.35437573313845
1.74 1.35423087313845
1.75 1.35408819313845
1.76 1.35394765313845
1.77 1.35380923313845
1.78 1.35367289313845
1.79 1.35353861313845
1.8 1.35340636313845
1.81 1.35327611313845
1.82 1.35314784313845
1.83 1.35302151313845
1.84 1.35289710313845
1.85 1.35277458313845
1.86 1.35265393313845
1.87 1.35253512313845
1.88 1.35241812313845
1.89 1.35230291313845
1.9 1.35218947313845
1.91 1.35207776313845
1.92 1.35196777313845
1.93 1.35185947313845
1.94 1.35175283313845
1.95 1.35164784313845
1.96 1.35154447313845
1.97 1.35144269313845
1.98 1.35134248313845
1.99 1.35124383313845
2 1.35114671313845
2.01 1.35105109313845
2.02 1.35095696313845
2.03 1.35086429313845
2.04 1.35077306313845
2.05 1.35068326313845
2.06 1.35059485313845
2.07 1.35050783313845
2.08 1.35042217313845
2.09 1.35033785313845
2.1 1.35025485313845
2.11 1.35017315313845
2.12 1.35009274313845
2.13 1.35001359313845
2.14 1.34993569313845
2.15 1.34985901313845
2.16 1.34978355313845
2.17 1.34970927313845
2.18 1.34963617313845
2.19 1.34956423313845
2.2 1.34949342313845
2.21 1.34942374313845
2.22 1.34935517313845
2.23 1.34928768313845
2.24 1.34922127313845
2.25 1.34915592313845
2.26 1.34909161313845
2.27 1.34902832313845
2.28 1.34896604313845
2.29 1.34890476313845
2.3 1.34884446313845
2.31 1.34878513313845
2.32 1.34872675313845
2.33 1.34866930313845
2.34 1.34861277313845
2.35 1.34855716313845
2.36 1.34850244313845
2.37 1.34844860313845
2.38 1.34839563313845
2.39 1.34834351313845
2.4 1.34829224313845
2.41 1.34824179313845
2.42 1.34819216313845
2.43 1.34814333313845
2.44 1.34809530313845
2.45 1.34804804313845
2.46 1.34800155313845
2.47 1.34795582313845
2.48 1.34791083313845
2.49 1.34786657313845
2.5 1.34782303313845
2.51 1.34778020313845
2.52 1.34773808313845
2.53 1.34769663313845
2.54 1.34765587313845
2.55 1.34761577313845
2.56 1.34757633313845
2.57 1.34753754313845
2.58 1.34749938313845
2.59 1.34746185313845
2.6 1.34742493313845
2.61 1.34738862313845
2.62 1.34735290313845
2.63 1.34731778313845
2.64 1.34728323313845
2.65 1.34724925313845
2.66 1.34721584313845
2.67 1.34718297313845
2.68 1.34715065313845
2.69 1.34711886313845
2.7 1.34708759313845
2.71 1.34705685313845
2.72 1.34702661313845
2.73 1.34699687313845
2.74 1.34696763313845
2.75 1.34693887313845
2.76 1.34691059313845
2.77 1.34688278313845
2.78 1.34685544313845
2.79 1.34682855313845
2.8 1.34680210313845
2.81 1.34677610313845
2.82 1.34675053313845
2.83 1.34672538313845
2.84 1.34670066313845
2.85 1.34667635313845
2.86 1.34665244313845
2.87 1.34662894313845
2.88 1.34660582313845
2.89 1.34658310313845
2.9 1.34656076313845
2.91 1.34653879313845
2.92 1.34651719313845
2.93 1.34649595313845
2.94 1.34647506313845
2.95 1.34645453313845
2.96 1.34643435313845
2.97 1.34641450313845
2.98 1.34639499313845
2.99 1.34637581313845
3 1.34635695313845
3 1.34635695313845
3.073 1.34622857313845
3.173 1.34607678313845
3.273 1.34594891313845
3.373 1.34584128313845
3.473 1.34575074313845
3.573 1.34567463313845
3.673 1.34561069313845
3.773 1.34555699313845
3.873 1.34551192313845
3.973 1.34547411313845
4.073 1.34544240313845
4.172 1.34541605313845
4.272 1.34539372313845
4.372 1.34537501313845
4.472 1.34535933313845
4.572 1.34534620313845
4.672 1.34533520313845
4.772 1.34532598313845
4.872 1.34531826313845
4.972 1.34531179313845
5.072 1.34530637313845
5.172 1.34530183313845
5.272 1.34529803313845
5.372 1.34529484313845
5.472 1.34529217313845
5.572 1.34528993313845
5.672 1.34528805313845
5.772 1.34528647313845
5.872 1.34528515313845
5.972 1.34528404313845
6.069 1.34528313313845
6.168 1.34528235313845
6.268 1.34528168313845
6.368 1.34528112313845
6.468 1.34528065313845
6.568 1.34528026313845
6.668 1.34527992313845
6.768 1.34527964313845
6.868 1.34527940313845
6.968 1.34527920313845
7.068 1.34527902313845
7.168 1.34527888313845
7.268 1.34527875313845
7.368 1.34527865313845
7.468 1.34527856313845
7.568 1.34527848313845
7.668 1.34527842313845
7.768 1.34527836313845
7.868 1.34527831313845
7.968 1.34527827313845
8.034 1.34527825313845
8.134 1.34527822313845
8.234 1.34527819313845
8.334 1.34527817313845
8.434 1.34527814313845
8.534 1.34527813313845
8.634 1.34527811313845
8.734 1.34527810313845
8.834 nan
8.934 nan
9.034 nan
9.134 nan
9.234 nan
9.334 nan
9.434 nan
9.534 nan
9.634 nan
9.734 nan
9.834 nan
9.934 nan
10.034 nan
10.134 nan
10.234 nan
10.334 nan
10.434 nan
10.534 nan
10.634 nan
10.734 nan
10.834 nan
10.934 nan
11.034 nan
11.134 nan
11.234 nan
11.334 nan
11.434 nan
11.534 nan
11.634 nan
11.734 nan
11.834 nan
11.934 nan
12.034 nan
12.134 nan
12.234 nan
12.334 nan
12.434 nan
12.534 nan
12.634 nan
12.734 nan
12.834 nan
12.934 nan
13.034 nan
13.134 nan
13.234 nan
13.334 nan
13.434 nan
13.534 nan
13.634 nan
13.734 nan
13.834 nan
13.934 nan
14.034 nan
14.134 nan
14.234 nan
14.334 nan
14.434 nan
14.534 nan
14.634 nan
14.734 nan
14.834 nan
14.934 nan
15.034 nan
15.134 nan
15.234 nan
15.334 nan
15.434 nan
15.534 nan
15.634 nan
15.734 nan
15.834 nan
15.934 nan
16.034 nan
16.133 nan
16.233 nan
16.333 nan
16.433 nan
16.533 nan
16.633 nan
16.733 nan
16.833 nan
16.933 nan
17.033 nan
17.133 nan
17.233 nan
17.333 nan
17.433 nan
17.533 nan
17.633 nan
17.733 nan
17.833 nan
17.933 nan
18.017 nan
18.117 nan
18.217 nan
18.317 nan
18.417 nan
18.517 nan
18.617 nan
18.717 nan
18.817 nan
18.917 nan
19.017 nan
19.117 nan
19.217 nan
19.317 nan
19.417 nan
19.517 nan
19.617 nan
19.717 nan
19.817 nan


==> images/data/Prolate_F_tot-021.dat <==
0.001 1.52459432435917
0.002 1.52150469435917
0.003 1.51857827435917
0.004 1.51579503435917
0.005 1.51314066435917
0.006 1.51060385435917
0.007 1.50817531435917
0.008 1.50584716435917
0.009 1.50361245435917
0.01 1.50146517435917
0.011 1.49939996435917
0.012 1.49741201435917
0.013 1.49549699435917
0.014 1.49365077435917
0.015 1.49186980435917
0.016 1.49015061435917
0.017 1.48849026435917
0.018 1.48688566435917
0.019 1.48533426435917
0.02 1.48383346435917
0.021 1.48238094435917
0.022 1.48097451435917
0.023 1.47961207435917
0.024 1.47829168435917
0.025 1.47701150435917
0.026 1.47576985435917
0.027 1.47456491435917
0.028 1.47339533435917
0.029 1.47225948435917
0.03 1.47115612435917
0.031 1.47008383435917
0.032 1.46904144435917
0.033 1.46802762435917
0.034 1.46704126435917
0.035 1.46608142435917
0.036 1.46514695435917
0.037 1.46423696435917
0.038 1.46335038435917
0.039 1.46248636435917
0.04 1.46164417435917
0.041 1.46082282435917
0.042 1.46002173435917
0.043 1.45923995435917
0.044 1.45847685435917
0.045 1.45773180435917
0.046 1.45700411435917
0.047 1.45629320435917
0.048 1.45559840435917
0.049 1.45491915435917
0.05 1.45425494435917
0.051 1.45360523435917
0.052 1.45296941435917
0.053 1.45234720435917
0.054 1.45173800435917
0.055 1.45114145435917
0.056 1.45055699435917
0.057 1.44998436435917
0.058 1.44942303435917
0.059 1.44887266435917
0.06 1.44833295435917
0.061 1.44780347435917
0.062 1.44728393435917
0.063 1.44677402435917
0.064 1.44627338435917
0.065 1.44578171435917
0.066 1.44529885435917
0.067 1.44482433435917
0.068 1.44435800435917
0.069 1.44389951435917
0.07 1.44344872435917
0.071 1.44300528435917
0.072 1.44256908435917
0.073 1.44213988435917
0.074 1.44171736435917
0.075 1.44130142435917
0.076 1.44089175435917
0.077 1.44048833435917
0.078 1.44009088435917
0.079 1.43969909435917
0.08 1.43931309435917
0.081 1.43893238435917
0.082 1.43855710435917
0.083 1.43818685435917
0.084 1.43782168435917
0.085 1.43746130435917
0.086 1.43710557435917
0.087 1.43675452435917
0.088 1.43640789435917
0.089 1.43606554435917
0.09 1.43572741435917
0.091 1.43539335435917
0.092 1.43506323435917
0.093 1.43473701435917
0.094 1.43441454435917
0.095 1.43409580435917
0.096 1.43378056435917
0.097 1.43346868435917
0.098 1.43316035435917
0.099 1.43285514435917
0.1 1.43255323435917
0.105 1.43108863435917
0.11 1.42969266435917
0.115 1.42835729435917
0.12 1.42707576435917
0.125 1.42584219435917
0.13 1.42465175435917
0.135 1.42350027435917
0.14 1.42238392435917
0.145 1.42129963435917
0.15 1.42024479435917
0.155 1.41921689435917
0.16 1.41821394435917
0.165 1.41723419435917
0.17 1.41627610435917
0.175 1.41533820435917
0.18 1.41441922435917
0.185 1.41351834435917
0.19 1.41263439435917
0.195 1.41176655435917
0.2 1.41091414435917
0.205 1.41007638435917
0.21 1.40925268435917
0.215 1.40844253435917
0.22 1.40764527435917
0.225 1.40686070435917
0.23 1.40608814435917
0.235 1.40532724435917
0.24 1.40457765435917
0.245 1.40383914435917
0.25 1.40311117435917
0.255 1.40239368435917
0.26 1.40168619435917
0.265 1.40098859435917
0.27 1.40030045435917
0.275 1.39962170435917
0.28 1.39895201435917
0.285 1.39829111435917
0.29 1.39763899435917
0.295 1.39699528435917
0.3 1.39635983435917
0.305 1.39573255435917
0.31 1.39511308435917
0.315 1.39450138435917
0.32 1.39389727435917
0.325 1.39330055435917
0.33 1.39271119435917
0.335 1.39212876435917
0.34 1.39155345435917
0.345 1.39098487435917
0.35 1.39042296435917
0.355 1.38986768435917
0.36 1.38931878435917
0.365 1.38877614435917
0.37 1.38823976435917
0.375 1.38770934435917
0.38 1.38718490435917
0.385 1.38666636435917
0.39 1.38615337435917
0.395 1.38564616435917
0.4 1.38514430435917
0.405 1.38464794435917
0.41 1.38415685435917
0.415 1.38367091435917
0.42 1.38319011435917
0.425 1.38271433435917
0.43 1.38224356435917
0.435 1.38177751435917
0.44 1.38131627435917
0.445 1.38085966435917
0.45 1.38040759435917
0.455 1.37996007435917
0.46 1.37951703435917
0.465 1.37907828435917
0.47 1.37864376435917
0.475 1.37821349435917
0.48 1.37778740435917
0.485 1.37736524435917
0.49 1.37694723435917
0.495 1.37653303435917
0.5 1.37612276435917
0.505 1.37571618435917
0.51 1.37531343435917
0.515 1.37491436435917
0.52 1.37451881435917
0.525 1.37412695435917
0.53 1.37373852435917
0.535 1.37335348435917
0.54 1.37297199435917
0.545 1.37259370435917
0.55 1.37221876435917
0.555 1.37184705435917
0.56 1.37147853435917
0.565 1.37111315435917
0.57 1.37075087435917
0.575 1.37039157435917
0.58 1.37003542435917
0.585 1.36968216435917
0.59 1.36933178435917
0.595 1.36898435435917
0.6 1.36863972435917
0.605 1.36829788435917
0.61 1.36795879435917
0.615 1.36762243435917
0.62 1.36728876435917
0.625 1.36695766435917
0.63 1.36662931435917
0.635 1.36630347435917
0.64 1.36598013435917
0.645 1.36565936435917
0.65 1.36534103435917
0.655 1.36502523435917
0.66 1.36471173435917
0.665 1.36440070435917
0.67 1.36409194435917
0.675 1.36378560435917
0.68 1.36348149435917
0.685 1.36317967435917
0.69 1.36288012435917
0.695 1.36258274435917
0.7 1.36228759435917
0.705 1.36199456435917
0.71 1.36170363435917
0.715 1.36141489435917
0.72 1.36112822435917
0.725 1.36084359435917
0.73 1.36056110435917
0.735 1.36028053435917
0.74 1.36000197435917
0.745 1.35972549435917
0.75 1.35945088435917
0.755 1.35917823435917
0.76 1.35890743435917
0.765 1.35863855435917
0.77 1.35837159435917
0.775 1.35810653435917
0.78 1.35784326435917
0.785 1.35758176435917
0.79 1.35732213435917
0.795 1.35706425435917
0.8 1.35680820435917
0.805 1.35655379435917
0.81 1.35630118435917
0.815 1.35605028435917
0.82 1.35580107435917
0.825 1.35555363435917
0.83 1.35530777435917
0.835 1.35506356435917
0.84 1.35482111435917
0.845 1.35458018435917
0.85 1.35434089435917
0.855 1.35410321435917
0.86 1.35386703435917
0.865 1.35363255435917
0.87 1.35339956435917
0.875 1.35316805435917
0.88 1.35293821435917
0.885 1.35270982435917
0.89 1.35248288435917
0.895 1.35225748435917
0.9 1.35203362435917
0.905 1.35181118435917
0.91 1.35159015435917
0.915 1.35137063435917
0.92 1.35115251435917
0.925 1.35093588435917
0.93 1.35072063435917
0.935 1.35050676435917
0.94 1.35029425435917
0.945 1.35008319435917
0.95 1.34987349435917
0.955 1.34966514435917
0.96 1.34945812435917
0.965 1.34925242435917
0.97 1.34904815435917
0.975 1.34884509435917
0.98 1.34864344435917
0.985 1.34844299435917
0.99 1.34824394435917
0.995 1.34804606435917
1 1.34784957435917
1.01 1.34746020435917
1.02 1.34707587435917
1.03 1.34669652435917
1.04 1.34632201435917
1.05 1.34595218435917
1.06 1.34558720435917
1.07 1.34522680435917
1.08 1.34487115435917
1.09 1.34451989435917
1.1 1.34417319435917
1.11 1.34383089435917
1.12 1.34349296435917
1.13 1.34315935435917
1.14 1.34283002435917
1.15 1.34250492435917
1.16 1.34218392435917
1.17 1.34186707435917
1.18 1.34155423435917
1.19 1.34124547435917
1.2 1.34094055435917
1.21 1.34063962435917
1.22 1.34034255435917
1.23 1.34004930435917
1.24 1.33975983435917
1.25 1.33947401435917
1.26 1.33919190435917
1.27 1.33891346435917
1.28 1.33863856435917
1.29 1.33836726435917
1.3 1.33809943435917
1.31 1.33783514435917
1.32 1.33757424435917
1.33 1.33731661435917
1.34 1.33706241435917
1.35 1.33681160435917
1.36 1.33656397435917
1.37 1.33631956435917
1.38 1.33607826435917
1.39 1.33584022435917
1.4 1.33560522435917
1.41 1.33537333435917
1.42 1.33514451435917
1.43 1.33491864435917
1.44 1.33469578435917
1.45 1.33447590435917
1.46 1.33425878435917
1.47 1.33404458435917
1.48 1.33383327435917
1.49 1.33362473435917
1.5 1.33341892435917
1.51 1.33321583435917
1.52 1.33301541435917
1.53 1.33281775435917
1.54 1.33262260435917
1.55 1.33243016435917
1.56 1.33224018435917
1.57 1.33205285435917
1.58 1.33186793435917
1.59 1.33168560435917
1.6 1.33150563435917
1.61 1.33132810435917
1.62 1.33115288435917
1.63 1.33098015435917
1.64 1.33080967435917
1.65 1.33064153435917
1.66 1.33047560435917
1.67 1.33031196435917
1.68 1.33015058435917
1.69 1.32999133435917
1.7 1.32983420435917
1.71 1.32967926435917
1.72 1.32952649435917
1.73 1.32937575435917
1.74 1.32922704435917
1.75 1.32908043435917
1.76 1.32893579435917
1.77 1.32879311435917
1.78 1.32865236435917
1.79 1.32851361435917
1.8 1.32837676435917
1.81 1.32824177435917
1.82 1.32810862435917
1.83 1.32797740435917
1.84 1.32784788435917
1.85 1.32772025435917
1.86 1.32759438435917
1.87 1.32747015435917
1.88 1.32734775435917
1.89 1.32722705435917
1.9 1.32710793435917
1.91 1.32699058435917
1.92 1.32687477435917
1.93 1.32676069435917
1.94 1.32664812435917
1.95 1.32653714435917
1.96 1.32642773435917
1.97 1.32631987435917
1.98 1.32621345435917
1.99 1.32610855435917
2 1.32600525435917
2.01 1.32590323435917
2.02 1.32580278435917
2.03 1.32570368435917
2.04 1.32560601435917
2.05 1.32550966435917
2.06 1.32541470435917
2.07 1.32532114435917
2.08 1.32522884435917
2.09 1.32513789435917
2.1 1.32504828435917
2.11 1.32495989435917
2.12 1.32487271435917
2.13 1.32478681435917
2.14 1.32470220435917
2.15 1.32461874435917
2.16 1.32453644435917
2.17 1.32445536435917
2.18 1.32437541435917
2.19 1.32429666435917
2.2 1.32421900435917
2.21 1.32414252435917
2.22 1.32406700435917
2.23 1.32399273435917
2.24 1.32391940435917
2.25 1.32384719435917
2.26 1.32377599435917
2.27 1.32370580435917
2.28 1.32363668435917
2.29 1.32356855435917
2.3 1.32350137435917
2.31 1.32343524435917
2.32 1.32336995435917
2.33 1.32330568435917
2.34 1.32324233435917
2.35 1.32317988435917
2.36 1.32311842435917
2.37 1.32305774435917
2.38 1.32299803435917
2.39 1.32293917435917
2.4 1.32288107435917
2.41 1.32282389435917
2.42 1.32276755435917
2.43 1.32271212435917
2.44 1.32265739435917
2.45 1.32260346435917
2.46 1.32255031435917
2.47 1.32249804435917
2.48 1.32244643435917
2.49 1.32239557435917
2.5 1.32234557435917
2.51 1.32229619435917
2.52 1.32224755435917
2.53 1.32219972435917
2.54 1.32215251435917
2.55 1.32210599435917
2.56 1.32206016435917
2.57 1.32201502435917
2.58 1.32197055435917
2.59 1.32192674435917
2.6 1.32188359435917
2.61 1.32184099435917
2.62 1.32179913435917
2.63 1.32175781435917
2.64 1.32171710435917
2.65 1.32167702435917
2.66 1.32163754435917
2.67 1.32159867435917
2.68 1.32156029435917
2.69 1.32152250435917
2.7 1.32148539435917
2.71 1.32144864435917
2.72 1.32141257435917
2.73 1.32137705435917
2.74 1.32134198435917
2.75 1.32130746435917
2.76 1.32127338435917
2.77 1.32123992435917
2.78 1.32120690435917
2.79 1.32117439435917
2.8 1.32114239435917
2.81 1.32111079435917
2.82 1.32107970435917
2.83 1.32104910435917
2.84 1.32101889435917
2.85 1.32098916435917
2.86 1.32095990435917
2.87 1.32093101435917
2.88 1.32090259435917
2.89 1.32087463435917
2.9 1.32084702435917
2.91 1.32081985435917
2.92 1.32079313435917
2.93 1.32076675435917
2.94 1.32074079435917
2.95 1.32071527435917
2.96 1.32069006435917
2.97 1.32066517435917
2.98 1.32064080435917
2.99 1.32061663435917
3 1.32059296435917
3 1.32059297435917
3.073 1.32043014435917
3.173 1.32023420435917
3.273 1.32006561435917
3.373 1.31992051435917
3.473 1.31979555435917
3.573 1.31968783435917
3.673 1.31959494435917
3.773 1.31951483435917
3.873 1.31944548435917
3.973 1.31938545435917
4.073 1.31933342435917
4.172 1.31928859435917
4.272 1.31924913435917
4.372 1.31921465435917
4.472 1.31918447435917
4.572 1.31915790435917
4.672 1.31913455435917
4.772 1.31911387435917
4.872 1.31909557435917
4.972 1.31907922435917
5.072 1.31906462435917
5.172 1.31905150435917
5.272 1.31903963435917
5.372 1.31902899435917
5.472 1.31901919435917
5.572 1.31901035435917
5.672 1.31900221435917
5.772 1.31899481435917
5.872 1.31898791435917
5.972 1.31898149435917
6.069 1.31897577435917
6.168 1.31897032435917
6.268 1.31896515435917
6.368 1.31896027435917
6.468 1.31895576435917
6.568 1.31895152435917
6.668 1.31894743435917
6.768 1.31894371435917
6.868 1.31894013435917
6.968 1.31893670435917
7.068 1.31893351435917
7.168 1.31893047435917
7.268 1.31892757435917
7.368 1.31892482435917
7.468 1.31892220435917
7.568 1.31891973435917
7.668 1.31891740435917
7.768 1.31891511435917
7.868 1.31891296435917
7.968 1.31891095435917
8.034 1.31890972435917
8.134 1.31890777435917
8.234 1.31890607435917
8.334 1.31890431435917
8.434 1.31890269435917
8.534 1.31890122435917
8.634 1.31889978435917
8.734 1.31889839435917
8.834 1.31889703435917
8.934 1.31889581435917
9.034 1.31889463435917
9.134 1.31889349435917
9.234 1.31889249435917
9.334 1.31889143435917
9.434 1.31889050435917
9.534 1.31888960435917
9.634 1.31888875435917
9.734 1.31888802435917
9.834 1.31888723435917
9.934 1.31888658435917
10.034 1.31888585435917
10.134 1.31888526435917
10.234 1.31888470435917
10.334 1.31888417435917
10.434 1.31888366435917
10.534 1.31888319435917
10.634 1.31888274435917
10.734 1.31888242435917
10.834 1.31888203435917
10.934 1.31888176435917
11.034 1.31888141435917
11.134 1.31888109435917
11.234 1.31888089435917
11.334 1.31888072435917
11.434 1.31888046435917
11.534 1.31888033435917
11.634 1.31888022435917
11.734 1.31888003435917
11.834 1.31887995435917
11.934 1.31887989435917
12.034 1.31887986435917
12.134 1.31887983435917
12.234 1.31887973435917
12.334 1.31887974435917
12.434 1.31887977435917
12.534 1.31887981435917
12.634 1.31887986435917
12.734 1.31887993435917
12.834 1.31888001435917
12.934 1.31888010435917
13.034 1.31888021435917
13.134 1.31888033435917
13.234 1.31888046435917
13.334 1.31888060435917
13.434 1.31888074435917
13.534 1.31888090435917
13.634 1.31888107435917
13.734 1.31888125435917
13.834 1.31888144435917
13.934 1.31888163435917
14.034 1.31888183435917
14.134 1.31888204435917
14.234 1.31888226435917
14.334 1.31888248435917
14.434 1.31888271435917
14.534 1.31888305435917
14.634 1.31888329435917
14.734 1.31888354435917
14.834 1.31888380435917
14.934 1.31888405435917
15.034 1.31888432435917
15.134 1.31888459435917
15.234 1.31888486435917
15.334 1.31888513435917
15.434 1.31888542435917
15.534 1.31888580435917
15.634 1.31888609435917
15.734 1.31888638435917
15.834 1.31888667435917
15.934 1.31888697435917
16.034 1.31888727435917
16.133 1.31888757435917
16.233 1.31888787435917
16.333 1.31888818435917
16.433 1.31888858435917
16.533 1.31888889435917
16.633 1.31888921435917
16.733 1.31888952435917
16.833 1.31888983435917
16.933 1.31889015435917
17.033 1.31889047435917
17.133 1.31889079435917
17.233 1.31889110435917
17.333 1.31889152435917
17.433 1.31889185435917
17.533 1.31889217435917
17.633 1.31889249435917
17.733 1.31889281435917
17.833 1.31889313435917
17.933 1.31889345435917
18.017 1.31889373435917
18.117 1.31889415435917
18.217 1.31889447435917
18.317 1.31889479435917
18.417 1.31889512435917
18.517 1.31889544435917
18.617 1.31889576435917
18.717 1.31889608435917
18.817 1.31889640435917
18.917 1.31889682435917
19.017 1.31889714435917
19.117 1.31889746435917
19.217 1.31889778435917
19.317 1.31889810435917
19.417 1.31889841435917
19.517 1.31889873435917
19.617 1.31889905435917
19.717 1.31889936435917
19.817 1.31889977435917


==> images/data/Prolate_F_tot-022.dat <==
0.001 3.55310339398972
0.002 3.54755969398972
0.003 3.54240665398972
0.004 3.53756975398972
0.005 3.53299725398972
0.006 3.52865119398972
0.007 3.52450252398972
0.008 3.52052833398972
0.009 3.51671009398972
0.01 3.51303254398972
0.011 3.50948287398972
0.012 3.50605023398971
0.013 3.50272527398972
0.014 3.49949989398972
0.015 3.49636700398972
0.016 3.49332035398972
0.017 3.49035438398972
0.018 3.48746413398972
0.019 3.48464512398971
0.02 3.48189335398972
0.021 3.47920516398972
0.022 3.47657721398972
0.023 3.47400648398972
0.024 3.47149017398972
0.025 3.46902573398972
0.026 3.46661079398972
0.027 3.46424315398972
0.028 3.46192078398972
0.029 3.45964180398972
0.03 3.45740446398972
0.031 3.45520709398972
0.032 3.45304817398972
0.033 3.45092626398972
0.034 3.44884000398972
0.035 3.44678812398972
0.036 3.44476942398972
0.037 3.44278277398972
0.038 3.44082710398972
0.039 3.43890139398972
0.04 3.43700470398972
0.041 3.43513610398972
0.042 3.43329475398972
0.043 3.43147981398972
0.044 3.42969052398972
0.045 3.42792611398972
0.046 3.42618590398972
0.047 3.42446919398972
0.048 3.42277535398972
0.049 3.42110375398972
0.05 3.41945381398972
0.051 3.41782496398972
0.052 3.41621665398972
0.053 3.41462837398972
0.054 3.41305962398972
0.055 3.41150991398971
0.056 3.40997879398972
0.057 3.40846582398972
0.058 3.40697056398972
0.059 3.40549261398971
0.06 3.40403157398972
0.061 3.40258706398972
0.062 3.40115871398972
0.063 3.39974617398972
0.064 3.39834910398972
0.065 3.39696716398972
0.066 3.39560004398972
0.067 3.39424742398972
0.068 3.39290902398972
0.069 3.39158454398972
0.07 3.39027369398972
0.071 3.38897622398972
0.072 3.38769186398972
0.073 3.38642035398972
0.074 3.38516144398972
0.075 3.38391491398972
0.076 3.38268052398972
0.077 3.38145804398972
0.078 3.38024726398972
0.079 3.37904796398972
0.08 3.37785993398971
0.081 3.37668299398972
0.082 3.37551693398972
0.083 3.37436157398972
0.084 3.37321672398972
0.085 3.37208221398972
0.086 3.37095785398972
0.087 3.36984349398972
0.088 3.36873895398972
0.089 3.36764408398972
0.09 3.36655872398972
0.091 3.36548272398972
0.092 3.36441593398972
0.093 3.36335820398972
0.094 3.36230940398972
0.095 3.36126939398972
0.096 3.36023802398972
0.097 3.35921518398971
0.098 3.35820073398972
0.099 3.35719456398972
0.1 3.35619653398972
0.105 3.35132451398972
0.11 3.34663940398972
0.115 3.34212873398972
0.12 3.33778126398972
0.125 3.33358681398972
0.13 3.32953612398972
0.135 3.32562075398972
0.14 3.32183294398972
0.145 3.31816556398972
0.15 3.31461202398972
0.155 3.31116624398972
0.16 3.30782256398972
0.165 3.30457572398972
0.17 3.30142084398972
0.175 3.29835336398972
0.18 3.29536902398972
0.185 3.29246385398972
0.19 3.28963412398972
0.195 3.28687634398972
0.2 3.28418727398972
0.205 3.28156383398971
0.21 3.27900316398972
0.215 3.27650258398972
0.22 3.27405955398972
0.225 3.27167171398971
0.23 3.26933683398972
0.235 3.26705283398972
0.24 3.26481772398972
0.245 3.26262968398972
0.25 3.26048696398972
0.255 3.25838793398972
0.26 3.25633104398972
0.265 3.25431485398972
0.27 3.25233800398972
0.275 3.25039920398972
0.28 3.24849724398972
0.285 3.24663096398972
0.29 3.24479930398972
0.295 3.24300122398972
0.3 3.24123576398972
0.305 3.23950202398971
0.31 3.23779911398972
0.315 3.23612622398972
0.32 3.23448258398972
0.325 3.23286744398971
0.33 3.23128010398972
0.335 3.22971990398972
0.34 3.22818618398972
0.345 3.22667836398972
0.35 3.22519584398972
0.355 3.22373808398972
0.36 3.22230455398972
0.365 3.22089473398972
0.37 3.21950815398972
0.375 3.21814433398972
0.38 3.21680283398972
0.385 3.21548321398972
0.39 3.21418507398972
0.395 3.21290800398972
0.4 3.21165162398972
0.405 3.21041555398972
0.41 3.20919943398972
0.415 3.20800292398972
0.42 3.20682567398972
0.425 3.20566735398972
0.43 3.20452766398972
0.435 3.20340627398972
0.44 3.20230288398972
0.445 3.20121721398972
0.45 3.20014897398972
0.455 3.19909787398972
0.46 3.19806365398972
0.465 3.19704603398972
0.47 3.19604477398972
0.475 3.19505960398972
0.48 3.19409027398972
0.485 3.19313655398972
0.49 3.19219819398972
0.495 3.19127496398972
0.5 3.19036663398971
0.505 3.18947298398972
0.51 3.18859377398972
0.515 3.18772881398972
0.52 3.18687786398972
0.525 3.18604072398972
0.53 3.18521719398971
0.535 3.18440706398972
0.54 3.18361013398972
0.545 3.18282621398972
0.55 3.18205510398972
0.555 3.18129660398971
0.56 3.18055055398971
0.565 3.17981673398972
0.57 3.17909499398972
0.575 3.17838512398972
0.58 3.17768697398972
0.585 3.17700035398972
0.59 3.17632509398972
0.595 3.17566102398971
0.6 3.17500798398972
0.605 3.17436579398971
0.61 3.17373430398971
0.615 3.17311335398972
0.62 3.17250277398972
0.625 3.17190241398972
0.63 3.17131212398971
0.635 3.17073175398972
0.64 3.17016113398972
0.645 3.16960013398972
0.65 3.16904861398972
0.655 3.16850640398972
0.66 3.16797338398972
0.665 3.16744941398971
0.67 3.16693433398972
0.675 3.16642803398972
0.68 3.16593035398972
0.685 3.16544118398972
0.69 3.16496037398972
0.695 3.16448780398972
0.7 3.16402335398972
0.705 3.16356687398972
0.71 3.16311826398972
0.715 3.16267738398972
0.72 3.16224412398972
0.725 3.16181835398972
0.73 3.16139997398972
0.735 3.16098884398972
0.74 3.16058487398972
0.745 3.16018792398972
0.75 3.15979790398972
0.755 3.15941469398972
0.76 3.15903819398972
0.765 3.15866828398972
0.77 3.15830486398972
0.775 3.15794783398972
0.78 3.15759708398972
0.785 3.15725252398972
0.79 3.15691404398972
0.795 3.15658154398972
0.8 3.15625493398972
0.805 3.15593411398972
0.81 3.15561899398972
0.815 3.15530947398972
0.82 3.15500546398972
0.825 3.15470688398972
0.83 3.15441362398971
0.835 3.15412561398972
0.84 3.15384276398972
0.845 3.15356498398972
0.85 3.15329219398972
0.855 3.15302431398972
0.86 3.15276125398972
0.865 3.15250293398972
0.87 3.15224928398971
0.875 3.15200021398972
0.88 3.15175565398972
0.885 3.15151552398972
0.89 3.15127975398972
0.895 3.15104827398972
0.9 3.15082100398972
0.905 3.15059787398972
0.91 3.15037881398972
0.915 3.15016375398972
0.92 3.14995262398972
0.925 3.14974536398972
0.93 3.14954189398972
0.935 3.14934216398972
0.94 3.14914611398972
0.945 3.14895365398972
0.95 3.14876475398972
0.955 3.14857932398971
0.96 3.14839732398972
0.965 3.14821868398972
0.97 3.14804335398972
0.975 3.14787127398971
0.98 3.14770237398972
0.985 3.14753661398971
0.99 3.14737394398972
0.995 3.14721429398972
1 3.14705761398972
1.01 3.14675296398972
1.02 3.14645960398972
1.03 3.14617711398972
1.04 3.14590513398972
1.05 3.14564327398972
1.06 3.14539118398972
1.07 3.14514852398972
1.08 3.14491494398971
1.09 3.14469013398972
1.1 3.14447377398972
1.11 3.14426555398972
1.12 3.14406519398972
1.13 3.14387240398972
1.14 3.14368690398972
1.15 3.14350843398972
1.16 3.14333674398972
1.17 3.14317158398972
1.18 3.14301271398972
1.19 3.14285989398972
1.2 3.14271292398972
1.21 3.14257156398972
1.22 3.14243562398972
1.23 3.14230489398972
1.24 3.14217918398972
1.25 3.14205831398972
1.26 3.14194209398972
1.27 3.14183035398972
1.28 3.14172292398972
1.29 3.14161965398972
1.3 3.14152037398972
1.31 3.14142493398972
1.32 3.14133320398972
1.33 3.14124502398971
1.34 3.14116028398972
1.35 3.14107883398972
1.36 3.14100055398972
1.37 3.14092532398972
1.38 3.14085303398972
1.39 3.14078356398972
1.4 3.14071680398972
1.41 3.14065266398972
1.42 3.14059102398972
1.43 3.14053181398972
1.44 3.14047491398972
1.45 3.14042025398972
1.46 3.14036773398972
1.47 3.14031728398972
1.48 3.14026881398972
1.49 3.14022225398972
1.5 3.14017753398972
1.51 3.14013456398972
1.52 3.14009329398972
1.53 3.14005365398972
1.54 3.14001558398972
1.55 3.13997900398972
1.56 3.13994388398972
1.57 3.13991014398972
1.58 3.13987774398972
1.59 3.13984662398972
1.6 3.13981673398971
1.61 3.13978803398972
1.62 3.13976046398972
1.63 3.13973399398972
1.64 3.13970856398972
1.65 3.13968415398972
1.66 3.13966070398972
1.67 3.13963819398972
1.68 3.13961657398972
1.69 3.13959581398972
1.7 3.13957587398972
1.71 3.13955673398972
1.72 3.13953835398972
1.73 3.13952069398972
1.74 3.13950374398972
1.75 3.13948747398972
1.76 3.13947184398972
1.77 3.13945683398972
1.78 3.13944243398972
1.79 3.13942859398972
1.8 3.13941530398971
1.81 3.13940255398972
1.82 3.13939030398972
1.83 3.13937854398972
1.84 3.13936725398972
1.85 3.13935640398972
1.86 3.13934599398972
1.87 3.13933599398972
1.88 3.13932639398972
1.89 3.13931718398972
1.9 3.13930833398972
1.91 3.13929983398972
1.92 3.13929167398972
1.93 3.13928383398972
1.94 3.13927631398971
1.95 3.13926908398972
1.96 3.13926214398971
1.97 3.13925548398972
1.98 3.13924908398972
1.99 3.13924294398972
2 3.13923704398972
2.01 3.13923137398972
2.02 3.13922593398972
2.03 3.13922071398972
2.04 3.13921569398972
2.05 3.13921087398972
2.06 3.13920624398972
2.07 3.13920180398972
2.08 3.13919753398972
2.09 3.13919343398972
2.1 3.13918949398971
2.11 3.13918571398971
2.12 3.13918208398972
2.13 3.13917859398972
2.14 3.13917524398972
2.15 3.13917202398972
2.16 3.13916893398972
2.17 3.13916596398971
2.18 3.13916310398972
2.19 3.13916036398972
2.2 3.13915773398972
2.21 3.13915520398972
2.22 3.13915277398972
2.23 3.13915043398972
2.24 3.13914819398972
2.25 3.13914603398972
2.26 3.13914396398972
2.27 3.13914197398972
2.28 3.13914006398972
2.29 3.13913822398971
2.3 3.13913645398972
2.31 3.13913476398972
2.32 3.13913313398972
2.33 3.13913156398972
2.34 3.13913005398972
2.35 3.13912860398972
2.36 3.13912721398972
2.37 3.13912587398972
2.38 3.13912459398972
2.39 3.13912335398972
2.4 3.13912216398972
2.41 3.13912102398972
2.42 3.13911992398972
2.43 3.13911886398972
2.44 3.13911785398972
2.45 3.13911687398972
2.46 3.13911593398972
2.47 3.13911502398972
2.48 3.13911416398972
2.49 3.13911332398972
2.5 3.13911252398972
2.51 3.13911174398972
2.52 3.13911100398971
2.53 3.13911028398972
2.54 3.13910959398972
2.55 3.13910893398972
2.56 3.13910829398972
2.57 3.13910768398972
2.58 3.13910709398971
2.59 3.13910652398972
2.6 3.13910598398972
2.61 3.13910545398972
2.62 3.13910494398972
2.63 3.13910445398972
2.64 3.13910399398972
2.65 3.13910353398972
2.66 3.13910310398972
2.67 3.13910268398972
2.68 3.13910228398972
2.69 3.13910189398972
2.7 3.13910151398971
2.71 3.13910115398972
2.72 3.13910081398972
2.73 3.13910047398972
2.74 3.13910015398972
2.75 3.13909984398972
2.76 3.13909954398972
2.77 3.13909925398972
2.78 3.13909897398972
2.79 3.13909871398972
2.8 3.13909845398972
2.81 3.13909820398972
2.82 3.13909796398972
2.83 3.13909773398971
2.84 3.13909750398972
2.85 3.13909729398972
2.86 3.13909708398972
2.87 3.13909688398972
2.88 3.13909669398972
2.89 3.13909650398972
2.9 3.13909632398972
2.91 3.13909615398972
2.92 3.13909598398972
2.93 3.13909582398972
2.94 3.13909567398971
2.95 3.13909552398972
2.96 3.13909537398971
2.97 3.13909523398972
2.98 3.13909510398972
2.99 3.13909497398972
3 3.13909484398972
3 3.13909484398972
3.073 3.13909404398972
3.173 3.13909323398972
3.273 3.13909264398972
3.373 3.13909221398972
3.473 3.13909190398972
3.573 3.13909167398972
3.673 3.13909149398972
3.773 3.13909136398972
3.873 3.13909126398972
3.973 3.13909118398972
4.073 3.13909112398972
4.172 3.13909108398972
4.272 3.13909104398972
4.372 3.13909101398972
4.472 3.13909098398972
4.572 3.13909097398972
4.672 3.13909095398972
4.772 3.13909094398972
4.872 3.13909093398972
4.972 3.13909092398972
5.072 3.13909091398972
5.172 3.13909091398972
5.272 3.13909090398972
5.372 3.13909090398972
5.472 3.13909090398972
5.572 3.13909090398972
5.672 3.13909089398972
5.772 3.13909089398972
5.872 3.13909089398972
5.972 3.13909089398972
6.069 3.13909089398972
6.168 3.13909089398972
6.268 3.13909089398972
6.368 3.13909089398972
6.468 3.13909089398972
6.568 3.13909089398972
6.668 3.13909089398972
6.768 3.13909089398972
6.868 3.13909089398972
6.968 3.13909089398972
7.068 3.13909089398972
7.168 3.13909089398972
7.268 3.13909088398972
7.368 3.13909088398972
7.468 3.13909088398972
7.568 3.13909088398972
7.668 3.13909088398972
7.768 3.13909088398972
7.868 3.13909088398972
7.968 3.13909088398972
8.034 3.13909088398972
8.134 3.13909088398972
8.234 3.13909088398972
8.334 3.13909088398972
8.434 3.13909088398972
8.534 3.13909088398972
8.634 3.13909088398972
8.734 3.13909088398972
8.834 3.13909088398972
8.934 3.13909088398972
9.034 3.13909088398972
9.134 3.13909088398972
9.234 3.13909088398972
9.334 3.13909088398972
9.434 3.13909088398972
9.534 3.13909088398972
9.634 3.13909088398972
9.734 3.13909088398972
9.834 3.13909088398972
9.934 3.13909088398972
10.034 3.13909088398972
10.134 3.13909088398972
10.234 3.13909088398972
10.334 3.13909088398972
10.434 3.13909088398972
10.534 3.13909088398972
10.634 3.13909088398972
10.734 3.13909088398972
10.834 3.13909088398972
10.934 3.13909088398972
11.034 3.13909088398972
11.134 3.13909088398972
11.234 3.13909088398972
11.334 3.13909088398972
11.434 3.13909088398972
11.534 3.13909088398972
11.634 3.13909088398972
11.734 3.13909088398972
11.834 3.13909088398972
11.934 3.13909088398972
12.034 3.13909088398972
12.134 3.13909088398972
12.234 3.13909088398972
12.334 3.13909088398972
12.434 3.13909088398972
12.534 3.13909088398972
12.634 3.13909088398972
12.734 3.13909088398972
12.834 3.13909088398972
12.934 3.13909088398972
13.034 3.13909088398972
13.134 3.13909088398972
13.234 3.13909088398972
13.334 3.13909088398972
13.434 3.13909088398972
13.534 3.13909088398972
13.634 3.13909088398972
13.734 3.13909088398972
13.834 3.13909088398972
13.934 3.13909088398972
14.034 3.13909088398972
14.134 3.13909088398972
14.234 3.13909088398972
14.334 3.13909088398972
14.434 3.13909088398972
14.534 3.13909088398972
14.634 3.13909088398972
14.734 3.13909088398972
14.834 3.13909088398972
14.934 3.13909088398972
15.034 3.13909088398972
15.134 3.13909088398972
15.234 3.13909088398972
15.334 3.13909088398972
15.434 3.13909088398972
15.534 3.13909088398972
15.634 3.13909088398972
15.734 3.13909088398972
15.834 3.13909088398972
15.934 3.13909088398972
16.034 3.13909088398972
16.133 3.13909088398972
16.233 3.13909088398972
16.333 3.13909088398972
16.433 3.13909088398972
16.533 3.13909088398972
16.633 3.13909088398972
16.733 3.13909088398972
16.833 3.13909088398972
16.933 3.13909088398972
17.033 3.13909088398972
17.133 3.13909088398972
17.233 3.13909088398972
17.333 3.13909088398972
17.433 3.13909088398972
17.533 3.13909088398972
17.633 3.13909088398972
17.733 3.13909088398972
17.833 3.13909088398972
17.933 3.13909088398972
18.017 3.13909088398972
18.117 3.13909088398972
18.217 3.13909088398972
18.317 3.13909088398972
18.417 3.13909088398972
18.517 3.13909088398972
18.617 3.13909088398972
18.717 3.13909088398972
18.817 3.13909088398972
18.917 3.13909088398972
19.017 3.13909088398972
19.117 3.13909088398972
19.217 3.13909088398972
19.317 3.13909088398972
19.417 3.13909088398972
19.517 3.13909088398972
19.617 3.13909088398972
19.717 3.13909088398972
19.817 3.13909088398972


==> images/data/Prolate_F_tot-023.dat <==
0.001 3.54777266435917
0.002 3.53197546435917
0.003 3.51732981435917
0.004 3.50364077435917
0.005 3.49077681435917
0.006 3.47864049435917
0.007 3.46715576435917
0.008 3.45626088435917
0.009 3.44590458435917
0.01 3.43604290435917
0.011 3.42663832435917
0.012 3.41765779435917
0.013 3.40907208435917
0.014 3.40085522435917
0.015 3.39298365435917
0.016 3.38543644435917
0.017 3.37819424435917
0.018 3.37123954435917
0.019 3.36455615435917
0.02 3.35812941435917
0.021 3.35194553435917
0.022 3.34599190435917
0.023 3.34025667435917
0.024 3.33472904435917
0.025 3.32939873435917
0.026 3.32425617435917
0.027 3.31929252435917
0.028 3.31449936435917
0.029 3.30986883435917
0.03 3.30539350435917
0.031 3.30106656435917
0.032 3.29688138435917
0.033 3.29283179435917
0.034 3.28891185435917
0.035 3.28511616435917
0.036 3.28143932435917
0.037 3.27787660435917
0.038 3.27442309435917
0.039 3.27107442435917
0.04 3.26782627435917
0.041 3.26467478435917
0.042 3.26161602435917
0.043 3.25864629435917
0.044 3.25576222435917
0.045 3.25296032435917
0.046 3.25023766435917
0.047 3.24759116435917
0.048 3.24501796435917
0.049 3.24251518435917
0.05 3.24008035435917
0.051 3.23771084435917
0.052 3.23540443435917
0.053 3.23315866435917
0.054 3.23097143435917
0.055 3.22884063435917
0.056 3.22676429435917
0.057 3.22474031435917
0.058 3.22276704435917
0.059 3.22084270435917
0.06 3.21896544435917
0.061 3.21713377435917
0.062 3.21534606435917
0.063 3.21360080435917
0.064 3.21189664435917
0.065 3.21023216435917
0.066 3.20860600435917
0.067 3.20701683435917
0.068 3.20546353435917
0.069 3.20394495435917
0.07 3.20245977435917
0.071 3.20100708435917
0.072 3.19958572435917
0.073 3.19819476435917
0.074 3.19683308435917
0.075 3.19549992435917
0.076 3.19419431435917
0.077 3.19291544435917
0.078 3.19166230435917
0.079 3.19043432435917
0.08 3.18923043435917
0.081 3.18805013435917
0.082 3.18689268435917
0.083 3.18575721435917
0.084 3.18464314435917
0.085 3.18354993435917
0.086 3.18247685435917
0.087 3.18142318435917
0.088 3.18038863435917
0.089 3.17937233435917
0.09 3.17837390435917
0.091 3.17739282435917
0.092 3.17642865435917
0.093 3.17548067435917
0.094 3.17454858435917
0.095 3.17363191435917
0.096 3.17273017435917
0.097 3.17184292435917
0.098 3.17096990435917
0.099 3.17011048435917
0.1 3.16926444435917
0.105 3.16522161435917
0.11 3.16146104435917
0.115 3.15794673435917
0.12 3.15464832435917
0.125 3.15153958435917
0.13 3.14859806435917
0.135 3.14580477435917
0.14 3.14314310435917
0.145 3.14059875435917
0.15 3.13815959435917
0.155 3.13581474435917
0.16 3.13355508435917
0.165 3.13137247435917
0.17 3.12925999435917
0.175 3.12721143435917
0.18 3.12522138435917
0.185 3.12328509435917
0.19 3.12139856435917
0.195 3.11955803435917
0.2 3.11776031435917
0.205 3.11600257435917
0.21 3.11428221435917
0.215 3.11259702435917
0.22 3.11094499435917
0.225 3.10932443435917
0.23 3.10773360435917
0.235 3.10617111435917
0.24 3.10463573435917
0.245 3.10312628435917
0.25 3.10164159435917
0.255 3.10018087435917
0.26 3.09874318435917
0.265 3.09732780435917
0.27 3.09593391435917
0.275 3.09456086435917
0.28 3.09320807435917
0.285 3.09187498435917
0.29 3.09056116435917
0.295 3.08926588435917
0.3 3.08798900435917
0.305 3.08672985435917
0.31 3.08548812435917
0.315 3.08426347435917
0.32 3.08305557435917
0.325 3.08186393435917
0.33 3.08068840435917
0.335 3.07952871435917
0.34 3.07838442435917
0.345 3.07725537435917
0.35 3.07614128435917
0.355 3.07504189435917
0.36 3.07395687435917
0.365 3.07288620435917
0.37 3.07182950435917
0.375 3.07078658435917
0.38 3.06975727435917
0.385 3.06874128435917
0.39 3.06773856435917
0.395 3.06674881435917
0.4 3.06577187435917
0.405 3.06480752435917
0.41 3.06385577435917
0.415 3.06291618435917
0.42 3.06198872435917
0.425 3.06107331435917
0.43 3.06016969435917
0.435 3.05927761435917
0.44 3.05839717435917
0.445 3.05752796435917
0.45 3.05667003435917
0.455 3.05582311435917
0.46 3.05498707435917
0.465 3.05416189435917
0.47 3.05334726435917
0.475 3.05254320435917
0.48 3.05174951435917
0.485 3.05096613435917
0.49 3.05019281435917
0.495 3.04942950435917
0.5 3.04867595435917
0.505 3.04793235435917
0.51 3.04719826435917
0.515 3.04647367435917
0.52 3.04575858435917
0.525 3.04505269435917
0.53 3.04435598435917
0.535 3.04366839435917
0.54 3.04298971435917
0.545 3.04231988435917
0.55 3.04165880435917
0.555 3.04100641435917
0.56 3.04036243435917
0.565 3.03972700435917
0.57 3.03909986435917
0.575 3.03848093435917
0.58 3.03787017435917
0.585 3.03726742435917
0.59 3.03667261435917
0.595 3.03608560435917
0.6 3.03550644435917
0.605 3.03493487435917
0.61 3.03437085435917
0.615 3.03381443435917
0.62 3.03326526435917
0.625 3.03272351435917
0.63 3.03218881435917
0.635 3.03166134435917
0.64 3.03114095435917
0.645 3.03062750435917
0.65 3.03012084435917
0.655 3.02962105435917
0.66 3.02912787435917
0.665 3.02864147435917
0.67 3.02816152435917
0.675 3.02768807435917
0.68 3.02722098435917
0.685 3.02676022435917
0.69 3.02630566435917
0.695 3.02585735435917
0.7 3.02541506435917
0.705 3.02497876435917
0.71 3.02454851435917
0.715 3.02412396435917
0.72 3.02370540435917
0.725 3.02329238435917
0.73 3.02288517435917
0.735 3.02248344435917
0.74 3.02208724435917
0.745 3.02169655435917
0.75 3.02131114435917
0.755 3.02093116435917
0.76 3.02055629435917
0.765 3.02018669435917
0.77 3.01982223435917
0.775 3.01946277435917
0.78 3.01910829435917
0.785 3.01875875435917
0.79 3.01841412435917
0.795 3.01807427435917
0.8 3.01773916435917
0.805 3.01740876435917
0.81 3.01708294435917
0.815 3.01676167435917
0.82 3.01644502435917
0.825 3.01613276435917
0.83 3.01582485435917
0.835 3.01552126435917
0.84 3.01522207435917
0.845 3.01492704435917
0.85 3.01463614435917
0.855 3.01434935435917
0.86 3.01406672435917
0.865 3.01378804435917
0.87 3.01351338435917
0.875 3.01324260435917
0.88 3.01297567435917
0.885 3.01271247435917
0.89 3.01245317435917
0.895 3.01219743435917
0.9 3.01194544435917
0.905 3.01169706435917
0.91 3.01145226435917
0.915 3.01121102435917
0.92 3.01097311435917
0.925 3.01073870435917
0.93 3.01050776435917
0.935 3.01027998435917
0.94 3.01005562435917
0.945 3.00983445435917
0.95 3.00961655435917
0.955 3.00940170435917
0.96 3.00919006435917
0.965 3.00898142435917
0.97 3.00877584435917
0.975 3.00857331435917
0.98 3.00837369435917
0.985 3.00817697435917
0.99 3.00798312435917
0.995 3.00779211435917
1 3.00760392435917
1.01 3.00723572435917
1.02 3.00687823435917
1.03 3.00653126435917
1.04 3.00619435435917
1.05 3.00586730435917
1.06 3.00554997435917
1.07 3.00524187435917
1.08 3.00494284435917
1.09 3.00465264435917
1.1 3.00437100435917
1.11 3.00409766435917
1.12 3.00383250435917
1.13 3.00357514435917
1.14 3.00332537435917
1.15 3.00308314435917
1.16 3.00284811435917
1.17 3.00262006435917
1.18 3.00239876435917
1.19 3.00218418435917
1.2 3.00197591435917
1.21 3.00177402435917
1.22 3.00157801435917
1.23 3.00138805435917
1.24 3.00120365435917
1.25 3.00102490435917
1.26 3.00085149435917
1.27 3.00068323435917
1.28 3.00052012435917
1.29 3.00036196435917
1.3 3.00020847435917
1.31 3.00005965435917
1.32 2.99991532435917
1.33 2.99977539435917
1.34 2.99963969435917
1.35 2.99950803435917
1.36 2.99938035435917
1.37 2.99925656435917
1.38 2.99913659435917
1.39 2.99902018435917
1.4 2.99890725435917
1.41 2.99879775435917
1.42 2.99869160435917
1.43 2.99858865435917
1.44 2.99848884435917
1.45 2.99839200435917
1.46 2.99829809435917
1.47 2.99820705435917
1.48 2.99811873435917
1.49 2.99803308435917
1.5 2.99794994435917
1.51 2.99786937435917
1.52 2.99779124435917
1.53 2.99771548435917
1.54 2.99764196435917
1.55 2.99757064435917
1.56 2.99750148435917
1.57 2.99743444435917
1.58 2.99736938435917
1.59 2.99730627435917
1.6 2.99724497435917
1.61 2.99718555435917
1.62 2.99712788435917
1.63 2.99707202435917
1.64 2.99701764435917
1.65 2.99696503435917
1.66 2.99691394435917
1.67 2.99686436435917
1.68 2.99681615435917
1.69 2.99676950435917
1.7 2.99672407435917
1.71 2.99668004435917
1.72 2.99663730435917
1.73 2.99659582435917
1.74 2.99655558435917
1.75 2.99651646435917
1.76 2.99647845435917
1.77 2.99644151435917
1.78 2.99640574435917
1.79 2.99637092435917
1.8 2.99633713435917
1.81 2.99630426435917
1.82 2.99627229435917
1.83 2.99624131435917
1.84 2.99621121435917
1.85 2.99618186435917
1.86 2.99615336435917
1.87 2.99612570435917
1.88 2.99609876435917
1.89 2.99607264435917
1.9 2.99604722435917
1.91 2.99602239435917
1.92 2.99599834435917
1.93 2.99597487435917
1.94 2.99595216435917
1.95 2.99592991435917
1.96 2.99590830435917
1.97 2.99588734435917
1.98 2.99586691435917
1.99 2.99584700435917
2 2.99582751435917
2.01 2.99580864435917
2.02 2.99579027435917
2.03 2.99577230435917
2.04 2.99575483435917
2.05 2.99573784435917
2.06 2.99572125435917
2.07 2.99570503435917
2.08 2.99568919435917
2.09 2.99567381435917
2.1 2.99565881435917
2.11 2.99564417435917
2.12 2.99562989435917
2.13 2.99561587435917
2.14 2.99560230435917
2.15 2.99558898435917
2.16 2.99557601435917
2.17 2.99556329435917
2.18 2.99555091435917
2.19 2.99553876435917
2.2 2.99552696435917
2.21 2.99551539435917
2.22 2.99550406435917
2.23 2.99549296435917
2.24 2.99548209435917
2.25 2.99547155435917
2.26 2.99546114435917
2.27 2.99545106435917
2.28 2.99544110435917
2.29 2.99543137435917
2.3 2.99542186435917
2.31 2.99541247435917
2.32 2.99540331435917
2.33 2.99539437435917
2.34 2.99538555435917
2.35 2.99537695435917
2.36 2.99536857435917
2.37 2.99536021435917
2.38 2.99535207435917
2.39 2.99534415435917
2.4 2.99533625435917
2.41 2.99532857435917
2.42 2.99532101435917
2.43 2.99531357435917
2.44 2.99530634435917
2.45 2.99529914435917
2.46 2.99529206435917
2.47 2.99528519435917
2.48 2.99527835435917
2.49 2.99527162435917
2.5 2.99526512435917
2.51 2.99525854435917
2.52 2.99525218435917
2.53 2.99524594435917
2.54 2.99523972435917
2.55 2.99523363435917
2.56 2.99522766435917
2.57 2.99522171435917
2.58 2.99521589435917
2.59 2.99521020435917
2.6 2.99520453435917
2.61 2.99519888435917
2.62 2.99519337435917
2.63 2.99518798435917
2.64 2.99518262435917
2.65 2.99517728435917
2.66 2.99517208435917
2.67 2.99516701435917
2.68 2.99516187435917
2.69 2.99515686435917
2.7 2.99515188435917
2.71 2.99514704435917
2.72 2.99514213435917
2.73 2.99513736435917
2.74 2.99513262435917
2.75 2.99512792435917
2.76 2.99512335435917
2.77 2.99511873435917
2.78 2.99511424435917
2.79 2.99510979435917
2.8 2.99510538435917
2.81 2.99510102435917
2.82 2.99509669435917
2.83 2.99509241435917
2.84 2.99508817435917
2.85 2.99508387435917
2.86 2.99507972435917
2.87 2.99507562435917
2.88 2.99507156435917
2.89 2.99506755435917
2.9 2.99506349435917
2.91 2.99505958435917
2.92 2.99505561435917
2.93 2.99505170435917
2.94 2.99504784435917
2.95 2.99504403435917
2.96 2.99504027435917
2.97 2.99503647435917
2.98 2.99503272435917
2.99 2.99502902435917
3 2.99502538435917
3 2.99502538435917
3.073 2.99499947435917
3.173 2.99496619435917
3.273 2.99493506435917
3.373 2.99490571435917
3.473 2.99487812435917
3.573 2.99485190435917
3.673 2.99482711435917
3.773 2.99480338435917
3.873 2.99478086435917
3.973 2.99475938435917
4.073 2.99473883435917
4.172 2.99471939435917
4.272 2.99470062435917
4.372 2.99468276435917
4.472 2.99466559435917
4.572 2.99464919435917
4.672 2.99463349435917
4.772 2.99461855435917
4.872 2.99460420435917
4.972 2.99459046435917
5.072 2.99457734435917
5.172 2.99456477435917
5.272 2.99455274435917
5.372 2.99454126435917
5.472 2.99453023435917
5.572 2.99451975435917
5.672 2.99450962435917
5.772 2.99450002435917
5.872 2.99449086435917
5.972 2.99448203435917
6.069 2.99447383435917
6.168 2.99446588435917
6.268 2.99445816435917
6.368 2.99445074435917
6.468 2.99444369435917
6.568 2.99443702435917
6.668 2.99443061435917
6.768 2.99442445435917
6.868 2.99441854435917
6.968 2.99441297435917
7.068 2.99440763435917
7.168 2.99440251435917
7.268 2.99439769435917
7.368 2.99439299435917
7.468 2.99438858435917
7.568 2.99438435435917
7.668 2.99438031435917
7.768 2.99437645435917
7.868 2.99437285435917
7.968 2.99436942435917
8.034 2.99436717435917
8.134 2.99436399435917
8.234 2.99436096435917
8.334 2.99435806435917
8.434 2.99435530435917
8.534 2.99435267435917
8.634 2.99435027435917
8.734 2.99434789435917
8.834 2.99434572435917
8.934 2.99434366435917
9.034 2.99434161435917
9.134 2.99433976435917
9.234 2.99433801435917
9.334 2.99433635435917
9.434 2.99433478435917
9.534 2.99433341435917
9.634 2.99433201435917
9.734 2.99433070435917
9.834 2.99432947435917
9.934 2.99432841435917
10.034 2.99432732435917
10.134 2.99432640435917
10.234 2.99432545435917
10.334 2.99432466435917
10.434 2.99432393435917
10.534 2.99432317435917
10.634 2.99432256435917
10.734 2.99432200435917
10.834 2.99432150435917
10.934 2.99432094435917
11.034 2.99432054435917
11.134 2.99432018435917
11.234 2.99431987435917
11.334 2.99431959435917
11.434 2.99431937435917
11.534 2.99431918435917
11.634 2.99431902435917
11.734 2.99431891435917
11.834 2.99431893435917
11.934 2.99431888435917
12.034 2.99431887435917
12.134 2.99431889435917
12.234 2.99431893435917
12.334 2.99431911435917
12.434 2.99431921435917
12.534 2.99431934435917
12.634 2.99431949435917
12.734 2.99431977435917
12.834 2.99431998435917
12.934 2.99432020435917
13.034 2.99432054435917
13.134 2.99432081435917
13.234 2.99432119435917
13.334 2.99432150435917
13.434 2.99432182435917
13.534 2.99432226435917
13.634 2.99432261435917
13.734 2.99432308435917
13.834 2.99432347435917
13.934 2.99432397435917
14.034 2.99432438435917
14.134 2.99432491435917
14.234 2.99432534435917
14.334 2.99432589435917
14.434 2.99432635435917
14.534 2.99432693435917
14.634 2.99432741435917
14.734 2.99432800435917
14.834 2.99432850435917
14.934 2.99432911435917
15.034 2.99432962435917
15.134 2.99433025435917
15.234 2.99433078435917
15.334 2.99433142435917
15.434 2.99433206435917
15.534 2.99433262435917
15.634 2.99433327435917
15.734 2.99433384435917
15.834 2.99433450435917
15.934 2.99433508435917
16.034 2.99433575435917
16.133 2.99433643435917
16.233 2.99433701435917
16.333 2.99433770435917
16.433 2.99433829435917
16.533 2.99433899435917
16.633 2.99433959435917
16.733 2.99434029435917
16.833 2.99434099435917
16.933 2.99434159435917
17.033 2.99434230435917
17.133 2.99434291435917
17.233 2.99434362435917
17.333 2.99434433435917
17.433 2.99434494435917
17.533 2.99434565435917
17.633 2.99434627435917
17.733 2.99434698435917
17.833 2.99434759435917
17.933 2.99434831435917
18.017 2.99434892435917
18.117 2.99434954435917
18.217 2.99435025435917
18.317 2.99435087435917
18.417 2.99435158435917
18.517 2.99435220435917
18.617 2.99435291435917
18.717 2.99435362435917
18.817 2.99435423435917
18.917 2.99435494435917
19.017 2.99435555435917
19.117 2.99435626435917
19.217 2.99435687435917
19.317 2.99435757435917
19.417 2.99435828435917
19.517 2.99435888435917
19.617 2.99435958435917
19.717 2.99436018435917
19.817 2.99436088435917

